Dark Energy with a Triplet of Classical U(1) Fields

We present a new mechanism for cosmic acceleration consisting of a scalar field coupled to a triplet of classical U(1) gauge fields. The gauge fields are arranged in a homogeneous, isotropic configuration, with both electric- and magnetic-like vacuum expectation values. The gauge fields provide a mass-like term via a Chern-Simons interaction that suspends the scalar away from its potential minimum, thereby enabling potential-dominated evolution. We show this mechanism can drive a brief period of acceleration, such as dark energy, without the need for fine tunings. We obtain simple analytic results for the dark energy equation of state and dependence on model parameters. In this model, the presence of the gauge field generically leads to a suppression of long-wavelength gravitational waves, with implications for the experimental search for cosmic microwave background B-modes and direct detection of a stochastic gravitational wave background.

==> image_data/fig1exactdata.dat <==
7.109763e-6	4.959795550834414e-8
0.00002106975	3.456300641398235e-6
0.00003502974	0.000025612219147729943
0.00004898972	0.0000944460464596555
0.00006294971	0.00024561642407543074
0.0000769097	0.0005161156305338206
0.00009086968	0.0009372425816300391
0.0001048297	0.0015279288626140787
0.0001187897	0.0022894324200356496
0.0001327496	0.00320225859084586
0.0001467096	0.004225577696109243
0.0001606696	0.0052997186074656265
0.0001746296	0.0063511788445953675
0.0001885896	0.007299840863426032
0.0002025496	0.008067363682329886
0.0002165096	0.008585899839325612
0.0002304696	0.008805884199062055
0.0002444295	0.008702090850632376
0.0002583895	0.008277026756480982
0.0002723495	0.00756132406332038
0.0002863095	0.006611013062830992
0.0003002695	0.005501937342755098
0.0003142295	0.004322022391266779
0.0003281895	0.0031622460668445595
0.0003421494	0.0021074231191484916
0.0003561094	0.0012278148386305368
0.0003700694	0.0005725573702490065
0.0003840294	0.00016561405355753746
0.0003979894	4.651059617334705e-6
0.0004119494	0.00006288211347677577
0.0004259094	0.0002935633885276734
0.0004398694	0.0006365117045463098
0.0004538293	0.0010257970430789746
0.0004677893	0.0013976465534964139
0.0004817493	0.0016976109890084004
0.0004957093	0.0018861702874474965
0.0005096693	0.0019421852694335969
0.0005236293	0.001863895639072217
0.0005375893	0.0016674789589769072
0.0005515492	0.0013834898705327014
0.0005655092	0.0010517575003610618
0.0005794692	0.0007154692203222671
0.0005934292	0.00041524802847850645
0.0006073892	0.00018398144467675367
0.0006213492	0.000043018550585238365
0.0006353092	1.506164856334663e-7
0.0006492692	0.000049525393936321055
0.0006632291	0.00017338783790374145
0.0006771891	0.0003453037762796934
0.0006911491	0.0005343440542819139
0.0007051091	0.000709611348534241
0.0007190691	0.0008444725320605361
0.0007330291	0.000919944859715631
0.0007469891	0.00092681923141591
0.000760949	0.0008663063888202729
0.000774909	0.0007491977527103858
0.000788869	0.0005937456682317116
0.000802829	0.0004226276200912453
0.000816789	0.00025946544597376514
0.000830749	0.00012541341168731775
0.000844709	0.000036287260736429775
0.000858669	6.096578628104352e-7
0.0008726289	0.000018798103852666604
0.0008865889	0.00008355061544222377
0.0009005489	0.00018131242273896746
0.0009145089	0.0002945597625709389
0.0009284689	0.0004045341130243202
0.0009424289	0.0004940138541235368
0.0009563889	0.000549725193839018
0.0009703488	0.0005640627225668493
0.0009843088	0.0005359075568140332
0.0009982688	0.00047046690636012536
0.001012229	0.0003782027146070119
0.001026189	0.0002730494187892372
0.001040149	0.00017020868419323563
0.001054109	0.0000838619125600019
0.001068069	0.0000251350383025079
0.001082029	6.017405181848134e-7
0.001095989	0.000011519428641633763
0.001109949	0.00005387771676425682
0.001123909	0.00011921802492999569
0.001137869	0.00019607195681160648
0.001151829	0.00027178209505175795
0.001165789	0.0003344220920919504
0.001179749	0.00037453062063469645
0.001193709	0.000386410943424656
0.001207669	0.0003688226562701905
0.001221629	0.000324986855065195
0.001235589	0.00026193123171949377
0.001249549	0.0001892954076789734
0.001263509	0.00011779575432795027
0.001277469	0.00005758738327804176
0.001291429	0.00001677111308317993
0.001305389	2.606140557898949e-7
0.001319349	9.164979458305608e-6
0.001333309	0.00004076011551191508
0.001347268	0.00008903234717800013
0.001361228	0.00014569336636907992
0.001375188	0.0002014996261893261
0.001389148	0.00024766849722744
0.001403108	0.0002771782200801454
0.001417068	0.00028576048386707073
0.001431028	0.0002724482581257247
0.001444988	0.00023961154732676532
0.001458948	0.0001924923589091227
0.001472908	0.00013832414069520158
0.001486868	0.00008518068324942539
0.001500828	0.00004073514157306055
0.001514788	0.000011118110521271899
0.001528748	4.211964826245746e-8
0.001542708	8.31628974336468e-6
0.001556668	0.00003381190643175309
0.001570628	0.00007187084964781635
0.001584588	0.00011608221679152473
0.001598548	0.00015930043130681342
0.001612508	0.0001947441278863788
0.001626468	0.00021700885685554862
0.001640428	0.00022284389168288532
0.001654388	0.00021158211243852736
0.001668348	0.0001851689347374092
0.001682308	0.00014779608909312115
0.001696268	0.00010520662458631204
0.001710228	0.00006378430100479552
0.001724188	0.000029570731984558443
0.001738148	7.360218470388536e-6
0.001752108	6.570955885554601e-9
0.001766068	8.04133720199106e-6
0.001780028	0.000029652811083215236
0.001793988	0.00006101991242949327
0.001807948	0.00009694168610930215
0.001821908	0.00013165970317824372
0.001835868	0.00015974460381318418
0.001849828	0.00017691107699402097
0.001863788	0.00018063997631129157
0.001877748	0.00017051762106647323
0.001891708	0.00014824849056018725
0.001905668	0.00011734638290455107
0.001919628	0.00008255873862166382
0.001933588	0.00004911719921159516
0.001947548	0.000021932046122142685
0.001961508	4.853734453934036e-6
0.001975468	1.1177062412951137e-7
0.001989428	8.012172234317253e-6
0.002003388	0.000026933471283440626
0.002017348	0.00005361537877309643
0.002031308	0.00008368999745090107
0.002045268	0.00011236952023407287
0.002059228	0.00013518332501088112
0.002073188	0.0001486509441495443
0.002087148	0.0001507906653015182
0.002101108	0.00014138946044942152
0.002115068	0.00012199919037865359
0.002129028	0.00009566393264256953
0.002142988	0.00006642649908233056
0.002156948	0.0000386929240367678
0.002170908	0.000016554429876280586
0.002184868	3.1706785188935543e-6
0.002198828	3.0700756469691377e-7
0.002212788	8.092624677952867e-6
0.002226748	0.000025032501624820068
0.002240708	0.00004826613968355474
0.002254668	0.0000740292613849355
0.002268628	0.00009824425403890686
0.002282588	0.0001171473249832341
0.002296548	0.00012785616910117792
0.002310508	0.0001287929310221968
0.002324468	0.00011990102866771099
0.002338428	0.00010262604802840275
0.002352388	0.0000796683959154081
0.002366348	0.0000545492382312344
0.002380308	0.00003105907348614048
0.002394267	0.00001267489592500969
0.002408227	2.035467555858788e-6
0.002422187	5.532515267633573e-7
0.002436147	8.219966249953818e-6
0.002450107	0.000023631967599185086
0.002464067	0.000044227888855492094
0.002478027	0.00006669878837479697
0.002491987	0.000087505364645866
0.002505947	0.00010342176939052667
0.002519907	0.00011202281944818678
0.002533867	0.00011204087212940216
0.002547827	0.000103540802263841
0.002561787	0.00008788861732693387
0.002575747	0.00006752229045306684
0.002589707	0.000045562798514341355
0.002603667	0.000025326804981906397
0.002617627	9.817341480749443e-6
0.002631587	1.2701375317138728e-6
0.002645547	8.239766787937084e-7
0.002659507	8.363462738978807e-6
0.002673467	0.000022555546181279403
0.002687427	0.00004107131694410375
0.002701387	0.00006095647288366737
0.002715347	0.00007909173076280268
0.002729307	0.00009267165288832005
0.002743267	0.00009962853746192832
0.002757227	0.00009893762371548259
0.002771187	0.00009075848331704066
0.002785147	0.00007639403504336865
0.002799107	0.00005807499704203687
0.002813067	0.00003860626478789452
0.002827027	0.000020930144641324798
0.002840987	7.67506871305608e-6
0.002854947	7.58175931571387e-7
0.002868907	1.1021404285503113e-6
0.002882867	8.507667301365955e-6
0.002896827	0.00002169907722791367
0.002910787	0.00003853363942547845
0.002924747	0.00005634056815190798
0.002938707	0.00007233620056465888
0.002952667	0.00008405082780883387
0.002966627	0.00008970201872358107
0.002980587	0.00008845826553631067
0.002994547	0.00008055377467487569
0.003008507	0.00006723893352741713
0.003022467	0.00005057637255598374
0.003036427	0.00003311537913072447
0.003050387	0.000017496084520441596
0.003064347	6.04474893380215e-6
0.003078307	4.22014913366602e-7
0.003092267	1.3772023704479058e-6
0.003106227	8.644880436681693e-6
0.003120187	0.000020997762457891365
0.003134147	0.000036445907443789254
0.003148107	0.00005255014300060108
0.003162067	0.0000668002788900398
0.003176027	0.00007699975671997982
0.003189987	0.00008159786393209573
0.003203947	0.00007991918784543775
0.003217907	0.00007225674963019319
0.003231867	0.000059816092028232946
0.003245827	0.00004452043159773197
0.003259787	0.00002870833052464489
0.003273747	0.000014771415033332893
0.003287707	4.78808457099113e-6
0.003301667	2.0913900417750575e-7
0.003315627	1.6428986068471007e-6
0.003329587	8.771472471565042e-6
0.003343547	0.000020409544865115934
0.003357507	0.00003469508442266261
0.003371467	0.00004938148280974164
0.003385427	0.00006218526722378223
0.003399387	0.00007113569726383391
0.003413347	0.0000748728574369964
0.003427307	0.0000728491072194735
0.003441267	0.00006540435372029814
0.003455226	0.000053704812904064666
0.003469186	0.00003955584857790385
0.003483146	0.00002511947344661899
0.003497106	0.000012579790828104885
0.003511066	3.8088541958409386e-6
0.003525026	8.342692587022132e-8
0.003538986	1.8957283209807525e-6
0.003552946	8.886014501213086e-6
0.003566906	0.00001990610789414031
0.003580866	0.0000332028357595101
0.003594826	0.00004669220742218196
0.003608786	0.00005828129517295789
0.003622746	0.00006618862470688083
0.003636706	0.00006921350135194683
0.003650666	0.00006691414474152217
0.003664626	0.00005966790694532339
0.003678586	0.00004860582352621226
0.003692546	0.00003543240568000662
0.003706506	0.000022159455683622847
0.003720466	0.000010795557588651137
0.003734426	3.0387389353660784e-6
0.003748386	1.9675055901220567e-8
0.003762346	2.133942699225113e-6
0.003776306	8.98825136405387e-6
0.003790266	0.000019467797724885096
0.003804226	0.0000319133448604678
0.003818186	0.00004437990136198088
0.003832146	0.00005493686055422187
0.003846106	0.00006196321286579334
0.003860066	0.00006439266998271566
0.003874026	0.00006187189691823199
0.003887986	0.000054808418597941894
0.003901946	0.000044301471073802967
0.003915906	0.00003196791754166846
0.003929866	0.00001969051231344139
0.003943826	9.327424883567483e-6
0.003957786	2.42836693910615e-6
0.003971746	7.195878470454938e-11
0.003985706	2.3569038376503088e-6
0.003999666	9.078584939563222e-6
0.004013626	0.000019080628313687818
0.004027586	0.00003078576673690593
0.004041546	0.00004236929196541336
0.004055506	0.00005204026638945339
0.004069466	0.00005831513597643766
0.004083426	0.000060242179958191785
0.004097386	0.00005754279379334362
0.004111346	0.00005064871086163137
0.004125306	0.00004063023827179288
0.004139266	0.000029027352659013803
0.004153226	0.000017610483021705416
0.004167186	8.10786420283754e-6
0.004181146	1.941466032752665e-6
0.004195106	1.1889227928820588e-8
0.004209066	2.564653837915712e-6
0.004223026	9.157716922064e-6
0.004236986	0.000018734377250072263
0.004250946	0.000029789644665692698
0.004264906	0.00004060386094429263
0.004278866	0.000049507341255105634
0.004292826	0.000055135440047591424
0.004306786	0.000056635056501133974
0.004320746	0.00005379112130577652
0.004334706	0.000047054951491904405
0.004348666	0.00003747012599359376
0.004362626	0.000026508608129027144
0.004376586	0.000015842334529843417
0.004390546	7.086120720280945e-6
0.004404506	1.551008864700823e-6
0.004418466	4.5943627160475694e-8
0.004432426	2.757642103339918e-6
0.004446386	9.226486155223987e-6
0.004460346	0.000018421415203037142
0.004474306	0.00002890170472194667
0.004488266	0.0000390401989361908
0.004502225	0.00004727349737827897
0.004516185	0.00005234062345483421
0.004530145	0.00005347392357664703
0.004544105	0.00005051280542937187
0.004558065	0.00004392437416565839
0.004572025	0.000034727553732693156
0.004585985	0.000024333505635582848
0.004599945	0.000014327143651853013
0.004613905	6.22352151014913e-6
0.004627865	1.236592077753628e-6
0.004641825	9.555641393518938e-8
0.004655785	2.9365546995995063e-6
0.004669745	9.285779325505708e-6
0.004683705	0.00001813596595249746
0.004697665	0.000028103951635806122
0.004711625	0.000037644656508807076
0.004725585	0.000045288531719692355
0.004739545	0.00004986565189251545
0.004753505	0.00005068287061707608
0.004767465	0.0000476267047842498
0.004781425	0.00004117698573008725
0.004795385	0.00003232964096510309
0.004809345	0.000022441275260801556
0.004823305	0.000013019217329237379
0.004837265	5.49020628948473e-6
0.004851225	9.826310410003462e-7
0.004865185	1.558391645833211e-7
0.004879145	3.1021982562138e-6
0.004893105	9.336470361293085e-6
0.004907065	0.000017873557791904794
0.004921025	0.000027382214371468916
0.004934985	0.00003639072875385521
0.004948945	0.00004351279855010416
0.004962905	0.000047659110303887354
0.004976865	0.000048202030338602484
0.004990825	0.000045068869501440496
0.005004785	0.00003874969748652653
0.005018745	0.00003021905607512618
0.005032705	0.000020784086968021366
0.005046665	0.000011882689413539388
0.005060625	4.862853290611575e-6
0.005074585	7.77094886323568e-7
0.005088545	2.2319652497531924e-7
0.005102505	3.255431072920445e-6
0.005116465	9.37937577961636e-6
0.005130425	0.0000176306854391645
0.005144385	0.000026725202029376307
0.005158345	0.00003525710968007745
0.005172305	0.00004191462593939619
0.005186265	0.00004567998146625908
0.005200225	0.00004598352805128927
0.005214185	0.00004278817158096464
0.005228145	0.00003659217881490919
0.005242105	0.00002835001350819578
0.005256065	0.000019323892977344983
0.005270025	0.000010889090252368803
0.005283985	4.323052606113525e-6
0.005297945	6.106057880502269e-7
0.005311905	2.9497487855330396e-7
0.005325865	3.3971063462256466e-6
0.005339825	9.415270633750328e-6
0.005353785	0.000017404567633142324
0.005367745	0.000026123763877654253
0.005381705	0.00003422660777656369
0.005395665	0.000040468274463998064
0.005409625	0.00004389503058488423
0.005423585	0.00004398867488178962
0.005437545	0.000040743338638559413
0.005451505	0.00003466379523490233
0.005465465	0.00002668566155428311
0.005479425	0.000018030083468697447
0.005493385	0.000010015614780232649
0.005507345	3.856132445603495e-6
0.005521305	4.7578830094312807e-7
0.005535265	3.6921432928313266e-7
0.005549225	3.5280680230286266e-6
0.005563184	9.444840670419604e-6
0.005577144	0.00001719294619392652
0.005591104	0.000025570461956480434
0.005605064	0.000033285221052053226
0.005619024	0.000039152852770206427
0.005632984	0.00004227717863793966
0.005646944	0.00004218592648077129
0.005660904	0.00003890072124192402
0.005674864	0.00003293150332293851
0.005688824	0.00002519604424484133
0.005702784	0.000016877837600167378
0.005716744	9.243808436439696e-6
0.005730704	3.450291586378829e-6
0.005744664	3.66796992340878e-7
0.005758624	4.4446753693831606e-7
0.005772584	3.649113483241726e-6
0.005786544	9.468723793554058e-6
0.005800504	0.00001699399033723835
0.005814464	0.00002505914687197088
0.005828424	0.00003242137155021886
0.005842384	0.00003795107366152169
0.005856344	0.00004080409898787985
0.005870304	0.00004054932015828846
0.005884264	0.00003723269815089493
0.005898224	0.00003136811880304618
0.005912184	0.000023856576762413108
0.005926144	0.000015846825373509726
0.005940104	8.558613498725285e-6
0.005954064	3.0959668916748332e-6
0.005968024	2.7896240547680437e-7
0.005981984	5.196693933271447e-7
0.005995944	3.7609954535021965e-6
0.006009904	9.487497306210229e-6
0.006023864	0.00001680619460980331
0.006037824	0.00002458470901364729
0.006051784	0.000031625375889405115
0.006065744	0.00003684858429952174
0.006079704	0.000039457196735148956
0.006093664	0.00003905726286631491
0.006107624	0.000035716304823996714
0.006121584	0.00002995114918265801
0.006135544	0.000022646932298273046
0.006149504	0.000014920273104888469
0.006163464	7.947648251810572e-6
0.006177424	2.7853386161671553e-6
0.006191384	2.0853073088517513e-7
0.006205344	5.94041017751243e-7
0.006219304	3.8644156281329e-6
0.006233264	9.501671531532012e-6
0.006247224	0.00001662829915135991
0.006261184	0.000024142842529983033
0.006275144	0.00003088915501634014
0.006289104	0.000035833296404735467
0.006303064	0.000038220970814251075
0.006317024	0.000037691733818831724
0.006330984	0.000034332372248136676
0.006344944	0.00002866182413863748
0.006358904	0.000021550174503083006
0.006372864	0.000014084242593435873
0.006386824	7.4006615795425e-6
0.006400784	2.511978283002498e-6
0.006414744	1.5246468468948808e-7
0.006428704	6.670194599924984e-7
0.006442664	3.960027858661952e-6
0.006456624	9.511718518427515e-6
0.006470584	0.000016459257799463146
0.006484544	0.00002372993688473502
0.006498504	0.000030205876979935
0.006512464	0.00003489503540948139
0.006526424	0.00003708228040423081
0.006540384	0.000036437519007111414
0.006554344	0.00003306472955869254
0.006568304	0.000027484330032563032
0.006582264	0.000020552074929687162
0.006596224	0.000013327057007715615
0.006610183	6.909096000701817e-6
0.006624143	2.270560032270349e-6
0.006638103	1.0829318654139678e-7
0.006652063	7.382028405750903e-7
0.006666023	4.048428585263789e-6
0.006679983	9.51804333589221e-6
0.006693943	0.000016298164730532602
0.006707903	0.000023342863159127226
0.006721863	0.000029569692201152748
0.006735823	0.00003402515771550972
0.006749783	0.00003602999408151189
0.006763743	0.00003528173277177055
0.006777703	0.00003189975750676151
0.006791663	0.00002640532829326101
0.006805623	0.000019640647363243203
0.006819583	0.000012638892627207643
0.006833543	6.465784664636396e-6
0.006847503	2.0566472421384403e-6
0.006861463	7.399478267752586e-8
0.006875423	8.073130333855942e-7
0.006889383	4.130172784357397e-6
0.006903343	9.521019157725068e-6
0.0006911491	0.0010915199660218515
0.0007051091	0.0010159289882358002
0.0007190691	0.0009477354633725244
0.0007330291	0.0008904781634829955
0.0007469891	0.0008459495986101577
0.000760949	0.0008141673111120822
0.000774909	0.0007935920388059853
0.000788869	0.0007815308702519067
0.000802829	0.0007746485247525041
0.000816789	0.0007695015968943217
0.000830749	0.0007630227256305639
0.000844709	0.0007528915354163169
0.000858669	0.0007377604541997231
0.0008726289	0.0007173172280071098
0.0008865889	0.0006921972091526308
0.0009005489	0.0006637725289894435
0.0009145089	0.0006338640842853708
0.0009284689	0.000604424498969755
0.0009424289	0.0005772354387187321
0.0009563889	0.0005536661643177748
0.0009703488	0.00053451437463119
0.0009843088	0.0005199472004886043
0.0009982688	0.0005095375652089676
0.001012229	0.0005023831536834742
0.001026189	0.0004972789653885932
0.001040149	0.0004929179351720146
0.001054109	0.0004880870887110845
0.001068069	0.00048182893220706296
0.001082029	0.0004735527666208872
0.001095989	0.00046308189256398264
0.001109949	0.00045063798165198007
0.001123909	0.0004367673986008159
0.001137869	0.000422231162798829
0.001151829	0.00040787003162559235
0.001165789	0.00039447277329039427
0.001179749	0.0003826635767886155
0.001193709	0.00037282295181442575
0.001207669	0.0003650497734769551
0.001221629	0.00035916957505138347
0.001235589	0.00035478207182171523
0.001249549	0.00035133547688860996
0.001263509	0.0003482193161911791
0.001277469	0.00034485724352878206
0.001291429	0.00034078773540815565
0.001305389	0.0003357215023971022
0.001319349	0.00032956923794543954
0.001333309	0.0003224381099133864
0.001347268	0.00031460031190781967
0.001361228	0.00030643791648753696
0.001375188	0.0002983785425519287
0.001389148	0.0002908264617165522
0.001403108	0.00028410445336992323
0.001417068	0.00027841055478707103
0.001431028	0.00027379697840465567
0.001444988	0.0002701717384759895
0.001458948	0.0002673219026692807
0.001472908	0.0002649526636833384
0.001486868	0.00026273623458379733
0.001500828	0.00026036189236641603
0.001514788	0.0002575806631273651
0.001528748	0.0002542372810501134
0.001542708	0.00025028671011721184
0.001556668	0.00024579296398802313
0.001570628	0.00024091194638300843
0.001584588	0.00023586172476059488
0.001598548	0.0002308856913652255
0.001612508	0.00022621419330597767
0.001626468	0.00022203037280111792
0.001640428	0.00021844554408640915
0.001654388	0.00021548633965092365
0.001668348	0.00021309563519774112
0.001682308	0.00021114575425529753
0.001696268	0.0002094614008236637
0.001710228	0.0002078482693658002
0.001724188	0.0002061228987114755
0.001738148	0.00020413924075594515
0.001752108	0.00020180789326343734
0.001766068	0.00019910614685404862
0.001780028	0.00019607715572863494
0.001793988	0.00019281947604436167
0.001807948	0.00018946923649986383
0.001821908	0.00018617695052739494
0.001835868	0.00018308429658977994
0.001849828	0.00018030287597955004
0.001863788	0.00017789899881021567
0.001877748	0.0001758859015883216
0.001891708	0.00017422432132698428
0.001905668	0.00017283094777296212
0.001919628	0.00017159309519704303
0.001933588	0.0001703868826560457
0.001947548	0.00016909637111071563
0.001961508	0.00016763014892790193
0.001975468	0.00016593399427356542
0.001989428	0.00016399661624814737
0.002003388	0.00016184943162019397
0.002017348	0.00015955938840714546
0.002031308	0.00015721697328145435
0.002045268	0.00015492144409460896
0.002059228	0.0001527652012308514
0.002073188	0.0001508201683582748
0.002087148	0.00014912771354673159
0.002101108	0.00014769380119796597
0.002115068	0.00014648966184474071
0.002129028	0.0001454575013910093
0.002142988	0.00014452054809881146
0.002156948	0.00014359536413411977
0.002170908	0.00014260450795984764
0.002184868	0.00014148798471139045
0.002198828	0.00014021137947173163
0.002212788	0.00013876958900943206
0.002226748	0.00013718666230264808
0.002240708	0.00013551034646053063
0.002254668	0.00013380401723851268
0.002268628	0.00013213628120425203
0.002282588	0.00013057035463719913
0.002296548	0.00012915462255043493
0.002310508	0.00012791587690901406
0.002324468	0.0001268561590055121
0.002338428	0.00012595339736395545
0.002352388	0.000125165586010562
0.002366348	0.00012443812036893454
0.002380308	0.00012371212190634577
0.002394267	0.00012293375153111442
0.002408227	0.00012206192823015665
0.002422187	0.0001210741020995514
0.002436147	0.00011996867837947404
0.002450107	0.00011876441144546281
0.002464067	0.00011749692823200115
0.002478027	0.00011621231729802237
0.002491987	0.00011495992051250221
0.002505947	0.00011378461441690722
0.002519907	0.00011272014412912772
0.002533867	0.00011178433906400365
0.002547827	0.00011097716732633853
0.002561787	0.00011028105466286433
0.002575747	0.00010966452051464182
0.002589707	0.00010908708987732055
0.002603667	0.00010850589560681303
0.002617627	0.00010788212124898646
0.002631587	0.00010718677407022811
0.002645547	0.00010640457627141753
0.002659507	0.00010553584680451962
0.002673467	0.00010459576778306541
0.002687427	0.00010361157770486045
0.002701387	0.00010261794664849337
0.002715347	0.00010165149029953889
0.002729307	0.00010074506071038549
0.002743267	0.00009992293012556484
0.002757227	0.00009919725061494101
0.002771187	0.00009856671447545779
0.002785147	0.00009801722403026495
0.002799107	0.00009752431566365188
0.002813067	0.00009705721051100221
0.002827027	0.00009658372631905379
0.002840987	0.00009607512551576582
0.002854947	0.00009551032537625605
0.002868907	0.00009487876859048501
0.002882867	0.00009418179475670551
0.002896827	0.00009343193868713947
0.002910787	0.00009265057016343773
0.002924747	0.00009186448115065491
0.002938707	0.00009110151615533
0.002952667	0.00009038636205954909
0.002966627	0.00008973688017334863
0.002980587	0.00008916152272379945
0.002994547	0.00008865840789430842
0.003008507	0.00008821589393815535
0.003022467	0.00008781458857587206
0.003036427	0.0000874304747244989
0.003050387	0.00008703880171155671
0.003064347	0.00008661775322264387
0.003078307	0.00008615166871628197
0.003092267	0.0000856331485068845
0.003106227	0.00008506410630624104
0.003120187	0.00008445493994840858
0.003134147	0.00008382280904910067
0.003148107	0.00008318882822839615
0.003162067	0.00008257475001030365
0.003176027	0.00008199945635114745
0.003189987	0.00008147640702384787
0.003203947	0.00008101159832534572
0.003217907	0.00008060276569668994
0.003231867	0.00008024024489334297
0.003245827	0.00007990824779304045
0.003259787	0.0000795877967538686
0.003273747	0.00007925943570596635
0.003287707	0.00007890619640479903
0.003301667	0.00007851627762766401
0.003315627	0.00007808438477194332
0.003329587	0.00007761268671099855
0.003343547	0.00007710995462386541
0.003357507	0.00007659022239700119
0.003371467	0.00007607049017013695
0.003385427	0.0000755679175589863
0.003399387	0.0000750973677251153
0.003413347	0.00007466914281699137
0.003427307	0.00007428742110535522
0.003441267	0.00007394993803125576
0.003455226	0.00007364849652919417
0.003469186	0.00007337005146380447
0.003483146	0.00007309932503596627
0.003497106	0.00007282072049459413
0.003511066	0.0000725208737523572
0.003525026	0.00007219063088786182
0.003538986	0.00007182635584870769
0.003552946	0.00007143015371786342
0.003566906	0.00007100955176170148
0.003580866	0.00007057622362213857
0.003594826	0.00007014397991925645
0.003608786	0.00006972672695872636
0.003622746	0.00006933620217285795
0.003636706	0.00006898047504636414
0.003650666	0.00006866254372771529
0.003664626	0.0000683801117627639
0.003678586	0.00006812609841788839
0.003692546	0.00006788975501187034
0.003706506	0.00006765845104689829
0.003720466	0.00006741952412996426
0.003734426	0.00006716232126543936
0.003748386	0.00006687969792930901
0.003762346	0.00006656894302987126
0.003776306	0.00006623228923088065
0.003790266	0.00006587617936202891
0.003804226	0.00006551040524863958
0.003818186	0.0000651464172662539
0.003832146	0.00006479553820962711
0.003846106	0.00006446733663770731
0.003860066	0.00006416806400900727
0.003874026	0.00006389992109208506
0.003887986	0.00006366067522318609
0.003901946	0.00006344417062938711
0.003915906	0.00006324138097008039
0.003929866	0.00006304178083042305
0.003943826	0.00006283497237635815
0.003957786	0.00006261228011443939
0.003971746	0.00006236805859488742
0.003985706	0.0000621003941059126
0.003999666	0.00006181139173048352
0.004013626	0.00006150666502318305
0.004027586	0.00006119453863029607
0.004041546	0.00006088461300596715
0.004055506	0.000060586265337965425
0.004069466	0.000060307278054235355
0.004083426	0.000060052722491019425
0.004097386	0.00005982403393215987
0.004111346	0.00005961913918988458
0.004125306	0.00005943274366157561
0.004139266	0.000059257096814485016
0.004153226	0.000059083331783987535
0.004167186	0.000058902773076636906
0.004181146	0.000058708339958811543
0.004195106	0.000058495503312609324
0.004209066	0.00005826289164458105
0.004223026	0.000058012482456909295
0.004236986	0.00005774928329544359
0.004250946	0.000057480374893805526
0.004264906	0.00005721385863190447
0.004278866	0.00005695764451847088
0.004292826	0.000056718111592803474
0.004306786	0.000056499342440053434
0.004320746	0.00005630238960170507
0.004334706	0.000056125275575575755
0.004348666	0.00005596331176778093
0.004362626	0.000055809832082253435
0.004376586	0.00005565730925262073
0.004390546	0.000055498503069278796
0.004404506	0.00005532744913048327
0.004418466	0.00005514054327903041
0.004432426	0.0000549367648686324
0.004446386	0.00005471805950627535
0.004460346	0.00005448876493868241
0.004474306	0.00005425506883397333
0.004488266	0.00005402389244978727
0.004502225	0.000053801869986994875
0.004516185	0.000053594359838607115
0.004530145	0.0000534046791050593
0.004544105	0.000053233561375870794
0.004558065	0.00005307912483444848
0.004572025	0.00005293722310524817
0.004585985	0.00005280211505290102
0.004599945	0.000052667294057322304
0.004613905	0.00005252660434558876
0.004627865	0.00005237510216224386
0.004641825	0.0000522097893588172
0.004655785	0.00005202999613618243
0.004669745	0.00005183757241573616
0.004683705	0.00005163631372586115
0.004697665	0.000051431642249961305
0.004711625	0.000051229490494584477
0.004725585	0.000051035535804706506
0.004739545	0.000050854339193426017
0.004753505	0.000050688547962051954
0.004767465	0.00005053870432892472
0.004781425	0.00005040299026784419
0.004795385	0.00005027773783121358
0.004809345	0.00005015793947318337
0.004823305	0.00005003798163917071
0.004837265	0.00004991256972655763
0.004851225	0.00004977752546460346
0.004865185	0.00004963039292317819
0.004879145	0.00004947075746472741
0.004893105	0.00004930030953466527
0.004907065	0.00004912243002382012
0.004921025	0.00004894190321166598
0.004934985	0.00004876386422483837
0.004948945	0.00004859322492359726
0.004962905	0.00004843381273152194
0.004976865	0.00004828786031236693
0.004990825	0.0000481556547229007
0.005004785	0.00004803556930810206
0.005018745	0.000047924286967535676
0.005032705	0.00004781737426888891
0.005046665	0.00004771001503749124
0.005060625	0.000047597584469851076
0.005074585	0.000047476574094354125
0.005088545	0.00004734487882803179
0.005102505	0.000047202275404508626
0.005116465	0.000047050326688412804
0.005130425	0.00004689215840900074
0.005144385	0.00004673191694181657
0.005158345	0.00004657409950956593
0.005172305	0.00004642294817338246
0.005186265	0.00004628178003370151
0.005200225	0.00004615241311672321
0.005214185	0.00004603503879362654
0.005228145	0.00004592806230458679
0.005242105	0.00004582858118672305
0.005256065	0.00004573264043567012
0.005270025	0.00004563599799029431
0.005283985	0.000045534666951033946
0.005297945	0.00004542561727422212
0.005311905	0.00004530712661924815
0.005325865	0.0000451790674053261
0.005339825	0.00004504290681149466
0.005353785	0.000044901419719848764
0.005367745	0.00004475833786837819
0.005381705	0.00004461761626144816
0.005395665	0.000044482954741851914
0.005409625	0.00004435716008688091
0.005423585	0.00004424179516116333
0.005437545	0.00004413695565028866
0.005451505	0.000044041142480021685
0.005465465	0.00004395167645385697
0.005479425	0.00004386514478576966
0.005493385	0.00004377772005218053
0.005507345	0.00004368595757186826
0.005521305	0.00004358724193872037
0.005535265	0.000043480074078501665
0.005549225	0.00004336448588640863
0.005563184	0.000043241848855890494
0.005577144	0.00004311465081227377
0.005591104	0.00004298620885599379
0.005605064	0.00004286003145866486
0.005619024	0.000042739371930329334
0.005632984	0.00004262668620111722
0.005646944	0.000042523250078888274
0.005660904	0.00004242906356364249
0.005674864	0.00004234275516193064
0.005688824	0.000042261932734015696
0.005702784	0.000042183470550641284
0.005716744	0.00004210405151137206
0.005730704	0.00004202058178214814
0.005744664	0.00004193079680401849
0.005758624	0.00004183348455951632
0.005772584	0.00004172867694383814
0.005786544	0.0000416176816600402
0.005800504	0.00004150276326707353
0.005814464	0.00004138688801821206
0.005828424	0.00004127321353790864
0.005842384	0.000041164546603454726
0.005856344	0.00004106305608821189
0.005870304	0.000040969858324057405
0.005884264	0.000040884793835008806
0.005898224	0.00004080671439399232
0.005912184	0.0000407333235468604
0.005926144	0.0000406618783067146
0.005940104	0.000040589412420281005
0.005954064	0.00004051315100546465
0.005968024	0.00004043118035047594
0.005981984	0.00004034241601863407
0.005995944	0.00004024701748592153
0.006009904	0.00004014610108421558
0.006023864	0.000040041835686877796
0.006037824	0.000039936836700020654
0.006051784	0.0000398339109009356
0.006065744	0.000039735609905342144
0.006079704	0.00003964378363463688
0.006093664	0.00003955938894471464
0.006107624	0.00003948226635959297
0.006121584	0.00003941123575700159
0.006135544	0.00003934435152995438
0.006149504	0.00003927903016753535
0.006163464	0.00003921259247323905
0.006177424	0.00003914271009772143
0.006191384	0.00003906756501478236
0.006205344	0.000038986327949313
0.006219304	0.00003889909458690284
0.006233264	0.00003880701315462563
0.006247224	0.00003871199736427101
0.006261184	0.000038616439355576
0.006275144	0.00003852289074426008
0.006289104	0.00003843355229888134
0.006303064	0.000038350146360050406
0.006317024	0.00003827337462209016
0.006330984	0.00003820310950421462
0.006344944	0.000038138298464939503
0.006358904	0.00003807702779247518
0.006372864	0.000038017064823067086
0.006386824	0.00003795601741697821
0.006400784	0.00003789168480565049
0.006414744	0.000037822567914848725
0.006428704	0.00003774793315505356
0.006442664	0.00003766790810705096
0.006456624	0.00003758357720752171
0.006470584	0.00003749666279707648
0.006484544	0.000037409397539469815
0.006498504	0.00003732398220325979
0.006512464	0.00003724248997621848
0.006526424	0.000037166356142188104
0.006540384	0.00003709625050029504
0.006554344	0.000037032013574556796
0.006568304	0.00003697259282348911
0.006582264	0.000036916297801677785
0.006596224	0.000036861087216547256
0.006610183	0.000036804728404342955
0.006624143	0.000036745371443668244
0.006638103	0.00003668158105068093
0.006652063	0.00003661278311184409
0.006666023	0.00003653910520794373
0.006679983	0.00003646159988046413
0.006693943	0.00003638182999403348
0.006707903	0.00003630180494603088
0.006721863	0.00003622356602903193
0.006735823	0.000036148931269236754
0.006749783	0.00003607920836970161
0.006763743	0.00003601497144396337
0.006777703	0.000035955997225646587
0.006791663	0.00003590132885885645
0.006805623	0.00003584943537416126
0.006819583	0.000035798371164574903
0.006833543	0.00003574622251830776
0.006847503	0.000035691267094749185
0.006861463	0.00003563222908603942
0.006875423	0.00003556859816903456
0.006889383	0.00003550059761011007
0.006903343	0.000035429120474767765
0.006917303	0.000035355633942046376
0.006931263	0.000035282019828539
0.006945223	0.000035210096160445787
0.006959183	0.00003514152148798441
0.006973143	0.00003507744403822864
0.006987103	0.00003501834223912588
0.007001063	0.00003496402471949718
0.007015023	0.0000349135665186442
0.007028983	0.00003486556424792124
0.007042943	0.00003481826367152114
0.007056903	0.000034769846763243756
0.007070863	0.0000347187825536574
0.007084823	0.00003466398660608129
0.007949302	0.00003152323790167346
0.008919264	0.0000288499547656357
0.01000758	0.00002657052627398029
0.01122869	0.000024577609142907802
0.01259879	0.000022861475337487667
0.01413608	0.00002134646945163693
0.01586094	0.000020008832753487447
0.01779627	0.00001881699218803015
0.01996774	0.00001773773847667583
0.02240418	0.000016760530256983337
0.0251379	0.00001586939760406829
0.02820519	0.00001504567863846225
0.03164674	0.000014284161685058153
0.03550823	0.000013571355075739176
0.03984089	0.000012902825378192706
0.04470221	0.00001227149504831679
0.05015671	0.000011673415460785519
0.05627675	0.000011103543985033243
0.06314355	0.000010559848897043319
0.07084823	0.00001003930972170779
0.07949302	9.540877107062023e-6
0.08919264	9.062972240879575e-6
0.1000758	8.605081610496901e-6
0.1122869	8.166863937311518e-6
0.1259879	7.748405338353959e-6
0.1413608	7.350212947248475e-6
0.1586094	6.972742865304922e-6
0.1779627	6.61730917461884e-6
0.1996774	6.285273800080512e-6
0.2240418	5.978263396711109e-6
0.251379	5.697202925208952e-6
0.2820519	5.444267637974905e-6
0.3164674	5.22153710182036e-6
0.3550823	5.03093140757423e-6
0.3984089	4.875241384929713e-6
0.4470221	4.7571079561564845e-6
0.5015671	4.678830764921737e-6
0.5627675	4.6430252173379515e-6
0.6314355	4.652169570172684e-6
0.7084823	4.7111820627252595e-6
0.7949302	4.817249538664935e-6
0.8919264	4.9764129482076115e-6
1.000758	5.193880776940705e-6
1.122869	5.470526953248139e-6
1.259879	5.810290533896883e-6
1.413608	6.216064413208913e-6
1.586094	6.692173579828767e-6
1.779627	7.240806044235913e-6
1.996774	7.864998229136544e-6
2.240418	8.567990686494421e-6
2.51379	9.35265717351362e-6
2.820519	0.000010220767873599538
3.164674	0.000011177505756182399
3.550823	0.000012226041203793669
3.984089	0.000013368134831279806
4.470221	0.000014606583847373292
5.015671	0.000015944207787444177
5.627675	0.000017383127682059285
6.314355	0.000018925828167025472
7.084823	0.000020574385619634484
7.949302	0.000022331163473946484
8.919264	0.000024197730973628976
10.00758	0.000026175839164969456
11.22869	0.000028267312453207363
12.59879	0.00003047343621476139
14.13608	0.000032795151357928104
15.86094	0.0000352336986058511
17.79627	0.00003778952449128129
19.96774	0.00004046285228059414
22.40418	0.00004325352249780718
25.1379	0.00004616185409488534
28.20519	0.000049187304853488226
31.64674	0.00005232879033693506
35.50823	0.00005558560885090298
39.84089	0.000058956675958711195
44.70221	0.00006243988657739114
50.15671	0.00006603364594711812
56.27675	0.00006973489212902874
63.14355	0.00007354113729779648
70.84823	0.00007744903245778955
79.49302	0.00008145557946053751
89.19264	0.00008555634487372775
100.0758	0.00008974772454015649
112.2869	0.00009402381784847238
125.9879	0.00009838153096461558
141.3608	0.00010281349609819602
158.6094	0.00010731556687366953
177.9627	0.000111880758243004
199.6774	0.00011650269116690067
224.0418	0.00012117393406457658
251.379	0.00012588759757358906
282.0519	0.00013063691991228141
316.4674	0.0001354124919976881
355.0823	0.0001402064676114716
398.4089	0.00014501020315538216
447.0221	0.00014981515071675952
501.5671	0.0001546106891951712
562.7675	0.00015938750519324112
631.4355	0.0001641372740646844
708.4823	0.00016884669551256324
794.9302	0.00017350830606089804
891.9264	0.00017810976226864577
1000.758	0.00018263977323624775
1122.869	0.00018708956778466814
1259.879	0.00019144514392264623
1413.608	0.00019569833647987972
1586.094	0.00019983271943017425
1779.627	0.00020384105256392588
1996.774	0.00020771239582873717
2240.418	0.00021143175848225618
2513.79	0.00021498893406160497
2820.519	0.00021837454537901427
3164.674	0.00022157462233842
3550.823	0.00022457937311449848
3984.089	0.00022737779386445948
4470.221	0.00022995948675424603
5015.671	0.00023231347983626433
5627.675	0.0002344299493899943
6314.355	0.0002363009216163126
7084.823	0.0002379150099300709
7949.302	0.00023926618613913194
8919.264	0.00024034303176315096
10007.58	0.00024113907207723982
11228.69	0.00024164910816437
12598.79	0.00024186660150926027
14136.08	0.00024178552391977337
15860.94	0.00024140220744831256
17796.27	0.00024071161265383178
19967.74	0.00023971259130925723
22404.18	0.00023840240042769054
25137.9	0.00023678100811393518
28205.19	0.0002348488927959386
31646.74	0.000232606979434399
35508.23	0.00023005909545289576
39840.89	0.0002272071545632184
44702.21	0.0002240603744771536
50156.71	0.00022062184902876125
56276.75	0.00021690124246257902
63143.55	0.00021291029221091645
70848.23	0.00020865467561874946
79493.02	0.00020415279621445492
89192.64	0.0001994163276399495
100075.8	0.00019445955894326235
112286.9	0.00018930344526848976
125987.9	0.00018396575224007879
141360.8	0.0001784670522597678
158609.4	0.00017282935301313743
177962.7	0.00016707852150454403
199677.4	0.00016124195570777568
224041.8	0.0001553444700857044
251379.	0.0001494190442715047
282051.9	0.00014349578733066656
316467.4	0.00013760952881776108
355082.3	0.00013179305699478373
398408.9	0.0001260862089621551
447022.1	0.00012052687621330964
501567.1	0.00011515470447748901
562767.5	0.00011001364533546145
631435.5	0.00010514701246406539
708482.3	0.00010060134095498502
794930.2	0.00009642310210951169
891926.4	0.00009266080852151219
1.000758e6	0.00008936651315166423
1.122869e6	0.00008659022766806983
1.259879e6	0.00008438626959035773
1.413608e6	0.00008280882885737063
1.586094e6	0.00008191327553022158
1.779627e6	0.00008175651063945522
1.996774e6	0.0000823958179579742
2.240418e6	0.00008389039497047076
2.51379e6	0.00008629927968565464
2.820519e6	0.0000896822118065585
3.164674e6	0.00009409934567376937
3.550823e6	0.00009961236659730601
3.984089e6	0.00010628082290902211
4.470221e6	0.00011416732487963469
5.015671e6	0.00012333164410737287
5.627675e6	0.00013383466852234305
6.314355e6	0.00014573648867473936
7.084823e6	0.0001590964615252364
7.949302e6	0.00017397359318734759
8.919264e6	0.00019042417868288407
1.000758e7	0.0002085080215052716
1.122869e7	0.0002282767918728299
1.259879e7	0.00024978624258902975
1.413608e7	0.00027308558794206104
1.586094e7	0.00029822541371356265
1.779627e7	0.00032525349890788203
1.996774e7	0.00035421369942019806
2.240418e7	0.00038514661783564723
2.51379e7	0.0004180969074293205
2.820519e7	0.00045309199807020247
3.164674e7	0.0004901692071381908
3.550823e7	0.0005293601108778141
3.984089e7	0.0005706835274550038
4.470221e7	0.0006141617835073054
5.015671e7	0.0006598127403447552
5.627675e7	0.0007076478802380911
6.314355e7	0.0007576703927069623
7.084823e7	0.0008098869757426327
7.949302e7	0.0008642909313538385
8.919264e7	0.0009208851301082641
1.000758e8	0.0009796335304338717
1.122869e8	0.0010405338996669067
1.259879e8	0.0011035540236589106
1.413608e8	0.0011686549902701609
1.586094e8	0.001235806818015954
1.779627e8	0.0013049712326604968
1.996774e8	0.0013760783837234692
2.240418e8	0.0014490836179297788
2.51379e8	0.001523910705759807
2.820519e8	0.0016004926673009166
3.164674e8	0.0016787411528588194
3.550823e8	0.0017585834413855112
3.984089e8	0.0018399248041474049
4.470221e8	0.0019226650902275104
5.015671e8	0.002006680865215398
5.627675e8	0.002091870702386217
6.314355e8	0.0021780993661068347
7.084823e8	0.002265251714717909
7.949302e8	0.0023531784786998493
8.919264e8	0.0024417562236422248
1.000758e9	0.0025308241977547085
1.122869e9	0.0026202066585046197
1.259879e9	0.0027097591206518418
1.413608e9	0.0027993192376462228
1.586094e9	0.002888706163723643
1.779627e9	0.002977704925259735
1.996774e9	0.0030661723128222428
2.240418e9	0.0031539230153195385
2.51379e9	0.003240749713974412
2.820519e9	0.00332642340127604
3.164674e9	0.0034107702484035317
3.550823e9	0.0034935701785010803
3.984089e9	0.0035746318203897245
4.470221e9	0.0036537159600957617
5.015671e9	0.003730656742597425
5.627675e9	0.003805176679685219
6.314355e9	0.0038771258639356235
7.084823e9	0.003946229996658794
7.949302e9	0.004012326412352611
8.919264e9	0.004075156759925478
1.000758e10	0.004134545615796678
1.122869e10	0.004190276092630055
1.259879e10	0.004242134492609102
1.413608e10	0.004289939013113804
1.586094e10	0.004333511041043797
1.779627e10	0.004372611362425378
1.996774e10	0.00440713472311012
2.240418e10	0.004436861046242213
2.51379e10	0.004461627666319541
2.820519e10	0.004481322950154379
3.164674e10	0.004495774663685658
3.550823e10	0.004504890310843547
3.984089e10	0.004508497657566979
4.470221e10	0.0045065679981791135
5.015671e10	0.0044990152156494136
5.627675e10	0.004485698971113309
6.314355e10	0.004466625643610099
7.084823e10	0.004441769716982587
7.949302e10	0.004411105675073581
8.919264e10	0.004374639896922375
1.000758e11	0.0043324297938826615
1.122869e11	0.004284488124033037
1.259879e11	0.004230932899600528
1.413608e11	0.004171837479537068
1.586094e11	0.0041073517712661815
1.779627e11	0.00403760016605419
1.996774e11	0.003962793172197953
2.240418e11	0.003883154056072926
2.51379e11	0.003798874188858071
2.820519e11	0.0037102470063611307
3.164674e11	0.0036175914605470396
3.550823e11	0.003521194608184242
3.984089e11	0.003421442381150311
4.470221e11	0.0033187430379603656
5.015671e11	0.0032134952685705775
5.627675e11	0.0031061602775222428
6.314355e11	0.0029972557238544554
7.084823e11	0.0028872791726325163
7.949302e11	0.002776804099489381
8.919264e11	0.002666425349839657
1.000758e12	0.00255676296630318
1.122869e12	0.0024484918512377566
1.259879e12	0.002342288820712983
1.413608e12	0.002238897351759125
1.586094e12	0.00213906666254182
1.779627e12	0.0020436046583882515
1.996774e12	0.001953306805498973
2.240418e12	0.0018690559629129268
2.51379e12	0.0017917346707170946
2.820519e12	0.0017222334427975782
3.164674e12	0.0016615126435208026
3.550823e12	0.0016105489038034035
3.984089e12	0.0015703121565707528
4.470221e12	0.0015418380388530003
5.015671e12	0.0015261529380733118
5.627675e12	0.0015243196021788557
6.314355e12	0.0015374211920425576
7.084823e12	0.0015665277915067797
7.949302e12	0.0016127637062479233
8.919264e12	0.0016772446302393367
1.000758e13	0.0017610939123015275
1.122869e13	0.001865451805709143
1.259879e13	0.001991440383474831
1.413608e13	0.002140213613807732
1.586094e13	0.002312888785441019
1.779627e13	0.002510604875841481
1.996774e13	0.0027344782168863954
2.240418e13	0.0029856040896233554
2.51379e13	0.0032651144545759216
2.820519e13	0.0035740608963724884
3.164674e13	0.003913460871781204
3.550823e13	0.0042843924384435555
3.984089e13	0.004687818831293652
4.470221e13	0.00512470009574595
5.015671e13	0.005595938865861221
5.627675e13	0.006102466481377081
6.314355e13	0.006645022910852185
7.084823e13	0.007224475703631156
7.949302e13	0.007841542501635105
8.919264e13	0.008496775091763371
1.000758e14	0.009190907063535307
1.122869e14	0.009924343485946382
1.259879e14	0.010697645714454891
1.413608e14	0.011511244334213489
1.586094e14	0.012365244599370613
1.779627e14	0.013259955893332249
1.996774e14	0.014195457954089628
2.240418e14	0.015172002753695053
2.51379e14	0.016189089537563574
2.820519e14	0.017247008551983283
3.164674e14	0.018345310074683614
3.550823e14	0.019483435939725936
3.984089e14	0.02066116607025444
4.470221e14	0.021877505336138522
5.015671e14	0.023132144353972192
5.627675e14	0.024424084804105205
6.314355e14	0.02575226138697467
7.084823e14	0.027115682161969624
7.949302e14	0.028513061752671386
8.919264e14	0.029942910653403692
1.000758e15	0.0314040232257391
1.122869e15	0.03289456868539885
1.259879e15	0.034412748143300705
1.413608e15	0.03595673081516595
1.586094e15	0.03752463488440143
1.779627e15	0.03911403631607364
1.996774e15	0.0407227981320175
2.240418e15	0.0423484962972995
2.51379e15	0.04398857919620014
2.820519e15	0.04564027194662446
3.164674e15	0.04730099103765651
3.550823e15	0.04896767453043287
3.984089e15	0.050637005324518196
4.470221e15	0.052306112852228075
5.015671e15	0.05397177569871663
5.627675e15	0.055630325916387106
6.314355e15	0.0572786696711796
7.084823e15	0.058912979539514874
7.949302e15	0.060529747049778655
8.919264e15	0.0621250490928022
1.000758e16	0.06369524961618522
1.122869e16	0.0652364574059555
1.259879e16	0.06674474935294432
1.413608e16	0.06821629803357246
1.586094e16	0.0696464786443483
1.779627e16	0.07103270767435588
1.996774e16	0.07236965862578074
2.240418e16	0.07365379113181211
2.51379e16	0.07488143724485319
2.820519e16	0.07604742994307202
3.164674e16	0.07714915382035613
3.550823e16	0.07818265387234029
3.984089e16	0.07914381561867682
4.470221e16	0.08002935385412688
5.015671e16	0.08083480325118135
5.627675e16	0.08155786735569268
6.314355e16	0.08219430410652723
7.084823e16	0.082741529992769
7.949302e16	0.08319616412358968
8.919264e16	0.08355568677846624
1.000758e17	0.08381748255128624
1.122869e17	0.08397979720624248
1.259879e17	0.08403979207084705
1.413608e17	0.08399526637654191
1.586094e17	0.08384574169537962
1.779627e17	0.08358936810596355
1.996774e17	0.08322592234191827
2.240418e17	0.08275460702333141
2.51379e17	0.08217427392312922
2.820519e17	0.08148667727711884
3.164674e17	0.08069098781019142
3.550823e17	0.07978953387169102
3.984089e17	0.07878301715594051
4.470221e17	0.07767354274590844
5.015671e17	0.07646398120927926
5.627675e17	0.07515631004823557
6.314355e17	0.07375457995273209
7.084823e17	0.07226296919350944
7.949302e17	0.07068505003257496
8.919264e17	0.06902707392844137
1.000758e18	0.06729363378940377
1.122869e18	0.06549139571152936
1.259879e18	0.0636268982100993
1.413608e18	0.0617077961322721
1.586094e18	0.05974196759158167
1.779627e18	0.05773783291990237
1.996774e18	0.05570486499059279
2.240418e18	0.05365250478181506
2.51379e18	0.05159150097478755
2.820519e18	0.04953311257387252
3.164674e18	0.04748863047862873
3.550823e18	0.04547074897726065
3.984089e18	0.04349232183395523
4.470221e18	0.04156655366006085
5.015671e18	0.03970830761714356
5.627675e18	0.03793184085803601
6.314355e18	0.036252686343430644
7.084823e18	0.03468660030039529
7.949302e18	0.033250008755124225
8.919264e18	0.031960135113724
1.000758e19	0.030834241056537003
1.122869e19	0.029890280389669503
1.259879e19	0.029146621556782205
1.413608e19	0.02862209867140462
1.586094e19	0.02833590626278663
1.779627e19	0.028307675824370094
1.996774e19	0.028556965490644914
2.240418e19	0.029103955352432632
2.51379e19	0.02996916677915728
2.820519e19	0.03117273201884565
3.164674e19	0.03273541165489546
3.550823e19	0.03467782912135954
3.984089e19	0.037020403723033106
4.470221e19	0.039783675966458085
5.015671e19	0.04298856910053432
5.627675e19	0.046654762461498404
6.314355e19	0.05080289224148174
7.084823e19	0.05545142575925414
7.949302e19	0.0606206164645891
8.919264e19	0.06632845324830904
1.000758e20	0.07259349911477328
1.122869e20	0.079432243880569
1.259879e20	0.08686270833171518
1.413608e20	0.09489940478261644
1.586094e20	0.10355729208042823
1.779627e20	0.11285113770112719
1.996774e20	0.12279213685868255
2.240418e20	0.13339237783256544
2.51379e20	0.1446607912777941
2.820519e20	0.1566067862773341
3.164674e20	0.16923588070017892
3.550823e20	0.1825550276991641
3.984089e20	0.19656355747516333
4.470221e20	0.21126558450852423
5.015671e20	0.22666024762894152
5.627675e20	0.2427421565482078
6.314355e20	0.2595095251353194
7.084823e20	0.2769515728138614
7.949302e20	0.2950596240903876
8.919264e20	0.3138217820566059
1.000758e21	0.3332154968085951
1.122869e21	0.35322367252103476
1.259879e21	0.37383052107166054
1.413608e21	0.395012440015067
1.586094e21	0.41673689625083066
1.779627e21	0.4389888990365996
1.996774e21	0.46173846688766956
2.240418e21	0.4849457308084236
2.51379e21	0.508579433506298
2.820519e21	0.5326044902651496
3.164674e21	0.5569963417836783
3.550823e21	0.5817266013370047
3.984089e21	0.6067684769600743
4.470221e21	0.6321130379978687
5.015671e21	0.6577513537953699
5.627675e21	0.6836974582390347
6.314355e21	0.7099864360450064
7.084823e21	0.7366664489599904
7.949302e21	0.7638401995166965

==> image_data/fig1tiltENVdata.dat <==
7.109763e-6	4.3525447508969546e-8
0.00002106975	3.305468252527692e-6
0.00003502974	0.00002467167790647522
0.00004898972	0.00009115925188999511
0.00006294971	0.0002372581874932448
0.0000769097	0.0004987427203201519
0.00009086968	0.0009058614711598765
0.0001048297	0.0014769070897688113
0.0001187897	0.0022130782700269065
0.0001327496	0.003095439931835047
0.0001467096	0.00408447851191936
0.0001606696	0.0051224356062531005
0.0001746296	0.006138228627537329
0.0001885896	0.007054346663257995
0.0002025496	0.007795134856011254
0.0002165096	0.00829503303599156
0.0002304696	0.008506232199683035
0.0002444295	0.00840447091165269
0.0002583895	0.00799232814338356
0.0002723495	0.007299560098010299
0.0002863095	0.006380450857548101
0.0003002695	0.005308403078183666
0.0003142295	0.0041684303177356805
0.0003281895	0.0030484503676012934
0.0003421494	0.0020303367747058197
0.0003561094	0.0011818476159354654
0.0003700694	0.0005502791168504254
0.0003840294	0.00015857954886597733
0.0003979894	4.2891794718311664e-6
0.0004119494	0.00006135297749614116
0.0004259094	0.0002844876011021549
0.0004398694	0.0006154984401324757
0.0004538293	0.0009907191846979164
0.0004677893	0.0013486477495163966
0.0004817493	0.0016368535940654936
0.0004957093	0.0018173710406846424
0.0005096693	0.0018700061896658553
0.0005236293	0.0017932664549792823
0.0005375893	0.0016029378568079144
0.0005515492	0.001328624273070153
0.0005655092	0.0010088021484883102
0.0005794692	0.0006851065394470573
0.0005934292	0.0003966201751927881
0.0006073892	0.00017489880785053735
0.0006213492	0.000040329780098459855
0.0006353092	2.1400953879509984e-7
0.0006492692	0.000048716027283746076
0.0006632291	0.000168572083051935
0.0006771891	0.00033422067821590014
0.0006911491	0.0005158485907432114
0.0007051091	0.00068375471599328
0.0007190691	0.0008124177432049298
0.0007330291	0.0008837371132657582
0.0007469891	0.0008890503977889906
0.000760949	0.0008297214855920678
0.000774909	0.0007163040508159886
0.000788869	0.0005664738512275102
0.000802829	0.0004020890526349287
0.000816789	0.000245835906972633
0.000830749	0.00011795195034719313
0.000844709	0.000033481806453428004
0.000858669	4.2307549591855066e-7
0.0008726289	0.00001897676593057211
0.0008865889	0.00008194955871639221
0.0009005489	0.00017619115911592418
0.0009145089	0.0002848083889585533
0.0009284689	0.0003898015857355113
0.0009424289	0.00047472304461157244
0.0009563889	0.0005269788887226197
0.0009703488	0.0005394564856444315
0.0009843088	0.0005112813478731607
0.0009982688	0.0004476288628798374
0.001012229	0.0003586711879519571
0.001026189	0.00025784396015854745
0.001040149	0.00047097076678463007
0.001054109	0.00046623616726609927
0.001068069	0.0004601114870365089
0.001082029	0.00045204418271242757
0.001095989	0.00044187976736661627
0.001109949	0.0004298439135719275
0.001123909	0.0004164709661216005
0.001137869	0.0004024948007604563
0.001151829	0.0003887216351429474
0.001165789	0.0003759028397912067
0.001179749	0.00036462720445200406
0.001193709	0.00035524733937839984
0.001207669	0.0003478460431285334
0.001221629	0.0003422454018607197
0.001235589	0.0003380530901665065
0.001249549	0.00033473647251250685
0.001263509	0.00033171057985044455
0.001277469	0.0003284276446700051
0.001291429	0.0003244529619728689
0.001305389	0.0003195190325921506
0.001319349	0.00031355049827730283
0.001333309	0.00030665906418690875
0.001347268	0.00029911157594732197
0.001361228	0.0002912776861377772
0.001375188	0.0002835663100417636
0.001389148	0.00027636077431733455
0.001403108	0.0002699636682306962
0.001417068	0.0002645562738708899
0.001431028	0.0002601800156531597
0.001444988	0.00025673927557047374
0.001458948	0.00025402456874622784
0.001472908	0.00025175100178092185
0.001486868	0.00024960497576400687
0.001500828	0.0002472925985455839
0.001514788	0.0002445810588792996
0.001528748	0.0002413287395591558
0.001542708	0.00023749984667295127
0.001556668	0.0002331619965295493
0.001570628	0.0002284689722433084
0.001584588	0.00022363176686129095
0.001598548	0.0002188827391787129
0.001612508	0.00021443931710325685
0.001626468	0.00021047177307962142
0.001640428	0.00020708040044325793
0.001654388	0.0002042845037760276
0.001668348	0.0002020238065319625
0.001682308	0.00020017237647782673
0.001696268	0.00019856034334771064
0.001710228	0.00019700245353703363
0.001724188	0.00019532592098366739
0.001738148	0.00019339526170814258
0.001752108	0.00019113044213149252
0.001766068	0.00018851512374042315
0.001780028	0.00018559525546155226
0.001793988	0.00018246871755759852
0.001807948	0.00017926697222014345
0.001821908	0.00017613354700443188
0.001835868	0.00017320151281720049
0.001849828	0.0001705736766113304
0.001863788	0.00016830880676233176
0.001877748	0.00016641459493953986
0.001891708	0.00016484936536596768
0.001905668	0.00016353057084521875
0.001919628	0.0001623491203808372
0.001933588	0.00016118707504301415
0.001947548	0.00015993574601408256
0.001961508	0.0001585112287442338
0.001975468	0.0001568658650469978
0.001989428	0.00015499316978940546
0.002003388	0.00015292677517266836
0.002017348	0.00015073324178632903
0.002031308	0.00014850014406164378
0.002045268	0.00014632184319692942
0.002059228	0.00014428470708707585
0.002073188	0.0001424542406023051
0.002087148	0.00014086633819951564
0.002101108	0.00013952285995560547
0.002115068	0.00013839303919323321
0.002129028	0.00013741936434560366
0.002142988	0.0001365275831538389
0.002156948	0.00013563841612420114
0.002170908	0.00013467967216410496
0.002184868	0.00013359690632001962
0.002198828	0.00013236050817862138
0.002212788	0.00013096917065884674
0.002226748	0.00012944858293082885
0.002240708	0.00012784640318103777
0.002254668	0.00012622401394711067
0.002268628	0.00012464641737578358
0.002282588	0.00012317238184256666
0.002296548	0.00012184549347369356
0.002310508	0.00012068827428133584
0.002324468	0.00011969976909087013
0.002338428	0.00011885609853671281
0.002352388	0.00011811548629717964
0.002366348	0.00011742499558919783
0.002380308	0.00011672892465052173
0.002394267	0.00011597740331134299
0.002408227	0.00011513353166779128
0.002422187	0.0001141785078614913
0.002436147	0.00011311358870115793
0.002450107	0.00011195908421562444
0.002464067	0.00011075053695534905
0.002478027	0.00010953253849353737
0.002491987	0.00010835179184203619
0.002505947	0.00010724962087139232
0.002519907	0.0001062561889907641
0.002533867	0.0001053859746365475
0.002547827	0.00010463636364661544
0.002561787	0.00010398855416259261
0.002575747	0.00010341092487721138
0.002589707	0.0001028644644479604
0.002603667	0.00010230860308952175
0.002617627	0.00010170764743439147
0.002631587	0.0001010359083124364
0.002645547	0.0001002811192705988
0.002659507	0.00009944584419865721
0.002673467	0.00009854652215460288
0.002687427	0.00009761045102372398
0.002701387	0.00009667116246253489
0.002715347	0.00009576314330217323
0.002729307	0.00009491650667944868
0.002743267	0.00009415251779781784
0.002757227	0.00009348077867586277
0.002771187	0.00009289797133857603
0.002785147	0.00009238876271963553
0.002799107	0.00009192861991292586
0.002813067	0.00009148783196042609
0.002827027	0.00009103618518062931
0.002840987	0.00009054723631817346
0.002854947	0.00009000273651051776
0.002868907	0.00008939449136484088
0.002882867	0.00008872571831145303
0.002896827	0.00008800999088447547
0.002910787	0.00008726882564910772
0.002924747	0.00008652801232018018
0.002938707	0.00008581379306366049
0.002952667	0.00008514853907467446
0.002966627	0.00008454778450893854
0.002980587	0.00008401771286533022
0.002994547	0.00008355480507944771
0.003008507	0.00008314644279179309
0.003022467	0.00008277317060345927
0.003036427	0.00008241186323409157
0.003050387	0.00008203909376924373
0.003064347	0.00008163530626531145
0.003078307	0.0000811868769158249
0.003092267	0.00008068857739652997
0.003106227	0.0000801437256824341
0.003120187	0.00007956373359666883
0.003134147	0.00007896579428245434
0.003148107	0.00007837026804097255
0.003162067	0.00007779751517340525
0.003176027	0.00007726467855062411
0.003189987	0.00007678311972341204
0.003203947	0.00007635696102435402
0.003217907	0.00007598258284435108
0.003231867	0.00007564952853489498
0.003245827	0.00007534191203382903
0.003259787	0.00007504133366156668
0.003273747	0.00007472974564496157
0.003287707	0.00007439171437299435
0.003301667	0.00007401738646534
0.003315627	0.0000736031925852481
0.003329587	0.00007315260152477188
0.003343547	0.00007267516503014477
0.003357507	0.00007218495935897399
0.003371467	0.0000716984235692508
0.003385427	0.00007123144372313192
0.003399387	0.00007079749281004136
0.003413347	0.0000704051171292406
0.003427307	0.00007005693084285678
0.003441267	0.00006974946515883662
0.003455226	0.00006947362078208408
0.003469186	0.00006921662853605546
0.003483146	0.00006896345698852024
0.003497106	0.00006869977852012818
0.003511066	0.00006841362831191324
0.003525026	0.00006809731469453998
0.003538986	0.00006774872622936736
0.003552946	0.0000673711808914028
0.003566906	0.00006697277252877041
0.003580866	0.00006656531514339055
0.003594826	0.00006616203036294422
0.003608786	0.00006577593872571813
0.003622746	0.00006541739633552328
0.003636706	0.00006509303914237449
0.003650666	0.00006480447586142687
0.003664626	0.00006454833824532441
0.003678586	0.00006431703516942893
0.003692546	0.00006409970780644347
0.003706506	0.0000638841399756589
0.003720466	0.00006365861821985211
0.003734426	0.0000634137416098354
0.003748386	0.00006314367855317154
0.003762346	0.00006284707169644837
0.003776306	0.00006252703792527893
0.003790266	0.00006219061536846682
0.003804226	0.00006184775795103429
0.003818186	0.00006150937477262688
0.003832146	0.00006118602302645003
0.003846106	0.00006088604792237086
0.003860066	0.000060614526967597664
0.003874026	0.000060372415336753804
0.003887986	0.00006015654587187766
0.003901946	0.000059960332895303
0.003915906	0.00005977452629488794
0.003929866	0.00005958912187326166
0.003943826	0.000059394467339493514
0.003957786	0.000059182971568945315
0.003971746	0.00005895016032259193
0.003985706	0.00005869527951520439
0.003999666	0.00005842124494300135
0.004013626	0.00005813424010486023
0.004027586	0.000057842559938299584
0.004041546	0.00005755555510015849
0.004055506	0.00005728172161734982
0.004069466	0.00005702794680163142
0.004083426	0.00005679810162384527
0.004097386	0.00005659268880747732
0.004111346	0.00005640879255630896
0.004125306	0.0000562406315502515
0.004139266	0.00005608031303057521
0.004153226	0.00005591944151506434
0.004167186	0.000055749973427943345
0.004181146	0.000055565825815032
0.004195106	0.00005536347961192849
0.004209066	0.00005514248236749543
0.004223026	0.00005490569960560287
0.004236986	0.0000546585104675507
0.004250946	0.000054408053626839716
0.004264906	0.000054162171569851073
0.004278866	0.00005392800297008555
0.004292826	0.000053711178330586065
0.004306786	0.000053514663719919814
0.004320746	0.0000533387104998298
0.004334706	0.00005318055369114318
0.004348666	0.00005303506551430304
0.004362626	0.00005289561001929455
0.004376586	0.000052754897715571134
0.004390546	0.000052606242380769377
0.004404506	0.000052444667052378145
0.004418466	0.00005226740675122461
0.004432426	0.00005207436093261156
0.004446386	0.00005189693464495092
0.004460346	0.000051713795127249345
0.004474306	0.00005152814720028989
0.004488266	0.00005134653938208507
0.004502225	0.00005117513050987699
0.004516185	0.000051018486434544566
0.004530145	0.00005087910731725831
0.004544105	0.00005075697563617518
0.004558065	0.0000506494957908731
0.004572025	0.000050552164101242353
0.004585985	0.0000504591805618207
0.004599945	0.00005036430082624394
0.004613905	0.000050261883791131376
0.004627865	0.00005014766408273814
0.004641825	0.000050019430875566844
0.004655785	0.00004987731316905972
0.004669745	0.000049723695272026555
0.004683705	0.00004956285243770276
0.004697665	0.00004940025466976309
0.004711625	0.00004924164928958422
0.004725585	0.00004909228281035965
0.004739545	0.00004895602333868919
0.004753505	0.00004883483669483578
0.004767465	0.00004872850042997853
0.004781425	0.00004863465875445655
0.004795385	0.00004854925037856669
0.004809345	0.00004846712175785715
0.004823305	0.000048382852013703776
0.004837265	0.00004829157045604122
0.004851225	0.00004818969501406403
0.004865185	0.00004807544788824119
0.004879145	0.000047949116786573716
0.004893105	0.000047812947977526585
0.004907065	0.00004767078252849
0.004921025	0.00004752745525905304
0.004934985	0.000047388032508461764
0.004948945	0.00004725701139354017
0.004962905	0.00004713768601108028
0.004976865	0.000047031619552436464
0.004990825	0.00004693845942853916
0.005004785	0.00004685600922514595
0.005018745	0.00004678058937771384
0.005032705	0.000046707630973565557
0.005046665	0.000046632384959645754
0.005060625	0.000046550618195915255
0.005074585	0.00004645929627792541
0.005088545	0.00004635698966346553
0.005102505	0.00004624410021827306
0.005116465	0.00004612271620344906
0.005130425	0.00004599636329532167
0.005144385	0.000045869288969543116
0.005158345	0.00004574599830787665
0.005172305	0.00004563038937659594
0.005186265	0.000045525259093600485
0.005200225	0.00004543186979051908
0.005214185	0.000045349773899168927
0.005228145	0.000045276908106097526
0.005242105	0.000045209973548599715
0.005256065	0.00004514483282956257
0.005270025	0.000045077308699490675
0.005283985	0.000045003725103191035
0.005297945	0.00004492148633985842
0.005311905	0.00004482944967619324
0.005325865	0.00004472805938630633
0.005339825	0.000044619340405842167
0.005353785	0.000044506443346030966
0.005367745	0.00004439321417314438
0.005381705	0.00004428360590830523
0.005395665	0.000044181036282388385
0.005409625	0.000044087910694450197
0.005423585	0.00004400523263852837
0.005437545	0.0000439324955036005
0.005451505	0.000043867772993961834
0.005465465	0.00004380802458017214
0.005479425	0.00004374958528958827
0.005493385	0.00004368872513583013
0.005507345	0.000043622210228322614
0.005521305	0.000043547860302305545
0.005535265	0.00004346470362483583
0.005549225	0.000043373279412455846
0.005563184	0.00004327544558844497
0.005577144	0.00004317408314269461
0.005591104	0.000043072705427350584
0.005605064	0.00004297478157564854
0.005619024	0.00004288333462268187
0.005632984	0.000042800424090177306
0.005646944	0.00004272686426159406
0.005660904	0.0000426621104070813
0.005674864	0.0000426043188086927
0.005688824	0.000042550776473008846
0.005702784	0.000042498131433306064
0.005716744	0.00004244306225430122
0.005730704	0.000042382732742855055
0.005744664	0.00004231521622527931
0.005758624	0.00004223978874858154
0.005772584	0.00004215699547647433
0.005786544	0.000042068595441283246
0.005800504	0.00004197723059321278
0.005814464	0.000041886046182682826
0.005828424	0.00004179814034633037
0.005842384	0.00004171622968089758
0.005856344	0.000041642085620314135
0.005870304	0.00004157634100729232
0.005884264	0.000041518439605149
0.005898224	0.000041466633334213205
0.005912184	0.00004141842094014547
0.005926144	0.000041370817636693017
0.005940104	0.00004132079584889728
0.005954064	0.00004126587097114985
0.005968024	0.00004120436372444882
0.005981984	0.00004113569520518173
0.005995944	0.00004106043741113027
0.006009904	0.00004098025184200428
0.006023864	0.000040897550347102016
0.006037824	0.000040815181732036485
0.006051784	0.00004073596790949472
0.006065744	0.000040662318962835024
0.006079704	0.00004059571883422232
0.006093664	0.00004053672856743421
0.006107624	0.00004048471661451723
0.006121584	0.000040438091768386504
0.006135544	0.00004039453673997892
0.006149504	0.0000403513066880812
0.006163464	0.00004030575374943399
0.006177424	0.00004025554721488408
0.006191384	0.000040199296772496686
0.006205344	0.00004013657071315483
0.006219304	0.00004006795176560447
0.006233264	0.00003999494797530768
0.006247224	0.00003991980656506681
0.006261184	0.000039845155187724415
0.006275144	0.00003977351847467709
0.006289104	0.00003970700557113811
0.006303064	0.000039646986089814634
0.006317024	0.00003959381371904027
0.006330984	0.00003954695876227315
0.006344944	0.00003950481211042986
0.006358904	0.0000394653356708702
0.006372864	0.00003942591575000223
0.006386824	0.00003938423111458154
0.006400784	0.00003933826985010523
0.006414744	0.00003928673533076419
0.006428704	0.000039229247788057013
0.006442664	0.00003916643821267819
0.006456624	0.00003909974489221454
0.006470584	0.0000390312527202259
0.006484544	0.00003896336421303182
0.006498504	0.00003889833424762294
0.006512464	0.000038838069193149945
0.006526424	0.00003878376287808879
0.006540384	0.000038735672683108984
0.006554344	0.00003869327494721682
0.006568304	0.00003865511676090801
0.006582264	0.00003861917792704504
0.006596224	0.000038583168635988725
0.006610183	0.00003854495720237685
0.006624143	0.000038502705491392
0.006638103	0.0000384553087728268
0.006652063	0.00003840247801875492
0.006666023	0.000038344838443007294
0.006679983	0.000038283767970858055
0.006693943	0.000038221120869648226
0.006707903	0.0000381591523878632
0.006721863	0.0000380999632996681
0.006735823	0.00003804517768456996
0.006749783	0.00003799588190452653
0.006763743	0.000037952235835767654
0.006777703	0.000037913744103904606
0.006791663	0.000037879041649354295
0.006805623	0.000037846247319718636
0.006819583	0.00003781328004327571
0.006833543	0.000037778104645086816
0.006847503	0.00003773919171081581
0.006861463	0.000037695474810602156
0.006875423	0.00003764680607433096
0.006889383	0.00003759377719171255
0.006903343	0.00003753764961250331
0.006917303	0.00003748021327728668
0.006931263	0.00003742350236158561
0.006945223	0.00003736942252653938
0.006959183	0.00003731947062768887
0.006973143	0.00003727457460662805
0.006987103	0.00003723491103322976
0.007001063	0.00003719984866014905
0.007015023	0.00003716819431015802
0.007028983	0.00003713818628832898
0.007042943	0.000037107895041268344
0.007056903	0.0000370755091381739
0.007070863	0.000037039544809533705
0.007084823	0.000036999138616488604
0.007949302	0.000034780446817894115
0.008919264	0.000032945855826015535
0.01000758	0.00003146510555992943
0.01122869	0.00003023243675126698
0.01259879	0.000029254838370445394
0.01413608	0.000028460483961635028
0.01586094	0.000027836474987901237
0.01779627	0.000027362605694983728
0.01996774	0.00002700254866480336
0.02240418	0.00002675107051081825
0.0251379	0.000026597013842357646
0.02820519	0.000026521073209801342
0.03164674	0.00002652196148916228
0.03550823	0.000026585312160368955
0.03984089	0.00002671011045029436
0.04470221	0.00002688651022616156
0.05015671	0.00002711289828841578
0.05627675	0.000027382077114143372
0.06314355	0.00002769358120903749
0.07084823	0.000028042484472603948
0.07949302	0.000028427404979211814
0.08919264	0.00002884589527925494
0.1000758	0.000029296217060959442
0.1122869	0.000029777230354114703
0.1259879	0.000030287137583208352
0.1413608	0.00003082592690430666
0.1586094	0.00003139102223768885
0.1779627	0.000031982658679460834
0.1996774	0.00003260000255107686
0.2240418	0.00003324270655761597
0.251379	0.00003391049676209961
0.2820519	0.00003460293639851347
0.3164674	0.00003532001770332002
0.3550823	0.000036061838033329945
0.3984089	0.000036828311997523114
0.4470221	0.000037619370558196276
0.5015671	0.000038435903528322365
0.5627675	0.00003927772473604779
0.6314355	0.00004014556512695294
0.7084823	0.000041038231154976395
0.7949302	0.00004193732300144543
0.8919264	0.0000428586928398605
1.000758	0.00004380416714755198
1.122869	0.00004477326622251779
1.259879	0.00004576766614772111
1.413608	0.000046786101710103165
1.586094	0.00004782832556727253
1.779627	0.000048898807532568705
1.996774	0.00004999727379427008
2.240418	0.00005112170721155555
2.51379	0.00005227221946347811
2.820519	0.0000534484987065306
3.164674	0.000054652913607295886
3.550823	0.00005588606668279427
3.984089	0.00005714844711626012
4.470221	0.00005844013685216851
5.015671	0.000059763150043063135
5.627675	0.00006111629445308209
6.314355	0.000062500075995848
7.084823	0.00006391814548744373
7.949302	0.00006536777950455907
8.919264	0.00006685131458725777
10.00758	0.00006836895177561757
11.22869	0.00006992145961514287
12.59879	0.00007150956942508923
14.13608	0.00007313424995306417
15.86094	0.00007479581002454885
17.79627	0.00007649634674708629
19.96774	0.00007823559358812482
22.40418	0.00008001439212436745
25.1379	0.00008183400829659113
28.20519	0.00008369537039044447
31.64674	0.00008559918090996102
35.50823	0.00008754659251887158
39.84089	0.0000895385156006572
44.70221	0.0000915758804929212
50.15671	0.00009365982558977911
56.27675	0.00009579131811228663
63.14355	0.00009797151532197955
70.84823	0.00010020143471566361
79.49302	0.0001024819716844973
89.19264	0.00010481472821473813
100.0758	0.00010720076430455327
112.2869	0.0001096411519067944
125.9879	0.0001121370801035217
141.3608	0.00011469000099740467
158.6094	0.00011730102975913714
177.9627	0.00011997150845593577
199.6774	0.00012270298013337364
224.0418	0.00012549665310112026
251.379	0.00012835392025702482
282.0519	0.0001312762900488147
316.4674	0.0001342652360549225
355.0823	0.0001373223328719151
398.4089	0.00014044898780157716
447.0221	0.00014364692551872653
501.5671	0.00014691773282614635
562.7675	0.00015026291016853566
631.4355	0.0001536843576876767
708.4823	0.00015718366002788326
794.9302	0.00016076279874487209
891.9264	0.00016442338346410492
1000.758	0.00016816732229238158
1122.869	0.00017199656597509621
1259.879	0.0001759129227138781
1413.608	0.00017991848817973247
1586.094	0.00018401530330729003
1779.627	0.00018820547874497012
1996.774	0.00019249092772323883
2240.418	0.00019687404108261196
2513.79	0.00020135694204107007
2820.519	0.00020594192920402775
3164.674	0.00021063138056947952
3550.823	0.00021542755178418334
3984.089	0.0002203330035868185
4470.221	0.00022535007676247436
5015.671	0.00023048155303126026
5627.675	0.00023572971332714017
6314.355	0.0002410975390310444
7084.823	0.00024658735231457935
7949.302	0.0002522024190998907
8919.264	0.00025794526479466437
10007.58	0.00026381879519402014
11228.69	0.0002698260648647067
12598.79	0.00027597027217980344
14136.08	0.0002822542535576873
15860.94	0.00028868139069037865
17796.27	0.0002952548965393253
19967.74	0.0003019778665773248
22404.18	0.0003088543601629587
25137.9	0.00031588709794567197
28205.19	0.00032308009533335157
31646.74	0.0003304368701293684
35508.23	0.0003379611787661057
39840.89	0.0003456567007942803
44702.21	0.00035352779940729326
50156.71	0.0003615779070363958
56276.75	0.0003698113087189919
63143.55	0.0003782319423529007
70848.23	0.0003868448341145773
79493.02	0.0003956537189123093
89192.64	0.00040466265816562885
100075.8	0.000413877285719814
112286.9	0.000423301594029864
125987.9	0.00043294044726849767
141360.8	0.0004427988656788442
158609.4	0.0004528818726644576
177962.7	0.00046319435464233015
199677.4	0.0004737411574674397
224041.8	0.0004845291228391096
251379.	0.0004955620454995427
282051.9	0.0005068463825993897
316467.4	0.0005183878255211979
355082.3	0.0005301917493242228
398408.9	0.0005422644444810376
447022.1	0.0005546122138020933
501567.1	0.0005672411726025239
562767.5	0.000580157875220507
631435.5	0.0005933685126064703
708482.3	0.000606879770716449
794930.2	0.0006206990944217903
891926.4	0.0006348328966861459
1.000758e6	0.0006492887615504638
1.122869e6	0.0006640731302146342
1.259879e6	0.0006791945082867594
1.413608e6	0.000694660338949949
1.586094e6	0.0007104785028911721
1.779627e6	0.0007266569079369923
1.996774e6	0.0007432031727714653
2.240418e6	0.0007601265287492684
2.51379e6	0.0007774351739491574
2.820519e6	0.0007951379836291779
3.164674e6	0.000813243868707869
3.550823e6	0.0008317620742056277
3.984089e6	0.0008507019392901213
4.470221e6	0.0008700730623911044
5.015671e6	0.0008898850178262282
5.627675e6	0.0009101486740885585
6.314355e6	0.0009308734536946753
7.084823e6	0.0009520698455378259
7.949302e6	0.0009737495290936768
8.919264e6	0.000995922564986436
1.000758e7	0.0010186005117325714
1.122869e7	0.0010417948391299899
1.259879e7	0.0010655171867439922
1.413608e7	0.0010897799099813534
1.586094e7	0.001114595000764277
1.779627e7	0.0011399748394925792
1.996774e7	0.0011659336819846793
2.240418e7	0.0011924821697460028
2.51379e7	0.001219636280022316
2.820519e7	0.0012474083562899725
3.164674e7	0.00127581277515837
3.550823e7	0.0013048644748075463
3.984089e7	0.0013345772470928106
4.470221e7	0.001364966574949245
5.015671e7	0.0013960474785220192
5.627675e7	0.001427836532651041
6.314355e7	0.0014603494597092126
7.084823e7	0.0014936032446201202
7.949302e7	0.0015276132250414518
8.919264e7	0.0015623986894941922
1.000758e8	0.0015979746823645998
1.122869e8	0.0016343628998913163
1.259879e8	0.001671578408533094
1.413608e8	0.0017096410864724815
1.586094e8	0.0017485697076796685
1.779627e8	0.0017883878236782049
1.996774e8	0.0018291101208641948
2.240418e8	0.00187076048355369
2.51379e8	0.0019133597255041488
2.820519e8	0.0019569277777917306
3.164674e8	0.002001489149885539
3.550823e8	0.0020470639574998862
3.984089e8	0.002093677185460851
4.470221e8	0.002141351789949186
5.015671e8	0.0021901127935007496
5.627675e8	0.0022399818215767986
6.314355e8	0.0022909886795099976
7.084823e8	0.002343157045290424
7.949302e8	0.002396510130158473
8.919264e8	0.0024510829834003206
1.000758e9	0.002506895252044006
1.122869e9	0.0025639800644738256
1.259879e9	0.002622363561953082
1.413608e9	0.0026820760942448266
1.586094e9	0.002743148941298667
1.779627e9	0.002805612633768781
1.996774e9	0.0028694975416989846
2.240418e9	0.002934839371078104
2.51379e9	0.0030016678416952113
2.820519e9	0.0030700181766218694
3.164674e9	0.0031399258266912255
3.550823e9	0.0032114222794639366
3.984089e9	0.0032845499401048077
4.470221e9	0.0033593416130525554
5.015671e9	0.003435836478781761
5.627675e9	0.003514071896553753
6.314355e9	0.003594091191470644
7.084823e9	0.003675930205043456
7.949302e9	0.0037596352020968413
8.919264e9	0.003845246307400223
1.000758e10	0.003932802995798685
1.122869e10	0.004022357324463215
1.259879e10	0.004113949022836841
1.413608e10	0.0042076285065092926
1.586094e10	0.004303437871566057
1.779627e10	0.004401432055326363
1.996774e10	0.00450165440185113
2.240418e10	0.004604160826359561
2.51379e10	0.004709002553948231
2.820519e10	0.004816227033084025
3.164674e10	0.004925897756408181
3.550823e10	0.0050380643406409435
3.984089e10	0.005152783241930992
4.470221e10	0.0052701159925280005
5.015671e10	0.0053901224976661884
5.627675e10	0.005512855980119988
6.314355e10	0.005638391672388963
7.084823e10	0.005766780293580452
7.949302e10	0.005898094295392391
8.919264e10	0.0060324005098374755
1.000758e11	0.006169763054154096
1.122869e11	0.006310253366639784
1.259879e11	0.006453941949280642
1.413608e11	0.006600903639984595
1.586094e11	0.0067512110749978135
1.779627e11	0.006904941543594512
1.996774e11	0.007062172142364498
2.240418e11	0.007222981284951001
2.51379e11	0.007387458850756084
2.820519e11	0.007555674575667243
3.164674e11	0.007727720348279589
3.550823e11	0.007903686646724355
3.984089e11	0.008083662390820949
4.470221e11	0.008267733464221659
5.015671e11	0.008455993478038422
5.627675e11	0.008648542827664541
6.314355e11	0.008845482637733866
7.084823e11	0.009046898109399565
7.949302e11	0.00925290290454023
8.919264e11	0.009463598716652064
1.000758e12	0.009679092365277168
1.122869e12	0.00989949284037253
1.259879e12	0.01012491411760984
1.413608e12	0.010355463484721973
1.586094e12	0.010591265010649794
1.779627e12	0.010832436573869779
1.996774e12	0.01107910281346231
2.240418e12	0.011331379447645633
2.51379e12	0.01158939950597276
2.820519e12	0.01185330318457528
3.164674e12	0.012123207701366316
3.550823e12	0.012399266848724649
3.984089e12	0.012681607733289075
4.470221e12	0.012970373158826947
5.015671e12	0.013265723231538153
5.627675e12	0.013567789234054797
6.314355e12	0.013876742764363072
7.084823e12	0.014192722206059409
7.949302e12	0.014515901351889769
8.919264e12	0.014846439737981408
1.000758e13	0.015184504942168787
1.122869e13	0.015530273120224918
1.259879e13	0.015883907557434972
1.413608e13	0.016245597496412235
1.586094e13	0.01661552170337181
1.779627e13	0.016993870396163808
1.996774e13	0.017380827528988087
2.240418e13	0.017776609376369868
2.51379e13	0.01818139595381888
2.820519e13	0.018595400610745546
3.164674e13	0.01901883174109032
3.550823e13	0.01945190555220212
3.984089e13	0.019894840453165842
4.470221e13	0.020347860916236964
5.015671e13	0.02081120471383023
5.627675e13	0.0212850702482573
6.314355e13	0.021769762009306165
7.084823e13	0.02226547630678937
7.949302e13	0.02277247821129563
8.919264e13	0.023291025253207705
1.000758e14	0.023821380327304072
1.122869e14	0.024363803554538925
1.259879e14	0.024918591487591964
1.413608e14	0.02548601721681717
1.586094e14	0.026066326471704912
1.779627e14	0.02665988634637343
1.996774e14	0.02726696056499123
2.240418e14	0.027887851893845603
2.51379e14	0.02852287886638369
2.820519e14	0.029172367100100533
3.164674e14	0.02983665345894545
3.550823e14	0.030516037146239815
3.984089e14	0.031210921107847952
4.470221e14	0.03192161705992204
5.015671e14	0.03264849730554129
5.627675e14	0.033391916841595114
6.314355e14	0.034152264602280005
7.084823e14	0.034929972686274846
7.949302e14	0.03572534264818562
8.919264e14	0.036538848322637464
1.000758e15	0.03737084153689162
1.122869e15	0.03822180421739081
1.259879e15	0.039092152072930174
1.413608e15	0.03998232596641815
1.586094e15	0.04089273863041645
1.779627e15	0.04182387029300429
1.996774e15	0.04277624394382395
2.240418e15	0.043750293685462106
2.51379e15	0.04474651921759529
2.820519e15	0.04576546183982821
3.164674e15	0.046807558540406254
3.550823e15	0.0478734020454495
3.984089e15	0.048963481997209436
4.470221e15	0.050078448675993634
5.015671e15	0.051218772319018724
5.627675e15	0.05238505988047184
6.314355e15	0.05357792267563578
7.084823e15	0.054797912016790816
7.949302e15	0.0560456988642828
8.919264e15	0.05732189912757726
1.000758e16	0.05862715975801667
1.122869e16	0.059962140845425164
1.259879e16	0.06132753266968801
1.413608e16	0.06272396409827999
1.586094e16	0.06415222783578632
1.779627e16	0.06561301733995319
1.996774e16	0.06710710978465122
2.240418e16	0.06863513888200606
2.51379e16	0.07019800068227249
2.820519e16	0.07179645168322836
3.164674e16	0.07343134520479197
3.550823e16	0.07510339405041995
3.984089e16	0.07681356411573295
4.470221e16	0.07856259440972578
5.015671e16	0.08035153114278583
5.627675e16	0.08218114355510935
6.314355e16	0.08405244262422723
7.084823e16	0.0859663500844044
7.949302e16	0.08792389267990643
8.919264e16	0.08992594834066532
1.000758e17	0.0919735274499762
1.122869e17	0.0940678174184077
1.259879e17	0.09620974655507705
1.413608e17	0.09840046020053975
1.586094e17	0.10064104012871547
1.779627e17	0.10293260306372637
1.996774e17	0.10527639986133124
2.240418e17	0.10767353100032946
2.51379e17	0.11012518802390021
2.820519e17	0.1126327363537019
3.164674e17	0.11519728777786054
3.550823e17	0.11782030137137364
3.984089e17	0.12050302249358863
4.470221e17	0.12324676689595049
5.015671e17	0.12605288480967702
5.627675e17	0.12892299515124064
6.314355e17	0.13185838749468815
7.084823e17	0.13486054301959619
7.949302e17	0.13793106504603772
8.919264e17	0.1410714637384111
1.000758e18	0.14428337302702007
1.122869e18	0.14756836447230756
1.259879e18	0.15092797819456785
1.413608e18	0.15436410263494754
1.586094e18	0.15787832443940888
1.779627e18	0.161472597302467
1.996774e18	0.16514855348286836
2.240418e18	0.1689081210596841
2.51379e18	0.17275315929618612
2.820519e18	0.17668556328785384
3.164674e18	0.18070740904705163
3.550823e18	0.18482079352352074
3.984089e18	0.18902752275263834
4.470221e18	0.1933296922572339
5.015671e18	0.1977297834426667
5.627675e18	0.20222958647091752
6.314355e18	0.20683182035268716
7.084823e18	0.21153829986663478
7.949302e18	0.21635170346183694
8.919264e18	0.22127420886995028
1.000758e19	0.22630831956948838
1.122869e19	0.23145651140086845
1.259879e19	0.23672121020145537
1.413608e19	0.24210522551009114
1.586094e19	0.24761112454128098
1.779627e19	0.2532414640208736
1.996774e19	0.2589991095959201
2.240418e19	0.2648866218041186
2.51379e19	0.2709071287574621
2.820519e19	0.27706327640992284
3.164674e19	0.2833580538390124
3.550823e19	0.2897945496815513
3.984089e19	0.29637556996452696
4.470221e19	0.30310426472795954
5.015671e19	0.3099837490529633
5.627675e19	0.3170173474555623
6.314355e19	0.3242079348458066
7.084823e19	0.33155859727450604
7.949302e19	0.3390729952779291
8.919264e19	0.3467544036260908
1.000758e20	0.3546058709385899
1.122869e20	0.36263066724279325
1.259879e20	0.3708321567730766
1.413608e20	0.37921361090043154
1.586094e20	0.3877784409449191
1.779627e20	0.39652995834187205
1.996774e20	0.4054710547151208
2.240418e20	0.4146056201935207
2.51379e20	0.42393612571101363
2.820519e20	0.43346604216195794
3.164674e20	0.4431983831902023
3.550823e20	0.45313610979959873
3.984089e20	0.4632821263068887
4.470221e20	0.4736391955633183
5.015671e20	0.48420974806662404
5.627675e20	0.49499639528586425
6.314355e20	0.5060018888618971
7.084823e20	0.5172280024583551
7.949302e20	0.5286768202771386
8.919264e20	0.5403506041917161
1.000758e21	0.5522513863716798
1.122869e21	0.564381100261181
1.259879e21	0.5767416975366231
1.413608e21	0.5893363775184435
1.586094e21	0.6021670881640511
1.779627e21	0.6152372035541698
1.996774e21	0.6285518034719868
2.240418e21	0.642117268546231
2.51379e21	0.6559413747924898
2.820519e21	0.670035070325267
3.164674e21	0.6844150528096473
3.550823e21	0.6991011777675912
3.984089e21	0.714123203161471
4.470221e21	0.729518012648362
5.015671e21	0.7453390396673609
5.627675e21	0.7616542721973478
6.314355e21	0.7785548418425434
7.084823e21	0.7961622647639611
7.949302e21	0.814634156846888

==> image_data/fig2_rad_left_data.dat <==
1.	1.	1.
1.0000001	0.999939768276393	0.9999397683043398
1.0000002	0.9997582802607895	0.9997582805702987
1.0000003	0.9994555571795617	0.9994555588533796
1.0000004	0.9990316396942566	0.9990316399113798
1.0000005	0.9984865634841911	0.9984865751985799
1.0000006	0.9978203863832459	0.9978204308613738
1.0000007	0.9970332179622091	0.9970332877240512
1.0000008	0.9961251695042189	0.9961252412878586
1.0000009	0.9950963522910691	0.9950964017137598
1.000001	0.9939468776072391	0.9939468938130962
1.0000011	0.9926768564030783	0.9926768570219642
1.0000012	0.9912863877763693	0.9912864453996068
1.0000013	0.9897756627638442	0.9897758275997804
1.0000014	0.9881449135891937	0.9881451868564638
1.0000015	0.9863943724651115	0.9863947209468776
1.0000016	0.9845242716150223	0.9845246421892129
1.0000017	0.9825348432588623	0.9825351774026582
1.0000018	0.9804263196213822	0.9804265678881843
1.0000019	0.978198932913154	0.9781990693802792
1.000002	0.975852915358664	0.9758529520440178
1.0000021	0.9733884951359097	0.9733885004294281
1.0000022	0.9708057047532436	0.9708060134193754
1.0000023	0.968104824328965	0.9681058042261373
1.0000024	0.9652863075702998	0.9652882003317876
1.0000025	0.9623506081911213	0.9623535434604591
1.0000026	0.9592981798856173	0.95930218951057
1.0000027	0.9561294763674018	0.9561345085507518
1.0000028	0.9528449513437001	0.9528508847491586
1.0000029	0.9494450585294147	0.9494517163409311
1.000003	0.9459302516166718	0.9459374155494481
1.0000031	0.942300984320118	0.9423084085816145
1.0000032	0.9385577103469788	0.9385651355462326
1.0000033	0.9347008834131693	0.9347080504167309
1.0000034	0.9307309572087863	0.9307376209415946
1.0000035	0.9266483854494932	0.9266543286390214
1.0000036	0.9224536218425156	0.9224586687045124
1.0000037	0.9181471201047646	0.9181511499689414
1.0000038	0.9137293339243405	0.9137322947983353
1.0000039	0.9092007170179071	0.9092026390879067
1.000004	0.9045617231031126	0.9045627321694739
1.0000041	0.8998128058665802	0.8998131367128227
1.0000042	0.8949544190257138	0.8949544287192819
1.0000043	0.8899868840703522	0.8899871974108963
1.0000044	0.8849105719499688	0.8849120451805373
1.0000045	0.8797262676674591	0.8797295874735288
1.0000046	0.8744347661775894	0.874440452780621
1.0000047	0.8690368624239747	0.8690452825169295
1.0000048	0.8635333513625668	0.8635447309676264
1.0000049	0.8579250279125387	0.8579394651595021
1.000005	0.8522126870296087	0.8522301648533517
1.0000051	0.8463971236573917	0.846417522412913
1.0000052	0.8404791327527565	0.8405022427462465
1.0000053	0.8344595092330354	0.8344850431674792
1.0000054	0.8283390480548704	0.8283666533886198
1.0000055	0.8221185441618766	0.8221478153787515
1.0000056	0.8157987925118111	0.8158292833012103
1.0000057	0.8093805880202222	0.8094118233657843
1.0000058	0.8028647256446475	0.8028962138199703
1.0000059	0.7962520003434923	0.7962832448134857
1.000006	0.7895432070310036	0.7895737182574128
1.0000061	0.7827391406653722	0.7827684478150511
1.0000062	0.7758405961902133	0.77586825874472
1.0000063	0.7688483685647709	0.7688739878298896
1.0000064	0.7617632527016069	0.7617864832153729
1.0000065	0.7545860435597586	0.7546066043976482
1.0000066	0.7473175360828406	0.7473352220587145
1.0000067	0.7399585252309083	0.7399732179923753
1.0000068	0.7325098059148946	0.7325214849317145
1.0000069	0.7249721730946543	0.7249809265389129
1.000007	0.7173464217138028	0.7173524572304747
1.0000071	0.7096333467331776	0.7096370020998083
1.0000072	0.7018337430621393	0.7018354967363206
1.0000073	0.6939484056613328	0.6939488872147481
1.0000074	0.6859781294743728	0.6859781299120917
1.0000075	0.6779232508626511	0.6779241914266454
1.0000076	0.6697843126629038	0.6697880483890639
1.0000077	0.6615625181375164	0.6615706874512223
1.0000078	0.6532590710606935	0.6532731051137308
1.0000079	0.6448751751512348	0.6448963075490078
1.000008	0.6364120341831646	0.6364413105898052
1.0000081	0.6278708519121602	0.6279091395325018
1.0000082	0.6192528321131188	0.6193008290502992
1.0000083	0.6105591785034435	0.6106174229911243
1.0000084	0.6017910948578624	0.6018599743657289
1.0000085	0.5929497849320526	0.593029545143703
1.0000086	0.5840364525015619	0.5841272061635702
1.0000087	0.5750523012824819	0.5751540369237004
1.0000088	0.5659985350502015	0.5661111255700056
1.0000089	0.5568763575603983	0.5569995686850725
1.000009	0.5476869725892273	0.5478204711953267
1.0000091	0.5384315838515541	0.5385749461553665
1.0000092	0.5291113951233866	0.529264114735275
1.0000093	0.5197276101604014	0.5198891060032822
1.0000094	0.510281432739319	0.51045105683018
1.0000095	0.5007740665738648	0.5009511116674918
1.0000096	0.4912067154406216	0.49139042253442905
1.0000097	0.48158058311670526	0.4817701488159293
1.0000098	0.471896873315042	0.47209145705737326
1.0000099	0.4621567898126183	0.4623555209512905
1.00001	0.45236153636511134	0.45256352110971576
1.0000101	0.44251231675012687	0.44271664496424146
1.0000102	0.4326103346796003	0.43281608653444764
1.0000103	0.4226567939310191	0.4228630464142918
1.0000104	0.41265289826006013	0.4128587315391829
1.0000105	0.4025998514447765	0.40280435508380735
1.0000106	0.3924988571961986	0.39270113622560254
1.0000107	0.3823511192922715	0.3825503001308627
1.0000108	0.37215784148867237	0.37235307771698134
1.0000109	0.36192022756385867	0.3621107055482454
1.000011	0.35163948122804106	0.35182442559481586
1.0000111	0.34131680625957994	0.34149548521857487
1.0000112	0.3309534064141525	0.33112513693099627
1.0000113	0.3205504854705777	0.3207146382871117
1.0000114	0.31010924713833227	0.3102652516404666
1.0000115	0.29963089519614894	0.2997782441287345
1.0000116	0.2891166334230902	0.2892548874510908
1.0000117	0.27856766552813805	0.2786964576435305
1.0000118	0.2679851952902766	0.26810423506432846
1.0000119	0.2573704264651829	0.25747950414539406
1.000012	0.24672456283220615	0.24682355328353794
1.0000121	0.23604880809974418	0.23613767458952634
1.0000122	0.22534436604707847	0.22542316387336062
1.0000123	0.21461244042988614	0.2146813203925697
1.0000124	0.2038542350277605	0.20391344674222103
1.0000125	0.19307095354860043	0.19312084860127376
1.0000126	0.1822637997719423	0.18230483471770337
1.0000127	0.17143397745346312	0.17146671665421873
1.0000128	0.16058269037295764	0.16060780867723592
1.0000129	0.14971114223791132	0.14972942750101637
1.000013	0.1388205368280725	0.1388328922726683
1.0000131	0.1279120778991183	0.12791952431578346
1.0000132	0.11698696923100199	0.11699064701858466
1.0000133	0.10604641453088118	0.10604758557634944
1.0000134	0.09509161757867353	0.09509166697631521
1.0000135	0.08412549752429577	0.08412421973973389
1.0000136	0.07315347981853637	0.0731465738094092
1.0000137	0.062176909088390464	0.062160060290906066
1.0000138	0.05119693039402051	0.05116601143738939
1.0000139	0.04021468879561907	0.04016576041502673
1.000014	0.029231329280218876	0.029160641067978534
1.0000141	0.018247996908008712	0.018151987903207864
1.0000142	0.007265836714794416	0.007141135830969023
1.0000143	-0.003714006239242007	-0.0038705799481951507
1.0000144	-0.014690386967057045	-0.014881824203161694
1.0000145	-0.025662160408462142	-0.025891261687433942
1.0000146	-0.036628181527652015	-0.03689755739885564
1.0000147	-0.04758730526449473	-0.04789937669261951
1.0000148	-0.05853838663185573	-0.05889538554080884
1.0000149	-0.06948028056958677	-0.06988425054758889
1.000015	-0.08041184204188256	-0.08086463920861989
1.0000151	-0.09133192598870354	-0.09183522002385358
1.0000152	-0.1022393874227413	-0.10279466275640307
1.0000153	-0.11313308128392918	-0.11374163844769114
1.0000154	-0.12401186253646213	-0.1246748196760578
1.0000155	-0.1348745861204328	-0.1355928806691254
1.0000156	-0.14572010704827787	-0.14649449756149746
1.0000157	-0.15654728026005382	-0.15737834840983017
1.0000158	-0.16735496069597922	-0.16824311342603424
1.0000159	-0.17814200336824648	-0.1790874752095025
1.000016	-0.1889072632170301	-0.1899101187621091
1.0000161	-0.1996495952065246	-0.20070973174420606
1.0000162	-0.21036785427715243	-0.2114850045857091
1.0000163	-0.22106089544070884	-0.22223463074054126
1.0000164	-0.2317275736375619	-0.2329573067015066
1.0000165	-0.24236674383190593	-0.24365173225411044
1.0000166	-0.25297726096440787	-0.2543166105866166
1.0000167	-0.2635579800463844	-0.2649506485419532
1.0000168	-0.27410775601843773	-0.2755525566324318
1.0000169	-0.2846254438447622	-0.28612104929089655
1.000017	-0.29510989846630975	-0.29665484497954464
1.0000171	-0.30555997489383735	-0.30715266643879924
1.0000172	-0.3159745280682217	-0.31761324070185043
1.0000173	-0.32635241295365747	-0.3280352993426465
1.0000174	-0.3366924844914222	-0.3384175785832602
1.0000175	-0.34699359769163174	-0.3487588195392546
1.0000176	-0.3572546074954782	-0.3590577682340109
1.0000177	-0.36747436884451046	-0.3693131758203591
1.0000178	-0.37765173674830976	-0.37952379879990034
1.0000179	-0.387785566148332	-0.3896883990371569
1.000018	-0.3978747120087714	-0.399805744000888
1.0000181	-0.40791802927157367	-0.40987460686841803
1.0000182	-0.4179143729455364	-0.41989376676371404
1.0000183	-0.42786259797250226	-0.4298620087712802
1.0000184	-0.43776155931666555	-0.439778124173011
1.0000185	-0.44761011192040934	-0.4496409105505028
1.0000186	-0.45740711079166657	-0.4594491720183293
1.0000187	-0.4671514108727069	-0.4692017192376534
1.0000188	-0.47684186712772497	-0.47889736964815505
1.0000189	-0.48647733449958186	-0.48853494756812943
1.000019	-0.4960566679952644	-0.4981132844225123
1.0000191	-0.5055787225575101	-0.5076312187561735
1.0000192	-0.5150423531505138	-0.5170875964604804
1.0000193	-0.5244464147176555	-0.5264812708709817
1.0000194	-0.533789762264894	-0.5358111029897388
1.0000195	-0.5430712507354762	-0.5450759614982835
1.0000196	-0.5522897350731981	-0.5542747229580153
1.0000197	-0.5614440702831944	-0.5634062720070476
1.0000198	-0.5705331113091201	-0.5724695013728944
1.0000199	-0.5795557131151695	-0.5814633120885834
1.00002	-0.5885107306457289	-0.5903866135856711
1.0000201	-0.5973970189047629	-0.5992383239055729
1.0000202	-0.6062134328365065	-0.6080173697118747
1.0000203	-0.6149588274051541	-0.6167226864998864
1.0000204	-0.6236320575557226	-0.6253532186867438
1.0000205	-0.6322319782909253	-0.6339079198158869
1.0000206	-0.6407574445556177	-0.6423857525689616
1.0000207	-0.6492073113139942	-0.65078568896842
1.0000208	-0.6575804335117434	-0.6591067104645252
1.0000209	-0.6658756661502456	-0.6673478081325827
1.000021	-0.6740918641750179	-0.6755079826844146
1.0000211	-0.6822278825502543	-0.6835862446636054
1.0000212	-0.6902825762223557	-0.6915816145292487
1.0000213	-0.6982548001912885	-0.6994931228455451
1.0000214	-0.7061434094032712	-0.7073198102928252
1.0000215	-0.7139472588052655	-0.7150607278379746
1.0000216	-0.7216652033961237	-0.7227149369002176
1.0000217	-0.7292960981226178	-0.7302815093617905
1.0000218	-0.7368387979489421	-0.7377595277494204
1.0000219	-0.7442921578228414	-0.7451480853119762
1.000022	-0.7516550327416117	-0.7524462861958353
1.0000221	-0.7589262776527981	-0.7596532454550696
1.0000222	-0.7661047475205949	-0.7667680892245667
1.0000223	-0.7731892972935707	-0.7737899547939905
1.0000224	-0.780178781967384	-0.7807179907745394
1.0000225	-0.7870720564903934	-0.7875513571086301
1.0000226	-0.7938679758267935	-0.794289225234322
1.0000227	-0.8005653949260175	-0.8009307781554439
1.0000228	-0.8071631687820047	-0.8074752105994258
1.0000229	-0.8136601523439682	-0.8139217290264527
1.000023	-0.8200552005761024	-0.8202695517848805
1.0000231	-0.8263471684287462	-0.8265179091773913
1.0000232	-0.8325349108940381	-0.8326660436095894
1.0000233	-0.8386172829220865	-0.8387132095986106
1.0000234	-0.8445931394639359	-0.8446586739061404
1.0000235	-0.850461335510321	-0.8505017156659063
1.0000236	-0.8562207260120485	-0.8562416263918716
1.0000237	-0.8618701659333127	-0.8618777101171677
1.0000238	-0.8674085102261346	-0.8674092834529927
1.0000239	-0.8728331897884909	-0.872835675720366
1.000024	-0.8781361868075667	-0.8781562289577475
1.0000241	-0.8833165869665872	-0.8833702980501731
1.0000242	-0.888374584177739	-0.8884772507838504
1.0000243	-0.8933103723867658	-0.8934764679679297
1.0000244	-0.8981241455055832	-0.8983673434415352
1.0000245	-0.9028160974574729	-0.903149284192855
1.0000246	-0.907386422155704	-0.9078217104093262
1.0000247	-0.9118353135438547	-0.9123840555891848
1.0000248	-0.9161629655349236	-0.9168357665478991
1.0000249	-0.920369572052193	-0.9211763035269809
1.000025	-0.9244553270100071	-0.9254051402396614
1.0000251	-0.9284204243497917	-0.9295217639720068
1.0000252	-0.9322650579856226	-0.9335256755887396
1.0000253	-0.9359894218326459	-0.9374163896230457
1.0000254	-0.9395937098306824	-0.941193434360221
1.0000255	-0.9430781158946113	-0.9448563518430234
1.0000256	-0.9464428339477146	-0.9484046979620021
1.0000257	-0.949688057906201	-0.9518380424930759
1.0000258	-0.9528139817077643	-0.9551559691799291
1.0000259	-0.9558207992683478	-0.9583580757387332
1.000026	-0.9587087045112339	-0.9614439739376647
1.0000261	-0.9614778913536872	-0.9644132896297555
1.0000262	-0.9641285537312874	-0.9672656628243628
1.0000263	-0.9666608855610359	-0.970000747691249
1.0000264	-0.969075080766215	-0.9726182126291395
1.0000265	-0.9713713332651386	-0.9751177402937753
1.0000266	-0.973549836991286	-0.9774990276583214
1.0000267	-0.9756107858627098	-0.9797617860167994
1.0000268	-0.9775543738026922	-0.9819057410415455
1.0000269	-0.9793807947305895	-0.983930632806418
1.000027	-0.9810902425777945	-0.9858362158360243
1.0000271	-0.9826829112634041	-0.9876222591084968
1.0000272	-0.9841589947075517	-0.9892885460981781
1.0000273	-0.9855186868400745	-0.9908348748117688
1.0000274	-0.9867621815808475	-0.9922610577906088
1.0000275	-0.9878896728531529	-0.993566922148464
1.0000276	-0.9889013545781549	-0.9947523095861456
1.0000277	-0.989797420683628	-0.9958170764209545
1.0000278	-0.9905780650904792	-0.9967610935882986
1.0000279	-0.991243481721991	-0.9975842466681285
1.000028	-0.9917938645003506	-0.9982864358946084
1.0000281	-0.9922294073512843	-0.9988675761741693
1.0000282	-0.9925503041967242	-0.9993275970864616
1.0000283	-0.9927567489599525	-0.9996664428993867
1.0000284	-0.9928489355641732	-0.999884072573801
1.0000285	-0.9928270579330778	-0.9999804597701444
1.0000286	-0.9926913099896166	-0.9999555928487226
1.0000287	-0.9924418856570718	-0.9998094748733103
1.0000288	-0.9920789788596573	-0.9995421236108759
1.0000289	-0.9916027835190431	-0.9991535715267739
1.000029	-0.9910134935591912	-0.9986438657843567
1.0000291	-0.9903113029050681	-0.9980130682386752
1.0000292	-0.9894964054768371	-0.9972612554235529
1.0000293	-0.9885689951992145	-0.9963885185506987
1.0000294	-0.9875292659954822	-0.9953949634933011
1.0000295	-0.9863774117916042	-0.994280710777053
1.0000296	-0.9851136265057472	-0.9930458955553622
1.0000297	-0.9837381040636265	-0.9916906676077932
1.0000298	-0.982251038388524	-0.9902151913122691
1.0000299	-0.9806526234073947	-0.9886196456311409
1.00003	-0.9789430530364219	-0.9869042240750415
1.0000301	-0.9771225212023134	-0.9850691347006623
1.0000302	-0.9751912218283512	-0.9831146000716116
1.0000303	-0.973149348842474	-0.9810408572395616
1.0000304	-0.9709970961588956	-0.9788481576968101
1.0000305	-0.9687346577053095	-0.9765367673734006
1.0000306	-0.966362227404998	-0.9741069665867121
1.0000307	-0.9638799991868763	-0.9715590500177184
1.0000308	-0.9612881669632029	-0.9688933266523528
1.0000309	-0.9585869246626497	-0.9661101197779745
1.000031	-0.9557764662148605	-0.9632097669283586
1.0000311	-0.9528569855306361	-0.9601926198222651
1.0000312	-0.9498286765393779	-0.9570590443594179
1.0000313	-0.9466917331643679	-0.9538094205506262
1.0000314	-0.9434463493362149	-0.9504441424856057
1.0000315	-0.940092718963788	-0.9469636182550353
1.0000316	-0.9366310359774552	-0.9433682699458974
1.0000317	-0.9330614943004988	-0.9396585335606527
1.0000318	-0.9293842878644852	-0.9358348589803221
1.0000319	-0.9255996105763662	-0.9318977098757119
1.000032	-0.9217076563674693	-0.9278475637021203
1.0000321	-0.9177086191610767	-0.9236849116077246
1.0000322	-0.9136026928897061	-0.9194102583919964
1.0000323	-0.9093900714584051	-0.9150241224062655
1.0000324	-0.9050709487994544	-0.9105270355478036
1.0000325	-0.9006455188361361	-0.905919543157604
1.0000326	-0.8961139755019119	-0.901202203974206
1.0000327	-0.8914765126999393	-0.8963755900237924
1.0000328	-0.8867333243634452	-0.8914402866136674
1.0000329	-0.8818846044265947	-0.886396892230934
1.000033	-0.8769305467911368	-0.8812460184352364
1.0000331	-0.8718713453910032	-0.875988289851785
1.0000332	-0.8667071941494758	-0.8706243440510496
1.0000333	-0.8614382870016523	-0.8651548314947843
1.0000334	-0.8560648178474156	-0.8595804154083304
1.0000335	-0.8505869806216311	-0.8539017717730548
1.0000336	-0.845004969247581	-0.8481195891960298
1.0000337	-0.8393189776612877	-0.8422345688517336
1.0000338	-0.8335291997607825	-0.8362474243445237
1.0000339	-0.8276358294818575	-0.8301588817004996
1.000034	-0.8216390607477947	-0.8239696792274201
1.0000341	-0.8155390874955354	-0.8176805674521974
1.0000342	-0.8093361036212721	-0.8112923089738023
1.0000343	-0.8030303030617167	-0.8048056784545721
1.0000344	-0.7966218797401518	-0.7982214624706357
1.0000345	-0.7901110275944297	-0.7915404594453181
1.0000346	-0.7834979405189184	-0.7847634794927697
1.0000347	-0.7767828124512433	-0.7778913444087334
1.0000348	-0.7699658373299361	-0.7709248875273342
1.0000349	-0.7630472090480052	-0.7638649535726743
1.000035	-0.7560271215437562	-0.7567123986492017
1.0000351	-0.7489057687404715	-0.7494680900762344
1.0000352	-0.7416833445775822	-0.7421329063145334
1.0000353	-0.734360042946296	-0.7347077367944277
1.0000354	-0.7269360577858198	-0.7271934819056795
1.0000355	-0.719411583019436	-0.7195910528233534
1.0000356	-0.7117868125874679	-0.7119013714306799
1.0000357	-0.7040619403793368	-0.7041253701387724
1.0000358	-0.6962371603351437	-0.6962639918760072
1.0000359	-0.6883126663781709	-0.6883181899055768
1.000036	-0.6802888656259204	-0.6802889277447901
1.0000361	-0.6721746100513942	-0.6721771789767365
1.0000362	-0.663975397112032	-0.6639839272391983
1.0000363	-0.6556925004908737	-0.6557101660342411
1.0000364	-0.647327193889624	-0.64735689864411
1.0000365	-0.638880750954172	-0.638925137935206
1.0000366	-0.6303544453860402	-0.6304159063465452
1.0000367	-0.6217495508874628	-0.6218302357109153
1.0000368	-0.6130673411032627	-0.6131691670717837
1.0000369	-0.6043090897355007	-0.6044337506714434
1.000037	-0.5954760704672161	-0.5956250457475744
1.0000371	-0.5865695570013064	-0.5867441204435782
1.0000372	-0.577590822981256	-0.5777920516000129
1.0000373	-0.5685411421098002	-0.5687699247423329
1.0000374	-0.5594217880699791	-0.5596788338705414
1.0000375	-0.5502340345653084	-0.55051988136658
1.0000376	-0.5409791552380238	-0.5412941777791566
1.0000377	-0.5316584237914906	-0.5320028418111025
1.0000378	-0.522273113908749	-0.5226470001025209
1.0000379	-0.5128244992938883	-0.5132277871354136
1.000038	-0.5033138535879856	-0.5037463450123214
1.0000381	-0.49374245049499144	-0.49420382344331576
1.0000382	-0.4841115636979457	-0.484601379523072
1.0000383	-0.47442246690146606	-0.4749401776329165
1.0000384	-0.46467643374556167	-0.4652213892137026
1.0000385	-0.4548747379347228	-0.4554461927524737
1.0000386	-0.4450186531519891	-0.44561577355387966
1.0000387	-0.4351094531024615	-0.4357313236398462
1.0000388	-0.4251484114251718	-0.4257940415171222
1.0000389	-0.41513680182510426	-0.4158051321636356
1.000039	-0.4050758980076925	-0.40576580681705343
1.0000391	-0.3949669736112944	-0.395677282760527
1.0000392	-0.38481130234123573	-0.38554078330882946
1.0000393	-0.37461015788055585	-0.37535753757096485
1.0000394	-0.36436481393509257	-0.36512878034613183
1.0000395	-0.3540765441423849	-0.3548557518830424
1.0000396	-0.3437466222081731	-0.34453969786580657
1.0000397	-0.33337632181549737	-0.33418186917213705
1.0000398	-0.32296691667055366	-0.3237835217674636
1.0000399	-0.31251968041015243	-0.31334591646019694
1.00004	-0.30203588674040416	-0.3028703188873807
1.0000401	-0.29151680934434876	-0.2923579992689553
1.0000402	-0.2809637219284955	-0.2818102323002411
1.0000403	-0.270377898129017	-0.27122829690361344
1.0000404	-0.2597606116523484	-0.2606134762139476
1.0000405	-0.24911313618152953	-0.24996705732942748
1.0000406	-0.23843674542333793	-0.2392903312025983
1.0000407	-0.22773271301339848	-0.22858459238893702
1.0000408	-0.21700231265842573	-0.21785113903212205
1.0000409	-0.2062468180653686	-0.2070912726357824
1.000041	-0.19546750286950076	-0.19630629783373854
1.0000411	-0.18466564077771663	-0.18549752237515252
1.0000412	-0.17384250547305613	-0.1746662568704485
1.0000413	-0.16299937066265713	-0.16381381468038297
1.0000414	-0.15213750998140396	-0.15294151166034947
1.0000415	-0.14125819713639132	-0.14205066614541598
1.0000416	-0.13036270581065934	-0.13114259869412245
1.0000417	-0.11945230971148935	-0.12021863197670765
1.0000418	-0.10852828247346713	-0.10928009051766738
1.0000419	-0.09759189780384236	-0.09832830068069179
1.000042	-0.08664442938565509	-0.08736459041084127
1.0000421	-0.0756871509262852	-0.07639028912215041
1.0000422	-0.06472133606011021	-0.06540672743893686
1.0000423	-0.05374825849448961	-0.05441523718066379
1.0000424	-0.04276919191246331	-0.04341715110300237
1.0000425	-0.03178541002146462	-0.0324138027850267
1.0000426	-0.020798186455753154	-0.021406526369770126
1.0000427	-0.00980879492275294	-0.010396656549050825
1.0000428	0.0011814908700926718	0.000614471671630751
1.0000429	0.012171397288552599	0.011625523208341164
1.000043	0.023159650625184325	0.022635162913896625
1.0000431	0.03414497719694787	0.033642055837554544
1.0000432	0.04512610329642591	0.04464486733800111
1.0000433	0.056101755289346744	0.05564226334289451
1.0000434	0.06707065946828245	0.06663291036404123
1.0000435	0.07803154215019303	0.07761547575681678
1.0000436	0.08898312962773236	0.08858862783296341
1.0000437	0.09992414826649787	0.09955103611949584
1.0000438	0.11085332435912121	0.11050137137383757
1.0000439	0.12176938422256256	0.12143830584247066
1.000044	0.13267105414959235	0.13236051337332527
1.0000441	0.14355706050558614	0.14326666967354199
1.0000442	0.1544261295832809	0.15415545232454284
1.0000443	0.16527698769963678	0.16502554103941008
1.0000444	0.17610836114758593	0.17587561777463984
1.0000445	0.18691897629219173	0.1867043669862749
1.0000446	0.19770755942634166	0.19751047564486784
1.0000447	0.20847283684311885	0.20829263346718438
1.0000448	0.21921353490729323	0.21904953314667275
1.0000449	0.22992837991189485	0.22977987036832667
1.000045	0.2406160981738836	0.24048234406265753
1.0000451	0.25127541598658376	0.2511556565158098
1.0000452	0.26190505971429456	0.2617985136216434
1.0000453	0.27250375565027557	0.2724096248964514
1.0000454	0.28307023011148696	0.2829877037302871
1.0000455	0.29360320939153894	0.293531467495868
1.0000456	0.3041014198541699	0.3040396377976578
1.0000457	0.31456358779291416	0.31451094048640454
1.0000458	0.3249884395247319	0.32494410590735345
1.0000459	0.33537470134356473	0.3353378690077075
1.000046	0.3457210996124995	0.3456909695822403
1.0000461	0.3560263606253907	0.3560021522876236
1.0000462	0.3662892106991985	0.36627016688703834
1.0000463	0.37650837612824123	0.37649376835599135
1.0000464	0.3866825832748636	0.3866717171239771
1.0000465	0.3968105584332855	0.3968027790885684
1.0000466	0.4068910278981376	0.40688572583361826
1.0000467	0.4169227180311486	0.41691933484489885
1.0000468	0.4269043551268422	0.42690238952399584
1.0000469	0.43683466550217853	0.43683367942548634
1.000047	0.446712375452244	0.44671200035937736
1.0000471	0.456536211337867	0.4565361546247396
1.0000472	0.4663048994540156	0.46630495102331004
1.0000473	0.47601716611765005	0.47601720509178364
1.0000474	0.48567173762435795	0.4856717392020605
1.0000475	0.49526271871724387	0.49526738278964577
1.0000476	0.5047802541751067	0.5048029723669569
1.0000477	0.5142235958575839	0.5142773517502719
1.0000478	0.523592232409803	0.523689372157577
1.0000479	0.5328856525392169	0.5330378924313146
1.000048	0.5421033448907864	0.542321779051347
1.0000481	0.5512447981303582	0.5515399063561286
1.0000482	0.560309500903737	0.5606911566379741
1.0000483	0.569296941917026	0.569774420359706
1.0000484	0.5782066098158587	0.5787885961672601
1.0000485	0.5870379932465595	0.5877325910848704
1.0000486	0.5957905809141953	0.5966053207064747
1.0000487	0.6044638614649163	0.605405709208033
1.0000488	0.6130573235645689	0.6141326895575648
1.0000489	0.6215704558601864	0.622785203605451
1.000049	0.6300027470554228	0.631362202289414
1.0000491	0.6383536857971323	0.6398626456464369
1.0000492	0.6466227607511614	0.6482855030158678
1.0000493	0.6548094605652709	0.6566297531266462
1.0000494	0.6629132739416643	0.6648943842950628
1.0000495	0.670933689527919	0.6730783944362513
1.0000496	0.6788701959898815	0.681180791259974
1.0000497	0.6867222819760573	0.6892005923545956
1.0000498	0.6944894361871647	0.6971368253772463
1.0000499	0.7021711472715211	0.7049885280648591
1.00005	0.7097669038949734	0.7127547484222565
1.0000501	0.7172761947067907	0.720434544802716
1.0000502	0.7246985084061686	0.7280269860901543
1.0000503	0.7320333336421835	0.735531151709703
1.0000504	0.7392801590646892	0.7429461317913587
1.0000505	0.7464384733717158	0.7502710273288085
1.0000506	0.7535077652129207	0.757504950189639
1.0000507	0.7604875232541508	0.7646470232890703
1.0000508	0.767377236146055	0.7716963806641824
1.0000509	0.7741763925850773	0.7786521676413113
1.000051	0.780884481221666	0.7855135408457503
1.0000511	0.787500990721668	0.7922796683668218
1.0000512	0.7940254097365453	0.7989497298282752
1.0000513	0.80045722696112	0.8055229165467789
1.0000514	0.8067959310466493	0.8119984315411034
1.0000515	0.8130410106589796	0.8183754896881993
1.0000516	0.8191919544504052	0.8246533177896397
1.0000517	0.8252482511140888	0.830831154720899
1.0000518	0.8312093893021152	0.836908251439992
1.0000519	0.8370748576803307	0.8428838711342665
1.000052	0.842844144901879	0.8487572892827558
1.0000521	0.8485167396582285	0.8545277937959518
1.0000522	0.8540921306023086	0.8601946850238928
1.0000523	0.8595698063879119	0.8657572758811404
1.0000524	0.8649492557052119	0.8712148919661007
1.0000525	0.8702299672077838	0.8765668715686746
1.0000526	0.8754114295614742	0.8818125658001202
1.0000527	0.8804931314209575	0.8869513386479608
1.0000528	0.8854745614746485	0.8919825670984952
1.0000529	0.8903552083769994	0.8969056411438663
1.000053	0.895134560793857	0.9017199639018922
1.0000531	0.899812107380795	0.9064249516665768
1.0000532	0.9043873368244337	0.9110200340204144
1.0000533	0.9088597377801203	0.9155046538408639
1.0000534	0.9132287989137016	0.9198782674099183
1.0000535	0.9174940088816691	0.9241403444601135
1.0000536	0.9216548563688122	0.9282903682764194
1.0000537	0.9257108300313911	0.932327835702096
1.0000538	0.9296614185352527	0.9362522572377973
1.0000539	0.9335061105378247	0.9400631570829863
1.000054	0.9372443947220287	0.9437600732272117
1.0000541	0.9408757597450567	0.9473425574553417
1.0000542	0.9443996942650502	0.950810175428432
1.0000543	0.9478156869635066	0.9541625067583277
1.0000544	0.9511232264983281	0.9573991450124313
1.0000545	0.9543218015353617	0.9605196977940231
1.0000546	0.9574109007337168	0.9635237867754599
1.0000547	0.9603900127729594	0.966411047770459
1.0000548	0.9632586263119552	0.9691811307382235
1.0000549	0.9660162300165512	0.9718336998528116
1.000055	0.9686623125468425	0.9743684335315485
1.0000551	0.9711963625804281	0.976785024496257
1.0000552	0.9736178687771548	0.9790831797767361
1.0000553	0.9759263198028697	0.9812626207690444
1.0000554	0.9781212043186722	0.9833230832590688
1.0000555	0.9802020110001572	0.9852643174725848
1.0000556	0.9821682285081716	0.98708608807808
1.0000557	0.9840193455085622	0.9887881742338384
1.0000558	0.9857548506634506	0.9903703696066235
1.0000559	0.9873742326463919	0.991832482410466
1.000056	0.9888769801192505	0.99317433540883
1.0000561	0.9902625817449271	0.9943957659478313
1.0000562	0.9915305261954225	0.9954966259828816
1.0000563	0.9926803021333767	0.996476782080355
1.0000564	0.9937113982246362	0.9973361154448713
1.0000565	0.9946233031331557	0.9980745219293363
1.0000566	0.9954155055288327	0.9986919120538479
1.0000567	0.9960874940753564	0.9991882110066965
1.0000568	0.9966387574385734	0.9995633586602515
1.0000569	0.9970687842835109	0.999817309576035
1.000057	0.997377063277926	0.9999500330122083
1.0000571	0.9975630830865758	0.9999615129239027
1.0000572	0.9976263323753071	0.9998517479676777
1.0000573	0.9975662998102371	0.9996207515016231
1.0000574	0.997382474056947	0.9992685515814033
1.0000575	0.9970743437812797	0.9987951909599254
1.0000576	0.9966413976490819	0.9982007270803581
1.0000577	0.9960831243275794	0.9974852320712569
1.0000578	0.9953990124801407	0.9966487927311849
1.0000579	0.9945885507737129	0.995691510527708
1.000058	0.9936512278763652	0.9946135015815206
1.0000581	0.9925865324497825	0.9934148966439681
1.0000582	0.9913939531617519	0.992095841095543
1.0000583	0.9900729786781203	0.990656494918938
1.0000584	0.988623097668097	0.9890970326854942
1.0000585	0.987043798791091	0.9874176435199038
1.0000586	0.9853345707160254	0.9856185310980444
1.0000587	0.9834949021087465	0.9836999136086877
1.0000588	0.9815242816396226	0.981662023735018
1.0000589	0.97942219796575	0.9795051086080448
1.000059	0.9771881397572058	0.9772294298037769
1.0000591	0.9748215956798363	0.9748352632936589
1.0000592	0.9723220544051866	0.9723228994212002
1.0000593	0.9696899690486618	0.9696926428441845
1.0000594	0.9669285978694966	0.9669448125311896
1.0000595	0.9640391352141893	0.9640797417008503
1.0000596	0.9610225743423364	0.9610977777936401
1.0000597	0.9578799084932983	0.9579992824029927
1.0000598	0.9546121309263909	0.9547846312711725
1.0000599	0.951220234902041	0.9514542142250033
1.00006	0.9477052136579422	0.9480084351052462
1.0000601	0.9440680604542468	0.9444477117619934
1.0000602	0.9403097685437135	0.9407724759746691
1.0000603	0.936431331187845	0.936983173415473
1.0000604	0.932433741622174	0.9330802635614238
1.0000605	0.9283179931079379	0.9290642196891199
1.0000606	0.9240850788978949	0.9249355287839425
1.0000607	0.9197359922545888	0.9206946914988247
1.0000608	0.9152717264114621	0.9163422220556254
1.0000609	0.9106932746308016	0.9118786482392655
1.000061	0.9060016301653655	0.9073045112963081
1.0000611	0.9011977862787027	0.9026203658891379
1.0000612	0.8962827362022368	0.8978267799868501
1.0000613	0.8912574731992682	0.8929243348587802
1.0000614	0.8861229905225554	0.8879136249626546
1.0000615	0.8808802814366175	0.8827952578942682
1.0000616	0.8755303391709284	0.8775698542681035
1.0000617	0.8700741569897681	0.8722380477102599
1.0000618	0.8645127281583601	0.866800484748593
1.0000619	0.8588470459047628	0.8612578246970239
1.000062	0.8530781034939673	0.8556107396480317
1.0000621	0.8472068941787317	0.8498599143430966
1.0000622	0.841234411225188	0.8440060461147292
1.0000623	0.8351616478595694	0.8380498447496945
1.0000624	0.8289895973477838	0.8319920324809256
1.0000625	0.8227192529425895	0.8258333438481843
1.0000626	0.8163516079109913	0.8195745256358785
1.0000627	0.8098876554774675	0.8132163367266959
1.0000628	0.8033283889088082	0.8067595480929677
1.0000629	0.7966748014577715	0.8002049426478087
1.000063	0.7899278863921999	0.7935533151788466
1.0000631	0.7830886369348876	0.7868054721925511
1.0000632	0.776158046353471	0.7799622319050574
1.0000633	0.7691371079007083	0.7730244240840857
1.0000634	0.7620268148452444	0.7659928899786982
1.0000635	0.75482816040826	0.7588684821546396
1.0000636	0.7475421378582023	0.7516520644846247
1.0000637	0.74016974044783	0.7443445119813499
1.0000638	0.732711961446555	0.7369467107234196
1.0000639	0.7251697940740147	0.7294595576820055
1.000064	0.7175442315994327	0.7218839607106284
1.0000641	0.709836267292773	0.7142208383866929
1.0000642	0.7020468943725621	0.7064711198481662
1.0000643	0.6941771061085825	0.6986357447830109
1.0000644	0.6862278957535922	0.6907156632473682
1.0000645	0.6782002565782612	0.6827118355851454
1.0000646	0.6700951817996961	0.6746252322402964
1.0000647	0.6619136646883934	0.6664568337457742
1.0000648	0.6536566984971115	0.6582076305337397
1.0000649	0.6453252764971903	0.649878622851723
1.000065	0.6369203919043872	0.6414708205671906
1.0000651	0.6284430379898779	0.6329852431560525
1.0000652	0.6198942080064208	0.6244229195052493
1.0000653	0.6112748952259904	0.6157848878256619
1.0000654	0.6025860928630659	0.6070721954493363
1.0000655	0.5938287941894663	0.5982858988175739
1.0000656	0.5850039924579503	0.589427063276276
1.0000657	0.5761126809410919	0.5804967629857702
1.0000658	0.5671558528521623	0.571496080711093
1.0000659	0.558134501463589	0.5624261078096779
1.000066	0.5490496200483728	0.5532879440402213
1.0000661	0.5399022018189252	0.544082697367781
1.0000662	0.5306932400481069	0.5348114839511671
1.0000663	0.5214237279886763	0.5254754279265997
1.0000664	0.5120946589141717	0.5160756613125557
1.0000665	0.5027070260359205	0.5066133237888811
1.0000666	0.4932618226273301	0.49708956268384086
1.0000667	0.4837600419411585	0.48750553275163894
1.0000668	0.4742026772514469	0.47786239607469977
1.0000669	0.46459072176850846	0.46816132183697007
1.000067	0.4549251687662621	0.4584034863106339
1.0000671	0.44520701149746594	0.4485900726279613
1.0000672	0.4354372432366283	0.4387222706811786
1.0000673	0.42561685719311915	0.428801276890425
1.0000674	0.41574684664133327	0.4188282941901437
1.0000675	0.40582820483402904	0.40880453179571047
1.0000676	0.3958619250461464	0.39873120510108323
1.0000677	0.385849000486183	0.38860953544185606
1.0000678	0.37579042442897403	0.3784407500813729
1.0000679	0.36568719014976053	0.3682260819952992
1.000068	0.35554029085643163	0.35796676965360247
1.0000681	0.34535071982413024	0.34766405700647707
1.0000682	0.3351194703056146	0.3373191932428929
1.0000683	0.324847535576496	0.3269334326848656
1.0000684	0.31453590884391425	0.31650803454303744
1.0000685	0.30418558338339124	0.30604426290235986
1.0000686	0.2937975524476854	0.29554338647667644
1.0000687	0.2833728093127428	0.28500667850133743
1.0000688	0.27291234718502455	0.27443541648515996
1.0000689	0.26241715934039644	0.26383088219590595
1.000069	0.25188823903161683	0.2531943614113658
1.0000691	0.24132657953493117	0.24252714381053103
1.0000692	0.23073317405619295	0.23183052272241633
1.0000693	0.22010901587157614	0.22110579511135495
1.0000694	0.20945509823383907	0.2103542613250685
1.0000695	0.19877241441949164	0.19957722498461528
1.0000696	0.18806195763384978	0.1887759927305499
1.0000697	0.17732472115336062	0.17795187420807104
1.0000698	0.16656169825470912	0.1671061818366795
1.0000699	0.15577388214285443	0.15624023057856734
1.00007	0.14496226609442536	0.1453553379236822
1.0000701	0.13412784336218025	0.13445282363369698
1.0000702	0.12327160722300673	0.12353400963031226
1.0000703	0.1123945508814499	0.11260021973796619
1.0000704	0.10149766761434999	0.10165277966879672
1.0000705	0.0905819506744654	0.09069301676494089
1.0000706	0.07964839333885093	0.07972225988622052
1.0000707	0.06869798881170838	0.0687418391515404
1.0000708	0.057731730370054066	0.05775308592378348
1.0000709	0.04675061126664637	0.04675733255096893
1.000071	0.035755624778672085	0.03575591225348993
1.0000711	0.024752199714147993	0.024750158864744878
1.0000712	0.013752521195618095	0.013741406815980904
1.0000713	0.002758177244135296	0.002730990876795662
1.0000714	-0.008229783094196086	-0.008279753957823075
1.0000715	-0.019210310846460077	-0.01928949272715699
1.0000716	-0.030182356966536927	-0.03029689051992534
1.0000717	-0.04114487240838183	-0.04130061270950223
1.0000718	-0.052096808198966116	-0.05229932518900921
1.0000719	-0.06303711529222256	-0.06329169438647207
1.000072	-0.07396474466643732	-0.07427638752424705
1.0000721	-0.08487864727567807	-0.08525207273182824
1.0000722	-0.09577777414670008	-0.09621741930478159
1.0000723	-0.10666107623354004	-0.10717109771986222
1.0000724	-0.11752750451448335	-0.11811177989372523
1.0000725	-0.1283760099437481	-0.12903813929531258
1.0000726	-0.1392055435477989	-0.1399488512037118
1.0000727	-0.1500150562808128	-0.1508425927231907
1.0000728	-0.16080349912107572	-0.1617180430406795
1.0000729	-0.1715698230229925	-0.17257388353754702
1.000073	-0.18231297901266297	-0.18340879804585347
1.0000731	-0.19303191804444197	-0.1942214728632948
1.0000732	-0.20372559109661514	-0.20501059700895302
1.0000733	-0.2143929491238119	-0.2157748623342347
1.0000734	-0.22503294315169287	-0.22651296377702923
1.0000735	-0.2356445241348275	-0.23722359937653728
1.0000736	-0.24622664302803843	-0.24790547050309247
1.0000737	-0.256778250856607	-0.25855728208649187
1.0000738	-0.2672982985752892	-0.26917774263071015
1.0000739	-0.27778573716237054	-0.279765564465416
1.000074	-0.28823951757296284	-0.29031946385495533
1.0000741	-0.29865859083177826	-0.3008381612476449
1.0000742	-0.30904190789385233	-0.31132038129030876
1.0000743	-0.3193884197374711	-0.3217648530767242
1.0000744	-0.3296970773180732	-0.332170310255168
1.0000745	-0.3399668316597261	-0.3425354912742839
1.0000746	-0.3501966337177831	-0.3528591393974122
1.0000747	-0.3603854344705302	-0.36314000294746523
1.0000748	-0.37053218487377004	-0.3733768354128528
1.0000749	-0.38063583595085115	-0.38356839568942785
1.000075	-0.39069533865748185	-0.3937134480945888
1.0000751	-0.40070964397194797	-0.40381076260811155
1.0000752	-0.4106777028504538	-0.41385911497623995
1.0000753	-0.4205984663155541	-0.42385728694925134
1.0000754	-0.4304708853233493	-0.43380406629530044
1.0000755	-0.4402939108303694	-0.44369824701482125
1.0000756	-0.45006649385852515	-0.4535386295521493
1.0000757	-0.4597875853642354	-0.46332402080913243
1.0000758	-0.469456136325786	-0.47305323437778846
1.0000759	-0.4790710977001735	-0.48272509064068964
1.000076	-0.4886314205083845	-0.49233841699977143
1.0000761	-0.49813605570729563	-0.5018920478896324
1.0000762	-0.5075839542751923	-0.5113848250048857
1.0000763	-0.5169740671695753	-0.5208155973981786
1.0000764	-0.5263053454104327	-0.5301832217033491
1.0000765	-0.5355767399551353	-0.5394865621484211
1.0000766	-0.544787201781969	-0.5487244907771867
1.0000767	-0.5539356818489756	-0.5578958875446742
1.0000768	-0.56302113117507	-0.5669996405342405
1.0000769	-0.5720425007181551	-0.5760346459701938
1.000077	-0.5809987414565168	-0.5849998084332247
1.0000771	-0.5898888043487749	-0.5938940409530996
1.0000772	-0.5987116404126972	-0.6027162652192859
1.0000773	-0.6074662006067555	-0.6114654115931857
1.0000774	-0.6161514358900284	-0.6201404192977967
1.0000775	-0.6247662972793737	-0.6287402366033672
1.0000776	-0.6333097357337147	-0.6372638208393374
1.0000777	-0.6417807022313372	-0.6457101385979633
1.0000778	-0.6501781477319633	-0.6540781658217687
1.0000779	-0.6585010232511728	-0.6623668880018381
1.000078	-0.6667482797485231	-0.6705753001893386
1.0000781	-0.6749188682023006	-0.6787024071918523
1.0000782	-0.6830117395729078	-0.6867472236575858
1.0000783	-0.6910258448745723	-0.6947087742660991
1.0000784	-0.6989601350675232	-0.7025860937393832
1.0000785	-0.7068135611300463	-0.7103782270305063
1.0000786	-0.7145850740232629	-0.7180842294044403
1.0000787	-0.7222736247599731	-0.7257031666208466
1.0000788	-0.7298781643011152	-0.7332341149446674
1.0000789	-0.737397643624975	-0.7406761613267595
1.000079	-0.744831013693429	-0.7480284034811506
1.0000791	-0.7521772255177759	-0.7552899500595267
1.0000792	-0.7594352300596999	-0.7624599206613452
1.0000793	-0.766603978281669	-0.7695374459904634
1.0000794	-0.7736824211938065	-0.7765216680067448
1.0000795	-0.7806695097583809	-0.7834117399358018
1.0000796	-0.7875641949536778	-0.7902068264347131
1.0000797	-0.7943654277429858	-0.7969061036627136
1.0000798	-0.8010721591347962	-0.8035087594403535
1.0000799	-0.8076833400921888	-0.8100139932587119
1.00008	-0.8141979215934494	-0.8164210164361603
1.0000801	-0.8206148546027244	-0.822729052185092
1.0000802	-0.8269330901267986	-0.8289373357619082
1.0000803	-0.8331515791296003	-0.8350451144756827
1.0000804	-0.8392692725894153	-0.8410516478356574
1.0000805	-0.8452851214712855	-0.846956207613904
1.0000806	-0.8511980767802142	-0.852758077985819
1.0000807	-0.8570070894810158	-0.8584565555382407
1.0000808	-0.8627111105519761	-0.8640509494073927
1.0000809	-0.8683090909590695	-0.8695405813373392
1.000081	-0.8737999817054435	-0.8749247858107368
1.0000811	-0.8791827337568359	-0.8802029100563727
1.0000812	-0.8844562980799447	-0.8853743141659288
1.0000813	-0.889619625676477	-0.8904383712049462
1.0000814	-0.8946716675128873	-0.8953944672199251
1.0000815	-0.8996113745674612	-0.9002420013589228
1.0000816	-0.9044376978078947	-0.9049803859223915
1.0000817	-0.9091495882339087	-0.9096090464762674
1.0000818	-0.913745996812946	-0.9141274218584732
1.0000819	-0.9182258745232923	-0.918534964289277
1.000082	-0.9225881723336786	-0.9228311394176396
1.0000821	-0.926831841241765	-0.9270154264238941
1.0000822	-0.9309558322160201	-0.9310873180256506
1.0000823	-0.9349590962347297	-0.9350463205776918
1.0000824	-0.9388405842676968	-0.9388919541137383
1.0000825	-0.9425992473104465	-0.9426237524385345
1.0000826	-0.9462340363325102	-0.9462412631331271
1.0000827	-0.9497439023121739	-0.9497440476441145
1.0000828	-0.9531258037673511	-0.9531316813207467
1.0000829	-0.9563759044913638	-0.9564037534962346
1.000083	-0.9594945624651603	-0.959559867492397
1.0000831	-0.9624822182672008	-0.962599640691466
1.0000832	-0.9653393124957009	-0.9655227046015589
1.0000833	-0.9680662857288304	-0.9683287048608407
1.0000834	-0.970663578551538	-0.9710173013077392
1.0000835	-0.9731316315434354	-0.9735881680097176
1.0000836	-0.9754708853004311	-0.9760409933253515
1.0000837	-0.9776817804018505	-0.978375479907851
1.0000838	-0.9797647574326421	-0.9805913447641982
1.0000839	-0.9817202569735541	-0.9826883192790802
1.000084	-0.9835487196182187	-0.9846661492658082
1.0000841	-0.985250585947101	-0.9865245949691869
1.0000842	-0.9868262965451501	-0.9882634311134589
1.0000843	-0.9882762919942343	-0.9898824469213587
1.0000844	-0.9896010128857408	-0.9913814461537676
1.0000845	-0.9908008998012594	-0.9927602471119256
1.0000846	-0.9918763933257391	-0.9940186826740964
1.0000847	-0.9928279340421529	-0.9951566003096969
1.0000848	-0.9936559625396745	-0.9961738621076157
1.0000849	-0.9943609194010026	-0.9970703447777661
1.000085	-0.9949432452099287	-0.9978459396748047
1.0000851	-0.995403380553987	-0.9985005528152543
1.0000852	-0.9957417660166971	-0.9990341048785538
1.0000853	-0.9959588421830078	-0.9994465312238201
1.0000854	-0.9960550496377883	-0.9997377818953044
1.0000855	-0.9960308289664138	-0.9999078216307569
1.0000856	-0.9958866207534854	-0.9999566298618081
1.0000857	-0.9956228655839521	-0.9998842007193076
1.0000858	-0.9952400040437446	-0.9996905430338077
1.0000859	-0.9947384767161105	-0.9993756803324912
1.000086	-0.994118724186717	-0.9989396508388869
1.0000861	-0.9933811870405127	-0.9983825074667734
1.0000862	-0.9925263058644744	-0.9977043178156872
1.0000863	-0.9915545212397543	-0.9969051641564232
1.0000864	-0.9904662737530687	-0.9959851434300827
1.0000865	-0.9892620039893665	-0.9949443672305542
1.0000866	-0.9879421525366555	-0.993782961795056
1.0000867	-0.986507159974022	-0.9925010679782357
1.0000868	-0.9849574668892176	-0.9910988412505539
1.0000869	-0.9832935138710124	-0.98957645167289
1.000087	-0.9815157414969645	-0.9879340838645673
1.0000871	-0.9796245903555911	-0.9861719370012411
1.0000872	-0.9776205010318413	-0.9842902247774833
1.0000873	-0.9755039141154875	-0.9822891753886841
1.0000874	-0.9732752701820788	-0.9801690314853367
1.0000875	-0.9709350098211388	-0.9779300501702659
1.0000876	-0.9684835736176163	-0.9755725029499345
1.0000877	-0.965921402162272	-0.973096675711456
1.0000878	-0.9632489360286753	-0.9705028686656684
1.0000879	-0.9604666158073418	-0.9677913963437077
1.000088	-0.9575748820832202	-0.9649625875371373
1.0000881	-0.9545741754480426	-0.9620167852701074
1.0000882	-0.9514649364734314	-0.9589543467313343
1.0000883	-0.9482476057508775	-0.9557756432700257
1.0000884	-0.9449226238653299	-0.9524810603249442
1.0000885	-0.9414904314094767	-0.949070997391773
1.0000886	-0.9379514689530242	-0.9455458679441312
1.0000887	-0.9343061770884231	-0.9419060994288555
1.0000887999999999	-0.9305549964090691	-0.9381521331926015
1.0000889	-0.9266983674832513	-0.9342844244021691
1.000089	-0.9227367309041306	-0.9303034420393193
1.0000891	-0.9186705272566558	-0.9262096688108147
1.0000892	-0.9145001971351507	-0.9220036011075556
1.0000893	-0.9102261811060437	-0.9176857489067832
1.0000894	-0.9058489197634279	-0.9132566357662676
1.0000895	-0.9013688536922523	-0.9087167987237195
1.0000896	-0.896786423487754	-0.9040667882513231
1.0000897	-0.8921020697145308	-0.8993071681474456
1.0000898	-0.8873162329675932	-0.8944385155302187
1.0000899	-0.8824293538318901	-0.8894614207265014
1.00009	-0.877441872903556	-0.8843764872219093
1.0000901	-0.87235423074539	-0.8791843315422385
1.0000902	-0.8671668679533038	-0.8738855832464476
1.0000903	-0.8618802251122464	-0.8684808848053956
1.0000904	-0.856494742819234	-0.8629708915474609
1.0000905	-0.8510108616352983	-0.8573562715299037
1.0000906	-0.8454290221572366	-0.8516377055312692
1.0000907	-0.839749664969998	-0.8458158869201353
1.0000908	-0.8339732306714649	-0.8398915215964189
1.0000909	-0.8281001598209327	-0.8338653278529427
1.000091	-0.8221308930160689	-0.8277380363672595
1.0000911	-0.8160658708553954	-0.8215103900746057
1.0000912	-0.809905533896926	-0.8151831440353251
1.0000913	-0.8036503227389704	-0.8087570654262746
1.0000914	-0.7973006779664777	-0.802232933392726
1.0000915	-0.7908570401788082	-0.7956115389824019
1.0000916	-0.7843198499322944	-0.788893684990546
1.0000917	-0.7776895478260888	-0.782080185950793
1.0000918	-0.7709665744451402	-0.7751718679778057
1.0000919	-0.7641513703896322	-0.76816956869736
1.000092	-0.7572443762142473	-0.7610741370823773
1.0000921	-0.7502460325189648	-0.7538864334432702
1.0000922	-0.7431567798887335	-0.7466073292616545
1.0000923	-0.7359770589245447	-0.7392377071165745
1.0000924	-0.7287073101794618	-0.731778460511849
1.0000925	-0.7213479742542755	-0.7242304938659024
1.0000926	-0.713899491733935	-0.7165947223368591
1.0000927	-0.7063623032202226	-0.7088720717450815
1.0000928	-0.6987368492646149	-0.7010634783921342
1.0000929	-0.6910235704686982	-0.6931698890501414
1.000093	-0.683222907434839	-0.6851922607964029
1.0000931	-0.6753353007133432	-0.6771315608433556
1.0000932	-0.667361190906384	-0.6689887665275831
1.0000933	-0.65930101859891	-0.6607648651206484
1.0000934	-0.651155224394052	-0.6524608537455318
1.0000935	-0.6429242488405837	-0.6440777391818078
1.0000936	-0.634608532541446	-0.6356165378541916
1.0000937	-0.6262085160815879	-0.6270782756357404
1.0000938	-0.6177246400648889	-0.618463987761014
1.0000939	-0.6091573450386211	-0.6097747186238832
1.000094	-0.6005070716064782	-0.601011521765673
1.0000941	-0.5917742603534092	-0.5921754596710633
1.0000942	-0.5829593518840266	-0.5832676036781824
1.0000943	-0.5740627867441325	-0.5742890337694272
1.0000944	-0.5650850055381577	-0.5652408385591973
1.0000945	-0.5560264488510509	-0.5561241150829479
1.0000946	-0.5468875572881423	-0.5469399687043353
1.0000947	-0.5376687713937951	-0.5376895128994886
1.0000948	-0.5283705317731614	-0.5283738692443536
1.0000949	-0.5189941297475718	-0.5189941672181795
1.000095	-0.5095509977142789	-0.5095515440034518
1.0000951	-0.5000455971252704	-0.5000471444729657
1.0000952	-0.49047920528025446	-0.49048212096785937
1.0000953	-0.48085309950037836	-0.480857633200078
1.0000954	-0.4711685570425994	-0.47117484802615894
1.0000955	-0.4614268552279339	-0.46143493943398245
1.0000956	-0.45162927135608966	-0.45163908831506683
1.0000957	-0.44177708274871086	-0.4417884823646441
1.0000958	-0.43187156666175075	-0.43188431585004017
1.0000959	-0.421914000416733	-0.42192778959711047
1.000096	-0.4119056613133656	-0.41192011075727913
1.0000961	-0.4018478266737435	-0.40186249270538055
1.0000962	-0.39174177375290675	-0.39175615480310144
1.0000963	-0.38158877987284123	-0.3816023223851355
1.0000964	-0.3713901223332554	-0.3714022265214027
1.0000965	-0.3611470784566495	-0.36115710391285855
1.0000966	-0.3508609254972408	-0.3508681966504689
1.0000967	-0.3405329407774328	-0.34053675220109403
1.0000968	-0.33016440162000016	-0.33016402318843663
1.0000969	-0.31975658527860285	-0.31975126717163516
1.000097	-0.30931076907592714	-0.30929974663099846
1.0000971	-0.29882823031168115	-0.2988107287228994
1.0000972	-0.2883102463089656	-0.2882854851725272
1.0000973	-0.27775809432077714	-0.27772529202615404
1.0000974	-0.26717305167013927	-0.2671314296366366
1.0000975	-0.2565563956567599	-0.25650518241478465
1.0000976	-0.24590940360402114	-0.24584783872066224
1.0000977	-0.2352333527643461	-0.23516069061266634
1.0000978	-0.22452952046105068	-0.22444503383284703
1.0000979	-0.21379918399384312	-0.21370216755523874
1.000098	-0.2030436206863402	-0.20293339427589568
1.0000981	-0.19226410779048353	-0.1921400195592909
1.0000982	-0.18146192262983551	-0.18132335202348415
1.0000983	-0.17063834250410426	-0.17048470308587993
1.0000984	-0.1597946447370967	-0.15962538685224578
1.0000985	-0.14893210658036304	-0.14874671986089147
1.0000986	-0.13805200535766715	-0.13785002106773286
1.0000987	-0.127155618392929	-0.12693661161421907
1.0000988	-0.11624422293746439	-0.11600781459427743
1.0000989	-0.10531909631515857	-0.10506495503931118
1.000099	-0.09438151582571952	-0.09410935966063616
1.0000991	-0.0834327587931778	-0.08314235673722652
1.0000992	-0.07247410246861674	-0.07216527585723136
1.0000993	-0.061506824176043584	-0.06117944790289613
1.0000994	-0.05053220121516622	-0.050186204791811656
1.0000995	-0.03955151091008047	-0.03918687936420598
1.0000996	-0.028566030511727902	-0.028182805123654526
1.0000997	-0.017577037344192137	-0.017175316221929762
1.0000998	-0.006585808707181173	-0.0061657471995857265
1.0000999	0.004406378075189399	0.0048445671269927056
1.0001	0.01539824575202886	0.015854291925193574
1.0001001	0.0263885169992224	0.026862092361347636
1.0001002	0.037375914517062236	0.0378666338603354
1.0001003	0.04835916098145787	0.04886658221853275
1.0001004	0.05933697914147951	0.059860603863251975
1.0001005	0.07030809167302621	0.07084736586787133
1.0001006	0.08127122125205666	0.08182553618678828
1.0001007	0.09222509062755158	0.09279378388996518
1.0001008	0.10316842247545044	0.10375077917803138
1.0001009	0.11409993949604524	0.11469519364102677
1.000101	0.12501836436540004	0.1256257003708259
1.0001011	0.13592241983229647	0.13654097421905081
1.0001012	0.14681082857276784	0.14743969181210492
1.0001013	0.15768231328710625	0.15832053180873726
1.0001014	0.16853559665152573	0.16918217501185057
1.0001015	0.1793694014145189	0.18002330462486546
1.0001016	0.1901824502522581	0.19084260626666388
1.0001017	0.20097346586503523	0.20163876822744686
1.0001018	0.2117411709292601	0.21241048157974077
1.0001019	0.22248428819304522	0.22315644043269825
1.000102	0.23320154033274737	0.23387534194691567
1.0001021	0.24389165004865843	0.24456588658811532
1.0001022	0.2545533400174293	0.2552267782371038
1.0001023	0.26518533298670166	0.2658567244415342
1.0001024	0.275786351633062	0.27645443643057416
1.0001025	0.28635511863337165	0.2870186293424752
1.0001026	0.2968903567348597	0.2975480224503965
1.0001027	0.30739078861431457	0.3080413391769343
1.0001028	0.31785513697202833	0.318497307342788
1.0001029	0.3282821244851828	0.3289146592744176
1.000103	0.3386704739003776	0.3392921320501645
1.0001031	0.34901890789471013	0.3496284675145728
1.0001032	0.35932614916847244	0.35992241252354285
1.0001033	0.36959092039921243	0.37017271905035914
1.0001034	0.37981194433280907	0.38037814442794754
1.0001035	0.3899879436467146	0.3905374513629584
1.0001036	0.4001176410412208	0.4006494081769211
1.0001037	0.41019975919428686	0.41071278891045776
1.0001038	0.4202330208509807	0.42072637356118114
1.0001039	0.4302161486891542	0.4306889480975375
1.000104	0.44014786540909956	0.4405993046954736
1.0001041	0.4500268936892323	0.45045624184064076
1.0001042	0.4598519562737185	0.46025856456148856
1.0001043	0.4696217758408554	0.4700050844428091
1.0001044	0.47933507506943085	0.4796946198360369
1.0001045	0.48899057670287505	0.4893259960664779
1.0001046	0.49858700341984885	0.4988980454466492
1.0001047	0.5081230779206443	0.5084096075040061
1.0001048	0.5175975228845854	0.5178595290791494
1.0001049	0.5270090610540414	0.5272466645494227
1.000105	0.5363564151081981	0.5365698758418966
1.0001051	0.5456383077473473	0.5458280326554046
1.0001052	0.5548534616513945	0.555020012556196
1.0001053	0.5640005995615576	0.5641447011954981
1.0001054	0.5730784441575923	0.5732009923221462
1.0001055	0.5820857181397906	0.5821877879984894
1.0001056	0.5910211441886846	0.5911039986932952
1.0001057	0.59988344504425	0.5999485434928631
1.0001058	0.6086713433868579	0.608720350113279
1.0001059	0.6173835619168004	0.6174183551097621
1.000106	0.6260188233152818	0.6260415039666466
1.0001061	0.6345758503209448	0.6345887513016383
1.0001062	0.6430533656148212	0.6430590608776674
1.0001063	0.6514500918786493	0.6514514057867242
1.0001064	0.6597646891302753	0.6597647686294784
1.0001065	0.6679886898892817	0.6679981415268129
1.0001066	0.6761166292956535	0.6761505263167237
1.0001067	0.684148259021567	0.6842209346387752
1.0001068	0.692083330792593	0.6922083881254155
1.0001069	0.6999215962806938	0.7001119184130639
1.000107	0.7076628071757721	0.7079305673313668
1.0001071	0.7153067151508663	0.7156633869842703
1.0001072	0.7228530719298254	0.7233094399334229
1.0001073	0.7303016291854713	0.730867799208796
1.0001074	0.7376521386077068	0.7383375484899327
1.0001075	0.7449043518704412	0.7457177821834797
1.0001076	0.7520580206957841	0.7530076055983167
1.0001077	0.7591128967574259	0.7602061349556966
1.0001078	0.7660687317452695	0.7673124975621303
1.0001079	0.7729252773341037	0.7743258318832253
1.000108	0.779682285244281	0.781245287710213
1.0001081	0.7863395071503694	0.7880700261695744
1.0001082	0.7928966947278231	0.794799219872404
1.0001083	0.7993535996956652	0.8014320530585806
1.0001084	0.8057099737291277	0.8079677216060163
1.0001085	0.8119655685181135	0.81440543318811
1.0001086	0.8181201357389718	0.820744407340786
1.0001087	0.8241734271089377	0.8269838756131878
1.0001088	0.8301251943041362	0.8331230815763792
1.0001089	0.8359751890144701	0.8391612809715656
1.000109	0.8417231629171925	0.845097741773061
1.0001091	0.847368867727733	0.8509317443295256
1.0001092	0.8529120551231181	0.8566625813721184
1.0001093	0.8583524767932508	0.8622895581531798
1.0001094	0.8636898844162969	0.8678119925050213
1.0001095	0.8689240297058627	0.873229214971424
1.0001096	0.8740546643398852	0.8785405688152236
1.0001097	0.8790815400082674	0.8837454101472038
1.0001098	0.8840044083900969	0.8888431079805668
1.0001099	0.8888230211971387	0.8938330443524617
1.00011	0.8935371301082494	0.8987146143309775
1.0001101	0.8981464868032135	0.9034872261235172
1.0001102	0.9026508429924041	0.9081503011792355
1.0001103	0.9070499503553727	0.9127032741955876
1.0001104	0.9113435605820223	0.9171455932294905
1.0001105	0.9155314253530745	0.9214767197440097
1.0001106	0.9196132963770304	0.9256961287118629
1.0001107	0.9235889253343765	0.9298033086213614
1.0001108	0.9274580639150158	0.9337977615771245
1.0001109	0.9312204638006155	0.9376790033422004
1.000111	0.9348758766977876	0.9414465634309827
1.0001111	0.9384240542879618	0.9450999851145354
1.0001112	0.9418647482610415	0.9486388255106691
1.0001113	0.9451977102996484	0.9520626556214143
1.0001114	0.9484226921084873	0.9553710604151682
1.0001115	0.9515394453699406	0.9585636388313875
1.0001116	0.9545477217739113	0.9616400038598677
1.0001117	0.9574472730039849	0.9645997825734758
1.0001118	0.9602378507629413	0.9674426161993825
1.0001119	0.9629192067341245	0.9701681601231147
1.000112	0.965491092601848	0.9727760839512097
1.0001121	0.9679532600674369	0.9752660715674617
1.0001122	0.9703054608149616	0.9776378211364881
1.0001123	0.9725474465343251	0.9798910451637378
1.0001124	0.9746789689108202	0.9820254705198052
1.0001125	0.9766997796438159	0.9840408384922249
1.0001126	0.9786096304183598	0.9859369047883894
1.0001127	0.9804082729243544	0.9877134395843756
1.0001128	0.9820954588480806	0.9893702275443812
1.0001129	0.983670939886934	0.9909070678612656
1.000113	0.9851344677269476	0.9923237742588129
1.0001131	0.9864857940580243	0.9936201750292841
1.0001132	0.987724670567441	0.9947961130479323
1.0001133	0.9888508489506028	0.9958514458022195
1.0001134	0.9898640808945369	0.9967860453934142
1.0001135	0.9907641180891462	0.9975997985627979
1.0001136	0.9915507122227131	0.9982926067012355
1.0001137	0.9922236149886341	0.9988643858670035
1.0001138	0.9927825780749394	0.9993150667867248
1.0001139	0.9932273531706715	0.9996445948695809
1.000114	0.9935576919677087	0.9998529302149015
1.0001141	0.9937733461548396	0.9999400476126022
1.0001142	0.9938740674219669	0.9999059365494248
1.0001143	0.9938596074591539	0.999750601209812
1.0001144	0.9937297179562397	0.9994740604737398
1.0001145	0.9934841506030311	0.9990763479164878
1.0001146	0.9931226570894311	0.998557511803445
1.0001147	0.9926449891065326	0.9979176150860118
1.0001148	0.9920508983421176	0.9971567353880066
1.0001149	0.9913401364870204	0.9962749650047645
1.000115	0.990512455231144	0.9952724108865257
1.0001151	0.9895676062666195	0.9941491946293685
1.0001152	0.9885053412791543	0.9929054524502139
1.0001153	0.9873254119606193	0.9915413351852628
1.0001154	0.9860275700009171	0.9900570082619902
1.0001155	0.9846115670932263	0.9884526516851334
1.0001156	0.9830771549211618	0.9867284600003396
1.0001157	0.9814240851776395	0.9848846422919468
1.0001158	0.9796521095525622	0.9829214221436353
1.0001159	0.9777609797401646	0.9808390376194998
1.000116	0.9757504474219516	0.9786377412164142
1.0001161	0.9736202642918929	0.9763177998611511
1.0001162	0.9713701820450208	0.973879494865325
1.0001163	0.9689999523612464	0.9713231218738478
1.0001164	0.9665093269353355	0.9686489908615603
1.0001165	0.963898057457191	0.9658574260742446
1.0001166	0.9611658956229169	0.9629487660011778
1.0001167	0.9583125931102833	0.9599233633079862
1.0001168	0.9553379016151253	0.9567815848326324
1.0001169	0.9522415728273459	0.9535238115153554
1.000117	0.9490233584441293	0.9501504383664205
1.0001171	0.9456830101410871	0.9466618743880049
1.0001172	0.9422202796151328	0.9430585425695424
1.0001173	0.9386349185561691	0.9393408798067246
1.0001174	0.9349266786624696	0.935509336864519
1.0001175	0.9310953116074697	0.9315643782882288
1.0001176	0.9271405690891698	0.9275064823982043
1.0001177	0.9230622027974725	0.923336141198071
1.0001178	0.9188599644317497	0.9190538603330766
1.0001179	0.9145336056632427	0.9146601589905028
1.000118	0.9100828781910479	0.91015556989376
1.0001181	0.9055075337153659	0.9055406392103749
1.0001182	0.9008073239057813	0.9008159264539143
1.0001183	0.8959820004622181	0.89598200447763
1.0001184	0.8910352466527715	0.89103945936425
1.0001185	0.8859720079606573	0.8859888903763754
1.0001186	0.8807934267958716	0.8808309098387228
1.0001187	0.8755006437156095	0.8755661431311598
1.0001188	0.8700947992659523	0.870195228568264
1.0001189	0.8645770340053568	0.8647188173452985
1.000119	0.8589484884553985	0.8591375734103766
1.0001191	0.8532103031742869	0.8534521734569217
1.0001192	0.847363618708103	0.8476633067932097
1.0001193	0.8414095756162675	0.8417716752840322
1.0001194	0.8353493144184184	0.8357779932130399
1.0001195	0.8291839756737387	0.8296829872746277
1.0001196	0.8229146999283101	0.8234873964337244
1.0001197	0.8165426277424759	0.8171919718632538
1.0001198	0.8100688996340176	0.8107974767969209
1.0001199	0.8034946561630519	0.8043046865205415
1.00012	0.7968210378905882	0.7977143882370923
1.0001201	0.7900491853330687	0.7910273809263846
1.0001202	0.7831802390512832	0.7842444753359861
1.0001203	0.7762153395913135	0.7773664938246091
1.0001204	0.7691556275150206	0.7703942702925112
1.0001205	0.7620022433371326	0.7633286500182583
1.0001206	0.754756327619302	0.7561704896491224
1.0001207	0.7474190209076097	0.748920657035503
1.0001208	0.7399914637647291	0.7415800311574836
1.0001209	0.7324747967037547	0.7341495019528584
1.000121	0.7248701602871603	0.7266299703070325
1.0001211	0.7171786950610275	0.7190223478787965
1.0001212	0.7094015415888005	0.7113275570231742
1.0001213	0.7015398403820213	0.7035465306110621
1.0001214	0.6935947320039452	0.6956802120186328
1.0001215	0.6855673570006534	0.6877295549448128
1.0001216	0.6774588559363214	0.6796955233305726
1.0001217	0.6692703693210192	0.6715790911705145
1.0001218	0.661003037718743	0.6633812425018168
1.0001219	0.6526580016941895	0.6551029712322298
1.000122	0.6442364017563785	0.6467452809636143
1.0001221	0.6357393784698352	0.6383091849805477
1.0001222	0.6271680723806409	0.62979570605413
1.0001223	0.618523624054152	0.6212058763554299
1.0001224	0.6098071739980587	0.6125407372538799
1.0001225	0.6010198627775559	0.60380133930546
1.0001226	0.5921628309387252	0.5949887420492078
1.0001227	0.5832372190475423	0.5861040139175465
1.0001228	0.5742441676104484	0.5771482320276881
1.0001229	0.5651848171932683	0.568122482169403
1.000123	0.5560603083420831	0.5590278585946268
1.0001231	0.5468717816234471	0.5498654639248678
1.0001232	0.5376203775426346	0.5406364089359906
1.0001233	0.5283072366660586	0.53134181254562
1.0001234	0.5189334995398007	0.5219828015962497
1.0001235	0.5095003067309534	0.5125605107598833
1.0001236	0.5000087987437039	0.5030760823166582
1.0001237	0.49046011614501395	0.4935306661418627
1.0001238	0.48085539950235323	0.48392541950439866
1.0001239	0.4711957893191475	0.4742615068618663
1.000124	0.46148242616274293	0.46454009984735783
1.0001241	0.45171645057922094	0.4547623770422393
1.0001242	0.44189900313651853	0.4449295238764062
1.0001243	0.4320312243371165	0.43504273239712177
1.0001244	0.42211425474883857	0.4251032012554857
1.0001245	0.41214923491776634	0.4151121354739092
1.0001246	0.40213730541226334	0.40507074634413276
1.0001247	0.3920796067339468	0.3949802511910949
1.0001248	0.3819772794510774	0.3848418733591065
1.0001249	0.3718314641097368	0.3746568419744754
1.000125	0.3616433012786745	0.36442639184149206
1.0001251	0.35141393145872535	0.3541517632017608
1.0001252	0.3411444952185463	0.34383420172013346
1.0001253	0.33083613310421894	0.33347495824292694
1.0001254	0.32048998568483866	0.32307528869208324
1.0001255	0.3101071934605387	0.31263645382043936
1.0001256	0.29968889700033186	0.30215971919743273
1.0001257	0.2892362368735465	0.2916463549867756
1.0001258	0.2787503535798427	0.28109763572206214
1.0001259	0.26823238768847363	0.2705148402923044
1.000126	0.25768347974552086	0.2598992516935971
1.0001261	0.2471047703205872	0.24925215692054756
1.0001262	0.2364973999127732	0.23857484671561643
1.0001263	0.22586250909161698	0.22786861555447513
1.0001264	0.21520123840319988	0.21713476139458762
1.0001265	0.2045147284173593	0.20637458556536095
1.0001266	0.19380411963271688	0.1955893925147683
1.0001267	0.18307055261905525	0.1847804897945622
1.0001268	0.17231516792245571	0.17394918780621482
1.0001269	0.16153910611294953	0.16309679969007068
1.000127	0.15074350768876055	0.1522246410696907
1.0001271	0.1399295132198753	0.14133403003694753
1.0001272	0.12909826325237517	0.13042628689587554
1.0001273	0.11825089835644459	0.11950273405097127
1.0001274	0.10738855902999078	0.10856469574978865
1.0001275	0.0965123858431638	0.09761349806796084
1.0001276	0.08562351936623624	0.08665046867577239
1.0001277	0.07472310009693114	0.07567693660406513
1.0001278	0.06381226860549444	0.06469423222916082
1.0001279	0.05289216543800743	0.05370368701424435
1.000128	0.04196393116482522	0.04270663339666826
1.0001281	0.03102870628349602	0.03170440452877655
1.0001282	0.02008763136435812	0.02069833426275143
1.0001283	0.00914184695349296	0.009689756891277755
1.0001284	-0.0018075063787026113	-0.0013199929653804998
1.0001285	-0.012759288134774144	-0.012329580618949752
1.0001286	-0.02371235774433139	-0.023337671328286184
1.0001287	-0.03466557466129294	-0.0343429305589734
1.0001288	-0.04561779831526057	-0.04534402409623526
1.0001289	-0.05656788820879262	-0.05633961830438481
1.000129	-0.0675147037714874	-0.06732838014195412
1.0001291	-0.0784571044572635	-0.07830897742100427
1.0001292	-0.08939394969576192	-0.08928007891984963
1.0001293	-0.1003240989894727	-0.10024035464187193
1.0001294	-0.1112464117680232	-0.11118847583058863
1.0001295	-0.12215974746111039	-0.12212311520393176
1.0001296	-0.13306296557111996	-0.13304294718789422
1.0001297	-0.14395492552772765	-0.14394664793152756
1.0001298	-0.15483448678485207	-0.15483289556459554
1.0001299	-0.16570010634422316	-0.16570037030942383
1.00013	-0.1765401505536096	-0.17654775473737258
1.0001301	-0.18734904052838608	-0.18737373378375835
1.0001302	-0.19812589450293316	-0.19817699500386082
1.0001303	-0.20886983068781262	-0.20895622868395966
1.0001304	-0.21957996736511964	-0.21971012809579524
1.0001305	-0.2302554227453425	-0.23043738951138346
1.0001306	-0.24089531506286144	-0.2411367124568543
1.0001307	-0.2514987625285543	-0.2518067998224846
1.0001308	-0.26206488342389256	-0.26244635811465006
1.0001309	-0.2725927959596719	-0.2730540974704911
1.000131	-0.28308161837027324	-0.2836287319091001
1.0001311	-0.29353046886692136	-0.29416897944034603
1.0001312	-0.3039384657304012	-0.30467356231380893
1.0001313	-0.31430472717184765	-0.3151412070332774
1.0001314	-0.3246283714027667	-0.32557064458169943
1.0001315	-0.33490851670338695	-0.3359606106441236
1.0001316	-0.34514428128511865	-0.3463098456220285
1.0001317	-0.3553347833823427	-0.3566170948787454
1.0001318	-0.3654791412069671	-0.3668811088455976
1.0001319	-0.3755764730384241	-0.3771006432644589
1.000132	-0.38562589708851824	-0.387274459201853
1.0001321	-0.3956265315916304	-0.39740132329038885
1.0001322	-0.40557749476010185	-0.407480007833136
1.0001323	-0.41547790487250613	-0.4175092910418512
1.0001324	-0.4253268801410731	-0.4274879570508169
1.0001325	-0.43512353880018384	-0.43741479615387374
1.0001326	-0.44486699906264415	-0.4472886049067563
1.0001327	-0.45455637920610614	-0.45710818636057216
1.0001328	-0.46419079744325653	-0.4668723500753536
1.0001329	-0.47376937200847624	-0.4765799123521914
1.000133	-0.48329122111506706	-0.4862296963333813
1.0001331	-0.4927554630396973	-0.49582053223066797
1.0001332	-0.5021612159955415	-0.5053512573384933
1.0001333	-0.511507598196294	-0.5148207162398293
1.0001334	-0.520793727917844	-0.5242277610087128
1.0001335	-0.5300187233737528	-0.5335712512232598
1.0001336	-0.5391817027984012	-0.5428500541881424
1.0001337	-0.5482817844060346	-0.5520630450304259
1.0001338	-0.5573180864714478	-0.5612091069176232
1.0001339	-0.5662897272087457	-0.5702871310703208
1.000134	-0.5751958248523088	-0.5792960169785903
1.0001341	-0.5840354976169647	-0.588234672495077
1.0001342	-0.5928078637763519	-0.5971020140466335
1.0001343	-0.6015120415451491	-0.6058969666466051
1.0001344	-0.6101471491577376	-0.6146184641046682
1.0001345	-0.6187123048295577	-0.6232654491170541
1.0001346	-0.6272066268330292	-0.6318368734713383
1.0001347	-0.6356292333834366	-0.6403316980583257
1.0001348	-0.6439792427151606	-0.6487488930749699
1.0001349	-0.6522557730442868	-0.6570874381114945
1.000135	-0.6604579426419531	-0.6653463223489905
1.0001351	-0.6685848697240809	-0.6735245445708538
1.0001352	-0.6766356725072598	-0.6816211133404942
1.0001353	-0.6846094692616251	-0.6896350471746643
1.0001354	-0.6925053782035967	-0.6975653745545563
1.0001355	-0.7003225175675554	-0.7054111341156716
1.0001356	-0.7080600055707904	-0.7131713747291533
1.0001357	-0.7157169604820459	-0.7208451556858213
1.0001358	-0.7232925005184332	-0.728431546706811
1.0001359	-0.730785743914333	-0.7359296281254689
1.000136	-0.7381958088877661	-0.7433384909651453
1.0001361	-0.7455218137060221	-0.7506572371150022
1.0001362	-0.7527628765869355	-0.7578849793401633
1.0001363	-0.7599181157648873	-0.7650208414552749
1.0001364	-0.7669866494586601	-0.7720639583986277
1.0001365	-0.773967595934027	-0.7790134763993706
1.0001366	-0.780860073409577	-0.7858685529871728
1.0001367	-0.7876632001196912	-0.7926283571571039
1.0001368	-0.7943760942839455	-0.7992920694399465
1.0001369	-0.8009978741665338	-0.8058588820604909
1.000137	-0.8075276579868309	-0.8123279989466817
1.0001371	-0.8139645639650288	-0.8186986358714778
1.0001372	-0.8203077103640954	-0.824970020589376
1.0001373	-0.8265562154040156	-0.8311413928451429
1.0001374	-0.8327091973191703	-0.8372120045227797
1.0001375	-0.8387657743305997	-0.8431811197088055
1.0001376	-0.8447250646995831	-0.849048014834252
1.0001377	-0.8505861866469456	-0.8548119786828522
1.0001378	-0.8563482584070683	-0.8604723125304857
1.0001379	-0.8620103982018712	-0.866028330204301
1.000138	-0.8675717242908817	-0.8714793582149849
1.0001381	-0.8730313548957971	-0.8768247357643986
1.0001382	-0.8783884082509982	-0.8820638148752433
1.0001383	-0.8836420025793162	-0.8871959604458786
1.0001384	-0.8887912561384643	-0.892220550372649
1.0001385	-0.8938352871510429	-0.8971369755569205
1.0001386	-0.898773213851433	-0.9019446400247232
1.0001387	-0.903604154463408	-0.906642960977179
1.0001388	-0.9083272272428041	-0.9112313689026138
1.0001389	-0.9129415504131565	-0.9157093075830067
1.000139	-0.9174462421989659	-0.9200762341938046
1.0001391	-0.9218404208546197	-0.9243316193977017
1.0001392	-0.9261232046043745	-0.9284749473506239
1.0001393	-0.930293711682611	-0.9325057158032856
1.0001394	-0.9343510603148274	-0.9364234361436709
1.0001395	-0.9382943687534245	-0.9402276334908053
1.0001396	-0.9421227552236482	-0.943917846700116
1.0001397	-0.9458353379598794	-0.9474936284543782
1.0001398	-0.9494312351886447	-0.9509545453015448
1.0001399	-0.9529095651602956	-0.95430017773777
1.00014	-0.9562694461010988	-0.9575301202121413
1.0001401	-0.959509996245435	-0.960643981206834
1.0001402	-0.9626303338208909	-0.9636413832702202
1.0001403	-0.9656295770757061	-0.9665219630889785
1.0001404	-0.9685068442371991	-0.9692853714921972
1.0001405	-0.971261253539751	-0.971931273520573
1.0001406	-0.9738919232120393	-0.9744593484547341
1.0001407	-0.9763979715001292	-0.9768692898763092
1.0001408	-0.9787785166324225	-0.9791608056713753
1.0001409	-0.9810326768433004	-0.9813336180885806
1.000141	-0.983159570362563	-0.9833874637626265
1.0001411	-0.985158315434038	-0.9853220937641639
1.0001412	-0.9870280302872423	-0.987137273602598
1.0001413	-0.9887678331528383	-0.988832783269374
1.0001414	-0.9903768422729351	-0.9904084172747405
1.0001415	-0.9918541758779058	-0.9918639846500601
1.0001416	-0.9931989522021313	-0.9931993089862745
1.0001417	-0.9944096574040325	-0.9944142284488137
1.0001418	-0.9954847581691508	-0.9955085958077317
1.0001419	-0.9964248506822645	-0.9964822784393523
1.000142	-0.9972306034674974	-0.9973351583533978
1.0001421	-0.9979026850476291	-0.9980671322029554
1.0001422	-0.9984417639497676	-0.9986781113032285
1.0001423	-0.9988485086963963	-0.9991680216325234
1.0001424	-0.9991235878116393	-0.9995368038479818
1.0001425	-0.999267669819446	-0.999784413290588
1.0001426	-0.999281423244579	-0.9999108199925003
1.0001427	-0.9991655166106973	-0.9999160086773747
1.0001428	-0.9989206184419251	-0.9997999787646732
1.0001429	-0.9985473972633573	-0.9995627443696984
1.000143	-0.9980465215974591	-0.9992043342994956
1.0001431	-0.9974186599690414	-0.9987247920525079
1.0001432	-0.9966644809040428	-0.9981241758129236
1.0001433	-0.9957846529232367	-0.9974025584383971
1.0001434	-0.994779844552282	-0.9965600274592089
1.0001435	-0.9936507243153028	-0.9955966850625745
1.0001436	-0.9923979607393418	-0.9945126480839879
1.0001437	-0.9910222223429584	-0.9933080479831468
1.0001438	-0.9895241776529216	-0.991983030842449
1.0001439	-0.9879044951933553	-0.9905377573399097
1.000144	-0.9861638434923828	-0.9889724027355533
1.0001441	-0.9843028910663965	-0.9872871568359872
1.0001442	-0.982322306443252	-0.9854822239922325
1.0001443	-0.980222758147073	-0.9835578230613035
1.0001444	-0.9780049147070397	-0.981514187387678
1.0001445	-0.975669444637425	-0.9793515647565816
1.0001446	-0.9732170164671473	-0.9770702173911617
1.0001447	-0.9706482987203301	-0.9746704219028062
1.0001448	-0.9679639599271863	-0.9721524692677193
1.0001449	-0.9651646685999179	-0.9695166647690171
1.000145	-0.9622510932684812	-0.9667633279932442
1.0001451	-0.9592239024638477	-0.9638927927760305
1.0001452	-0.9560837646966971	-0.9609054071413071
1.0001453	-0.9528313484977492	-0.9578015332973517
1.0001454	-0.949467322391128	-0.9545815475676319
1.0001455	-0.9459923549087966	-0.9512458403589472
1.0001456	-0.9424071145594457	-0.9477948160842136
1.0001457	-0.9387122698747927	-0.944228893157859
1.0001458	-0.9349084893789618	-0.9405485039157234
1.0001459	-0.930996441604883	-0.9367540945784638
1.000146	-0.9269767950593065	-0.932846125163496
1.0001461	-0.9228502182749229	-0.9288250694797682
1.0001462	-0.9186173797758563	-0.9246914150368611
1.0001463	-0.914278948095981	-0.920445663003732
1.0001464	-0.9098355917401532	-0.9160883281099846
1.0001465	-0.9052879792420135	-0.9116199386400269
1.0001466	-0.9006367791256858	-0.9070410363315541
1.0001467	-0.8958826599259646	-0.9023521763297017
1.0001468	-0.89102629014586	-0.8975539270778485
1.0001469	-0.8860683383199386	-0.8926468703111576
1.000147	-0.8810094729836687	-0.8876316009559061
1.0001471	-0.8758503626387077	-0.8825087270228456
1.0001472	-0.8705916758203008	-0.8772788696003146
1.0001473	-0.865234081052572	-0.8719426627346203
1.0001474	-0.8597782468718687	-0.866500753376388
1.0001475	-0.8542248417780847	-0.8609538012535476
1.0001476	-0.8485745343073497	-0.8553024788638508
1.0001477	-0.8428279929837882	-0.8495474713452367
1.0001478	-0.8369858863446016	-0.8436894764178504
1.0001479	-0.8310488828879692	-0.8377292042471941
1.000148	-0.8250176511508807	-0.831667377436067
1.0001481	-0.8188928596574608	-0.8255047308851522
1.0001482	-0.812675176945742	-0.8192420117308357
1.0001483	-0.8063652715122354	-0.8128799791987754
1.0001484	-0.7999638118947678	-0.8064194045952764
1.0001485	-0.793471466617464	-0.7998610711583918
1.0001486	-0.7868889042191636	-0.7932057739916333
1.0001487	-0.7802167931947571	-0.7864543199082543
1.0001488	-0.7734558020828851	-0.7796075274220904
1.0001489	-0.7666065994229775	-0.7726662266049565
1.000149	-0.7596698537087404	-0.7656312589388068
1.0001491	-0.7526462334794088	-0.7585034773062063
1.0001492	-0.7455364072591066	-0.7512837458254774
1.0001493	-0.7383410435880295	-0.7439729397775768
1.0001494	-0.7310608109583465	-0.7365719454348572
1.0001495	-0.723696377910064	-0.7290816600509976
1.0001496	-0.7162484129673062	-0.7215029916875143
1.0001497	-0.7087175846710104	-0.7138368591369016
1.0001498	-0.7011045615118561	-0.7060841917429743
1.0001499	-0.6934100120305973	-0.6982459293903199
1.00015	-0.6856346047513582	-0.6903230223224601
1.0001501	-0.6777790082157944	-0.6823164310614427
1.0001502	-0.6698438909131429	-0.6742271262200952
1.0001503	-0.6618299213848822	-0.6660560884910223
1.0001504	-0.6537377681551362	-0.6578043084567808
1.0001505	-0.6455680997662551	-0.6494727865060631
1.0001506	-0.6373215847060811	-0.6410625326382288
1.0001507	-0.6289988915167928	-0.632574566451884
1.0001508	-0.6206006887412456	-0.6240099169665181
1.0001509	-0.6121276448662667	-0.6153696224399403
1.000151	-0.6035804284345446	-0.6066547303565171
1.0001511	-0.5949597079702034	-0.597866297224267
1.0001512	-0.586266152016751	-0.5890053884854729
1.0001513	-0.5775004290597034	-0.580073078308661
1.0001514	-0.5686632076424075	-0.5710704495764082
1.0001515	-0.5597551562889878	-0.5619985936755324
1.0001516	-0.550776943543581	-0.5528586104047511
1.0001517	-0.541729237890439	-0.5436516077600096
1.0001518	-0.532612707873544	-0.5343787019219237
1.0001519	-0.52342802201702	-0.5250410170394425
1.000152	-0.5141758488656095	-0.5156396851347333
1.0001521	-0.5048568569023477	-0.5061758458822799
1.0001522	-0.4954717146718278	-0.4966506465959981
1.0001523	-0.4860210906981741	-0.4870652420067636
1.0001524	-0.47650565352671065	-0.47742079416471855
1.0001525	-0.46692607163930333	-0.4677184722125999
1.0001526	-0.4572830135811331	-0.45795945237249447
1.0001527	-0.4475771478979447	-0.44814491773956083
1.0001528	-0.43780914307075836	-0.4382760580726722
1.0001529	-0.42797966764518003	-0.42835406978092533
1.000153	-0.4180893901453339	-0.4183801556915588
1.0001531	-0.40813897911750474	-0.40835552494816785
1.0001532	-0.39812910304162674	-0.3982813927749847
1.0001533	-0.38806043046385186	-0.38815898046310743
1.0001534	-0.37793362990830426	-0.3779895151335143
1.0001535	-0.367749369921785	-0.36777422963323686
1.0001536	-0.3575083189831897	-0.3575143622950776
1.0001537	-0.3472111570940563	-0.3472111569235686
1.0001538	-0.33686586270316193	-0.33686586255357026
1.0001539	-0.32647973321863605	-0.32647973334458946
1.000154	-0.31605402780025066	-0.31605402833638946
1.0001541	-0.30559001154000787	-0.3055900114347375
1.0001542	-0.2950889473358308	-0.2950889511660258
1.0001543	-0.28455210572645073	-0.2845521205699447
1.0001544	-0.27398077286006833	-0.2739807969514699
1.0001545	-0.2633762353855389	-0.26337626186643237
1.0001546	-0.2527397799520124	-0.2527398008962557
1.0001547	-0.24207269313774926	-0.24207270342097126
1.0001548	-0.23137626159183	-0.23137626260457253
1.0001549	-0.22065176888397772	-0.22065177514387835
1.000155	-0.20990050246132771	-0.209900541158803
1.0001551	-0.19912377844294327	-0.19912386393920847
1.0001552	-0.1883229152777195	-0.1883230499301306
1.0001553	-0.17749923139070797	-0.17749940847798681
1.0001554	-0.16665404523106447	-0.16665425171978152
1.0001555	-0.15578867517567596	-0.15578889432767884
1.0001556	-0.14490443967365185	-0.14490465349409756
1.0001557	-0.1340026571500438	-0.13400284867578507
1.0001558	-0.12308464605416343	-0.12308480148213977
1.0001559	-0.11215172476257422	-0.11215183541803572
1.000156	-0.10120521172455318	-0.10120527586880088
1.0001561	-0.09024642536515201	-0.09024644984261135
1.0001562	-0.07927668413379126	-0.0792766858582496
1.0001563	-0.06829732656304166	-0.0682973136865564
1.0001564	-0.057309743709864636	-0.05730966433540627
1.0001565	-0.04631526702168237	-0.046315069815339366
1.0001566	-0.03531522220642447	-0.0353148629047983
1.0001567	-0.024310935045253668	-0.02431037713501327
1.0001568	-0.013303731294927235	-0.013302946530716672
1.0001569	-0.002294936736647657	-0.0022939054972735224
1.000157	0.008714122921719053	0.008715411438864566
1.0001571	0.019722121898972517	0.01972366964525746
1.0001572	0.030727734438355414	0.030729534643056184
1.0001573	0.04172963475868649	0.04173167221992086
1.0001574	0.052726497152069146	0.052728748689433995
1.0001575	0.06371699583731236	0.06371943090622356
1.0001576	0.07469980505765889	0.07470238652529808
1.0001577	0.08567359903199567	0.0856762841147726
1.0001578	0.09663705205230136	0.09663979341470648
1.0001579	0.10758883833744146	0.10759158535216541
1.000158	0.11852763213065867	0.11853033229982667
1.0001581	0.12945210765095538	0.12945470818831237
1.0001582	0.14036093919009124	0.14036338876392132
1.0001583	0.15125280096703528	0.15125505160362213
1.0001584	0.16212636720090742	0.16212837634830604
1.0001585	0.17298031218324117	0.17298204493509986
1.0001586	0.18381331013311422	0.1838147416122803
1.0001587	0.19462403529376937	0.19462515319541238
1.0001588	0.20541116188452424	0.2054119691784128
1.0001589	0.2161733641965285	0.2161738819881985
1.000159	0.2269093164490459	0.22690958699947422
1.0001591	0.23761769288531923	0.23761778278872625
1.0001592	0.24829716772491103	0.2482971712443602
1.0001593	0.25894591175866233	0.25894645781881725
1.0001594	0.26956157328207586	0.26956435154324554
1.0001595	0.28014299084835675	0.28014956527889057
1.0001596	0.2906890478403769	0.2907008158260143
1.0001597	0.3011986277112208	0.3012168241730638
1.0001598	0.3116706138436804	0.3116963155111615
1.0001599	0.32210388964400427	0.32213801948240717
1.00016	0.3324973384954079	0.33254067028739254
1.0001601	0.3428498438502982	0.3429030069309019
1.0001602	0.3531602890918009	0.3532237732362049
1.0001603	0.3634275576034155	0.3635017180670487
1.0001604	0.3736505328369884	0.37373559554735836
1.0001605	0.38382809817592195	0.3839241650753238
1.0001606	0.39395913702646473	0.39406619156519923
1.0001607	0.40404253277252944	0.4041604455517585
1.0001608	0.4140771688651458	0.4142057034289031
1.0001609	0.42406192868811954	0.424200747463485
1.000161	0.43399569564769935	0.4341443660327136
1.0001611	0.4438773531282506	0.44403535372662545
1.0001612	0.4537057845799074	0.4538725115819587
1.0001613	0.4634798733869183	0.4636546470957001
1.0001614	0.473198502955532	0.47338057445762755
1.0001615	0.4828605566706065	0.48304911465060957
1.0001616	0.49246491798130065	0.49265909567927924
1.0001617	0.5020104702723457	0.5022093525832858
1.0001618	0.5114960969499902	0.5116987276645287
1.0001619	0.5209206813996246	0.5211260705850779
1.000162	0.530283107069353	0.5304902385902187
1.0001621	0.539582257344429	0.5397900965213742
1.0001622	0.5488170156106683	0.5490245170171553
1.0001623	0.557986265315332	0.5581923807108725
1.0001624	0.5670888898440917	0.5672925762432064
1.0001625	0.5761237726031956	0.5763240004790949
1.0001626	0.5850897969790614	0.5852855586010342
1.0001627	0.5939858464177564	0.5941761643212574
1.0001628	0.6028108043055442	0.6029947398939886
1.0001629	0.611563554048673	0.611740216325858
1.000163	0.6202429790342017	0.6204115334663345
1.0001631	0.6288479627069252	0.6290076402130683
1.0001632	0.6373773884537379	0.6375274945237857
1.0001633	0.6458301396808886	0.6459700636197953
1.0001634	0.6542050997761168	0.6543343240733394
1.0001635	0.6625011521828655	0.6626192620057744
1.0001636	0.6707171802887003	0.6708238730990307
1.0001637	0.6788520674998697	0.6789471627918228
1.0001638	0.686904697204834	0.6869881463637748
1.0001639	0.6948739528456049	0.6949458491260224
1.000164	0.7027587178104586	0.7028193064322444
1.0001641	0.710557875488422	0.710607563849967
1.0001642	0.7182703093203809	0.7183096773273228
1.0001643	0.7258949026951709	0.7259247132037088
1.0001644	0.7334305390190404	0.7334517483923282
1.0001645	0.7408761016818064	0.7408898704582667
1.0001646	0.7482304741227847	0.7482381777949704
1.0001647	0.7554925397315906	0.7554957796344323
1.0001648	0.7626611819144729	0.7626617962214324
1.0001649	0.7697351943340367	0.7697353588879394
1.000165	0.7767117384245507	0.7767156102210525
1.0001651	0.7835895650853231	0.7836017040726657
1.0001652	0.790368256483619	0.7903928057250864
1.0001653	0.7970473947719834	0.7970880919616221
1.0001654	0.8036265621473437	0.803686751225637
1.0001655	0.8101053407620235	0.8101879836297065
1.0001656	0.8164833127832878	0.8165910011122655
1.0001657	0.8227600603645773	0.8228950275042605
1.0001658	0.8289351657010321	0.8290992986790072
1.0001659	0.8350082109458676	0.8352030625608148
1.000166	0.8409787782663487	0.841205579272369
1.0001661	0.8468464498168264	0.8471061211973095
1.0001662	0.852610807790624	0.8529039731205974
1.0001663	0.8582714343418634	0.8585984322366121
1.0001664	0.8638279116255878	0.8641888082746577
1.0001665	0.8692798218337386	0.869674423618847
1.0001666	0.8746267471211273	0.8750546133157474
1.0001667	0.8798682696550191	0.8803287252048692
1.0001668	0.885003971591393	0.8854961199738229
1.0001669	0.8900334351203221	0.8905561712814652
1.000167	0.8949562423975502	0.8955082657649779
1.0001671	0.8997719755903425	0.9003518031603431
1.0001672	0.9044802168556292	0.9050861963531122
1.0001673	0.9090805483815849	0.9097108714913719
1.0001674	0.9135725523249008	0.9142252679922273
1.0001675	0.9179558108528418	0.9186288386520409
1.0001676	0.9222299061233044	0.9229210496927066
1.0001677	0.9263944203225349	0.927101380864231
1.0001678	0.9304489356081868	0.9311693254505926
1.0001679	0.9343930341475251	0.9351243903695379
1.000168	0.9382262980994266	0.9389660962142763
1.0001681	0.9419483096481802	0.9426939773454589
1.0001682	0.9455586509524164	0.9463075818964278
1.0001683	0.9490569041717573	0.949806471854717
1.0001684	0.9524426514890039	0.9531902231372971
1.0001685	0.955715475063529	0.9564584255953656
1.0001686	0.9588749570625978	0.9596106830953818
1.0001687	0.961920679646839	0.962646613552567
1.0001688	0.9648522249970443	0.9655658490039203
1.0001689	0.9676691752735892	0.9683680356123617
1.000169	0.9703711126437389	0.9710528337368411
1.0001691	0.9729576192691437	0.9736199179610532
1.0001692	0.9754282773285559	0.9760689771554203
1.0001693	0.9777826689833689	0.9783997144805906
1.0001694	0.9800203764008477	0.9806118474464727
1.0001695	0.9821409817436793	0.9827051079361254
1.0001696	0.9841440671885465	0.9846792422565707
1.0001697	0.9860292148978759	0.9865340111416512
1.0001698	0.9877960070389323	0.988269189799878
1.0001699	0.9894440257754537	0.9898845679334343
1.00017	0.9909728532820246	0.9913799497777371
1.0001701	0.9923820717221186	0.992755154103639
1.0001702	0.9936712632602718	0.9940100142513422
1.0001703	0.9948400100694751	0.995144378157751
1.0001704	0.9958878943139978	0.9961581083581734
1.0001705	0.9968144981611047	0.9970510820143869
1.0001706	0.9976194037764092	0.9978231909250171
1.0001707	0.9983021933307515	0.9984743415452321
1.0001708	0.9988624489894743	0.9990044549877821
1.0001709	0.9992997529198425	0.9994134670396795
1.000171	0.9996136872885614	0.999701328167615
1.0001711	0.999803834264291	0.9998680035262411
1.0001712	0.9998697760134622	0.999913472958546
1.0001713	0.99981109470334	0.9998377310011136
1.0001714	0.9996273725017364	0.9996407868845716
1.0001715	0.9993181915751016	0.9993226645304405
1.0001716	0.9988831340909694	0.9988834025508503
1.0001717	0.9983206322438839	0.9983230542423625
1.0001718	0.9976272646244558	0.9976416875814523
1.0001719	0.9968034926088325	0.9968393852099331
1.000172	0.995850047029634	0.9959162444340073
1.0001721	0.9947676587206318	0.9948723772091242
1.0001722	0.9935570585082435	0.993707910118239
1.0001723	0.9922189772259556	0.9924229843703621
1.0001724	0.9907541457049935	0.9910177557744272
1.0001725	0.9891632947802548	0.9894923947260961
1.0001726	0.987447155275899	0.9878470861732759
1.0001727	0.9856064580265446	0.9860820296140121
1.0001728	0.9836419338634171	0.9841974390590087
1.0001729	0.9815543136225141	0.9821935430135128
1.000173	0.9793443281257888	0.9800705844315385
1.0001731	0.977012708208966	0.977828820713101
1.0001732	0.9745601847032714	0.9754685236554719
1.0001733	0.9719874884457762	0.9729899794301665
1.0001734	0.9692953502562796	0.9703934885259733
1.0001735	0.9664845009715868	0.9676793657455315
1.0001736	0.9635556714229232	0.96484794014541
1.0001737	0.960509592448408	0.9618995550082573
1.0001738	0.9573469948657383	0.958834567774726
1.0001739	0.9540686095127733	0.9556533500394171
1.000174	0.9506751672284011	0.9523562874873432
1.0001741	0.9471673988287761	0.9489437798240437
1.0001742	0.9435460351525312	0.9454162407710386
1.0001743	0.9398118070308925	0.9417740979866475
1.0001744	0.9359654453037501	0.9380177930297915
1.0001745	0.9320076807852471	0.934147781272844
1.0001746	0.9279392443150255	0.9301645318964572
1.0001747	0.9237608667243111	0.9260685277995728
1.0001748	0.9194732788539707	0.9218602655585522
1.0001749	0.9150772115161878	0.9175402553293506
1.000175	0.9105733955515877	0.9131090208417187
1.0001751	0.9059625617913958	0.9085670992985846
1.0001752	0.9012454410774294	0.9039150413305972
1.0001753	0.8964227642199649	0.8991534108878001
1.0001754	0.8914952620605843	0.8942827852332321
1.0001755	0.8864636654305129	0.8893037548318743
1.0001756	0.8813287051724932	0.8842169233006795
1.0001757	0.8760911120949451	0.8790229072899755
1.0001758	0.8707516170403821	0.8737223364764701
1.0001759	0.8653109508522223	0.8683158534540939
1.000176	0.8597698443375286	0.8628041136190169
1.0001761	0.8541290283394951	0.8571877851622149
1.0001762	0.8483892336893479	0.8514675489406858
1.0001763	0.8425511912313842	0.8456440984198206
1.0001764	0.8366156317709021	0.8397181395374054
1.0001765	0.8305832861519816	0.8336903906955945
1.0001766	0.8244548852058484	0.8275615826223377
1.0001767	0.818231159777653	0.8213324583095467
1.0001768	0.8119128406709808	0.8150037728674695
1.0001769	0.8055006587307714	0.8085762935161365
1.000177	0.7989953447882503	0.8020507994372388
1.0001771	0.7923976296893954	0.79542808170821
1.0001772	0.7857082442361312	0.7887089431472768
1.0001773	0.7789279192742309	0.781894198304365
1.0001774	0.7720573856349202	0.7749846733037431
1.0001775	0.765097374164978	0.767981205774133
1.0001776	0.75804861566472	0.7608846446847296
1.0001777	0.7509118409807272	0.7536958503356123
1.0001778	0.7436877809603619	0.7464156942076934
1.0001779	0.7363771664027676	0.7390450588076748
1.000178	0.7289807281551139	0.7315848376580408
1.0001781	0.7214991970486266	0.7240359351242801
1.0001782	0.7139333039314238	0.716399266338365
1.0001783	0.706283779601131	0.7086757570197912
1.0001784	0.6985513549056797	0.7008663434651038
1.0001785	0.690736760676296	0.6929719723667365
1.0001786	0.6828407277618279	0.6849936007329274
1.0001787	0.6748639869584345	0.676932195700663
1.0001788	0.666807269114784	0.6687887345247056
1.0001789	0.658671305062102	0.6605642043884575
1.000179	0.6504568256499409	0.6522596023204436
1.0001791	0.6421645616730451	0.6438759349994982
1.0001792	0.6337952439807935	0.6354142187433586
1.0001793	0.6253496034044116	0.6268754793119045
1.0001794	0.6168283707941294	0.6182607518203396
1.0001795	0.6082322769433296	0.6095710805370531
1.0001796	0.599562052702075	0.600807518871776
1.0001797	0.5908184289210869	0.5919711291912495
1.0001798	0.5820021363927603	0.5830629826308332
1.0001799	0.5731139059676544	0.574084159082371
1.00018	0.564154468476995	0.5650357469849818
1.0001801	0.5551245547721357	0.555918843232937
1.0001802	0.5460248956442002	0.5467345529616006
1.0001803	0.5368562219443864	0.5374839895348872
1.0001804	0.5276192645039203	0.5281682743295004
1.0001805	0.518314754174762	0.5187885366400256
1.0001806	0.5089434217468156	0.5093459134586138
1.0001807	0.4995059980718923	0.49984154946209053
1.0001808	0.49000321398121766	0.4902765967900453
1.0001809	0.4804358003273326	0.4806522149473215
1.000181	0.47080448789897356	0.47096957057788774
1.0001811	0.4611100075485387	0.461229837451606
1.0001812	0.4513530901072537	0.4514341962365868
1.0001813	0.44153446642821403	0.4415838343993298
1.0001814	0.4316548672990405	0.43167994597313253
1.0001815	0.42171502357269236	0.4217237315446056
1.0001816	0.4117156661026638	0.4117163980430233
1.0001817	0.4016594121990851	0.4016591585268383
1.0001818	0.3915550593236141	0.3915532321699554
1.0001819	0.38140470528198445	0.38139984402516863
1.000182	0.37120960094679245	0.3712002249205217
1.0001821	0.36097099712267045	0.3609556112194019
1.0001822	0.3506901446821167	0.35066724480656414
1.0001823	0.3403682944750408	0.3403363728470879
1.0001824	0.3300066973744038	0.3299642476808702
1.0001825	0.31960660418409814	0.31955212657858806
1.0001826	0.3091692657769973	0.309101271727501
1.0001827	0.29869593300301167	0.29861294998638377
1.0001828	0.288187856735421	0.2880884327783607
1.0001829	0.2776462877774677	0.27752899584323343
1.000183	0.2670724770023567	0.2669359192230423
1.0001831	0.2564676752599968	0.25631048701349335
1.0001832	0.24583313342394453	0.2456539872553394
1.0001833	0.23517010229688018	0.23496771168350228
1.0001834	0.22447983275229433	0.22425295571248452
1.0001835	0.2137635756639199	0.21351101820862767
1.0001836	0.2030225818340745	0.2027432012608171
1.0001837	0.1922581021364348	0.19195081016577067
1.0001838	0.18147138742091062	0.18113515317444098
1.0001839	0.1706636885614321	0.1702975413813507
1.000184	0.15983625635991094	0.15943928846935362
1.0001841	0.14899034169023218	0.1485617106947831
1.0001842	0.1381271954023059	0.13766612663166475
1.0001843	0.12724806837021485	0.12675385706018982
1.0001844	0.11635421139555402	0.11582622470964088
1.0001845	0.1054468753523724	0.10488455424343895
1.0001846	0.09452731109057988	0.09393017200167714
1.0001847	0.08359676948436823	0.08296440588891288
1.0001848	0.07265650133510382	0.0719885851157957
1.0001849	0.06170775751695545	0.0610040401840103
1.000185	0.05075178887983289	0.05001210262765477
1.0001851	0.039789846297992426	0.03901410490055566
1.0001852	0.028823180572660534	0.028011380117095096
1.0001853	0.017853042578081513	0.017005262037110627
1.0001854	0.00688068318853019	0.005997084830999988
1.0001855	-0.004092646794812693	-0.005011817155359282
1.0001856	-0.015065696497675751	-0.016020109415719706
1.0001857	-0.026037215070149222	-0.027026457542974103
1.0001858	-0.03700595163797182	-0.03802952734205768
1.0001859	-0.047970655399946716	-0.04902798508938701
1.000186	-0.058930075481805066	-0.06002049754795113
1.0001861	-0.06988296103363678	-0.07100573222664797
1.0001862	-0.08082806118123897	-0.08198235749300943
1.0001863	-0.09176412512330956	-0.09294904283209302
1.0001864	-0.10268990198562689	-0.10390445886152859
1.0001865	-0.11360414091828097	-0.11484727759018143
1.0001866	-0.12450559104717096	-0.1257761725304607
1.0001867	-0.13539300157080136	-0.13668981895618973
1.0001868	-0.14626512161504157	-0.14758689391756172
1.0001869	-0.1571207003299816	-0.1584660764986068
1.000187	-0.1679584868416677	-0.1693260479289362
1.0001871	-0.17877723034832171	-0.18016549184000372
1.0001872	-0.1895756799759486	-0.19098309428001103
1.0001873	-0.20035258485073393	-0.20177754394570027
1.0001874	-0.21110669417062922	-0.21254753241302227
1.0001875	-0.22183675706177053	-0.22329175415192024
1.0001876	-0.2325415226742481	-0.23400890678049663
1.0001877	-0.2432197401344719	-0.244697691175202
1.0001878	-0.2538701586399552	-0.2553568117231626
1.0001879	-0.2644915273170477	-0.2659849763368419
1.000188	-0.2750825953158398	-0.27658089670566194
1.0001881	-0.2856421117630103	-0.2871432884049619
1.0001882	-0.2961688258555455	-0.2976708711454583
1.0001883	-0.3066614867200533	-0.30816236878770115
1.0001884	-0.31711884350662356	-0.3186165095906394
1.0001885	-0.32753964534224916	-0.32903202631922324
1.0001886	-0.33792264142330025	-0.339407656490414
1.0001887	-0.34826658087668694	-0.3497421423874642
1.0001888	-0.35857021285249935	-0.3600342313049646
1.0001889	-0.3688322864780884	-0.37028267565480183
1.000189	-0.3790515509491191	-0.38048623320832636
1.0001891	-0.38922675539284857	-0.39064366711038656
1.0001892	-0.3993566489369254	-0.4007537460979745
1.0001893	-0.40943998077642774	-0.4108152447163492
1.0001894	-0.41947550003890194	-0.4208269433329114
1.0001895	-0.42946195587443814	-0.43078762837491713
1.0001896	-0.4393980974111206	-0.44069609243214064
1.0001897	-0.4492826738431671	-0.4505511344911214
1.0001898	-0.4591144342985487	-0.4603515599487289
1.0001899	-0.46889212792735546	-0.47009618084509375
1.00019	-0.4786145038581519	-0.47978381596409164
1.0001901	-0.4882803112842064	-0.48941329106243764
1.0001902	-0.49788829933395923	-0.4989834388829489
1.0001903	-0.5074372171575005	-0.5084930993822155
1.0001904	-0.5169258138839191	-0.5179411198287185
1.0001905	-0.5263528387054455	-0.52732635502633
1.0001906	-0.5357170407510334	-0.5366476673272612
1.0001907	-0.5450171691707729	-0.5459039268539989
1.0001908	-0.5542519730943221	-0.5550940115948914
1.0001909	-0.5634202017127843	-0.5642168076216215
1.000191	-0.5725206041556712	-0.5732712091017833
1.0001911	-0.5815519295730727	-0.5822561185147158
1.0001912	-0.5905129270952608	-0.5911704467443101
1.0001913	-0.5994023459121226	-0.600013113290061
1.0001914	-0.6082189351537722	-0.6087830462792612
1.0001915	-0.6169614439509707	-0.6174791826570399
1.0001916	-0.6256286214926351	-0.6261004683724073
1.0001917	-0.6342192169093603	-0.6346458583901567
1.0001918	-0.6427319793512366	-0.6431143168949455
1.0001919	-0.6511656579497163	-0.6515048173789134
1.000192	-0.6595190018923448	-0.6598163428404388
1.0001921	-0.6677907603103974	-0.668047885795627
1.0001922	-0.6759796823539642	-0.6761984484751471
1.0001923	-0.6840845171552333	-0.6842670429085956
1.0001924	-0.6921040139002897	-0.6922526911157456
1.0001925	-0.7000369217211335	-0.7001544251175902
1.0001926	-0.7078819897678548	-0.7079712871255162
1.0001927	-0.7156379671734217	-0.7157023296223111
1.0001928	-0.72330360312237	-0.7233466155454925
1.0001929	-0.7308776467474688	-0.7309032182978811
1.000193	-0.7383588471988083	-0.7383712219287794
1.0001931	-0.7457459536101811	-0.7457497212114269
1.0001932	-0.7530377151644853	-0.7530378218180793
1.0001933	-0.7602293249824851	-0.7602346403300848
1.0001934	-0.767312854078728	-0.7673393043950317
1.0001935	-0.7742880056983913	-0.774350952878892
1.0001936	-0.7811547112027942	-0.7812687358757449
1.0001937	-0.7879129019691036	-0.7880918148741033
1.0001938	-0.7945625093598425	-0.7948193628278253
1.0001939	-0.8011034647817088	-0.8014505643159018
1.000194	-0.8075356995969841	-0.8079846155516647
1.0001941	-0.813859145182836	-0.8144207245401651
1.0001942	-0.8200737329027534	-0.8207581111451723
1.0001943	-0.8261793941615022	-0.8269960072397821
1.0001944	-0.8321760603223298	-0.8331336567151059
1.0001945	-0.8380636627624036	-0.8391703156283992
1.0001946	-0.8438421328461817	-0.8451052522659992
1.0001947	-0.8495114019764929	-0.8509377472844878
1.0001948	-0.8550714015175526	-0.8566670937188114
1.0001949	-0.8605220628465283	-0.8622925971209087
1.000195	-0.865863317328849	-0.867813575618442
1.0001951	-0.8710950963654023	-0.8732293600462439
1.0001952	-0.8762173313213739	-0.878539293953864
1.0001953	-0.8812299535629227	-0.8837427337229738
1.0001954	-0.886132894489477	-0.8888390486789688
1.0001955	-0.8909260854669518	-0.8938276210980813
1.0001956	-0.895609457872515	-0.8987078463287065
1.0001957	-0.9001829430733006	-0.9034791328425381
1.0001958	-0.9046464724667865	-0.9081409023483898
1.0001959	-0.908999977419863	-0.9126925897987288
1.000196	-0.9132433893096975	-0.9171336435007631
1.0001961	-0.9173766395044021	-0.9214635251631107
1.0001962	-0.9213996593994995	-0.9256817099992398
1.0001963	-0.9253123803628573	-0.9297876867333907
1.0001964	-0.9291147337716429	-0.9337809577012409
1.0001965	-0.9328066509949484	-0.9376610388919921
1.0001966	-0.9363880634263372	-0.9414274600412378
1.0001967	-0.939858902434656	-0.9450797646362671
1.0001968	-0.9432190993970724	-0.9486175100060986
1.0001969	-0.9464685856836613	-0.9520402673589183
1.000197	-0.9496072926860211	-0.9553476218641864
1.0001971	-0.9526351517739806	-0.9585391726573126
1.0001972	-0.9555520943183539	-0.9616145329121915
1.0001973	-0.958358051709262	-0.9645733299074057
1.0001974	-0.9610529553172724	-0.9674152050304275
1.0001975	-0.9636367365195526	-0.9701398138486486
1.0001976	-0.9661093266879031	-0.9727468261384995
1.0001977	-0.968470657210472	-0.975235925948365
1.0001978	-0.9707206594588129	-0.9776068116021359
1.0001979	-0.9728592648100933	-0.9798591957591816
1.000198	-0.9748864046371033	-0.9819928054386458
1.0001981	-0.9768020103260127	-0.9840073820712067
1.0001982	-0.9786060132493637	-0.9859026815019897
1.0001983	-0.9802983447843242	-0.9876784740393566
1.0001984	-0.9818789363046758	-0.9893345444743289
1.0001985	-0.9833477191946054	-0.9908706921211037
1.0001986	-0.9847046248276465	-0.9922867308193046
1.0001987	-0.9859495845809667	-0.9935824889715105
1.0001988	-0.9870825298293422	-0.9947578095577593
1.0001989	-0.9881033919549717	-0.9958125501647378
1.000199	-0.9890121023323826	-0.9967465829873782
1.0001991	-0.9898085923370984	-0.9975597948533697
1.0001992	-0.9904927933498238	-0.9982520872410786
1.0001993	-0.9910646367458329	-0.9988233762806433
1.0001994	-0.9915240539022934	-0.9992735927716202
1.0001995	-0.991870976195727	-0.9996026821888243
1.0001996	-0.992105335004842	-0.9998106046915805
1.0001997	-0.9922270617059107	-0.999897335124156
1.0001998	-0.9922360876761003	-0.9998628630219921
1.0001999	-0.992132344292934	-0.9997071926125729
1.0002	-0.9919157629331183	-0.9994303428132509
1.0002001	-0.9915862749739262	-0.9990323472310164
1.0002002	-0.9911438117925249	-0.9985132541572981
1.0002003	-0.9905883047674406	-0.9978731265638644
1.0002004	-0.9899196852733743	-0.9971120420892247
1.0002005	-0.9891378846886011	-0.9962300930377341
1.0002006	-0.9882428343902884	-0.9952273863629781
1.0002007	-0.9872344657579686	-0.9941040436587099
1.0002008	-0.9861127101643311	-0.9928602011338553
1.0002009	-0.9848774989886565	-0.9914960096109573
1.000201	-0.9835287636112332	-0.9900116345015997
1.0002011	-0.9820664354032391	-0.988407255775259
1.0002012	-0.9804904457447103	-0.9866830679572498
1.0002013	-0.9788007260128142	-0.9848392800922195
1.0002014	-0.9769972075888492	-0.9828761157264486
1.0002015	-0.9750798218419737	-0.9807938128630453
1.0002016	-0.9730485001532333	-0.9785926239592339
1.0002017	-0.9709031738997954	-0.9762728158785731
1.0002018	-0.968643774463971	-0.9738346698683698
1.0002019	-0.9662702332128938	-0.9712784815036543
1.000202	-0.9637824815286216	-0.9686045606838295
1.0002021	-0.9611804507883216	-0.9658132315736956
1.0002022	-0.9584640723753199	-0.9629048325760204
1.0002023	-0.9556332776547208	-0.9598797162644187
1.0002024	-0.9526879980095965	-0.9567382493793456
1.0002025	-0.9496281648171142	-0.9534808127580646
1.0002026	-0.9464537094616174	-0.950107801302415
1.0002027	-0.9431645633061763	-0.9466196239007224
1.0002028	-0.9397606577348795	-0.9430167034231565
1.0002029	-0.9362419241328354	-0.9392994766491475
1.000203	-0.932608293861585	-0.9354683941885177
1.0002031	-0.9288596983059815	-0.9315239204763763
1.0002032	-0.9249960688431921	-0.9274665336840494
1.0002033	-0.9210173368593468	-0.9232967256786183
1.0002034	-0.916923433713944	-0.919015001926004
1.0002035	-0.9127142907928578	-0.9146218814852368
1.0002036	-0.9083898394732556	-0.9101178969087471
1.0002037	-0.9039500111422915	-0.9055035941972995
1.0002038	-0.8993947371574159	-0.9007795326925728
1.0002039	-0.8947239489055269	-0.8959462850708233
1.000204	-0.8899375777637916	-0.8910044372327218
1.0002041	-0.8850355551203906	-0.8859545882537798
1.0002042	-0.8800178123307222	-0.8807973502666241
1.0002043	-0.87488428078271	-0.8755333484540749
1.0002044	-0.8696348918535213	-0.8701632209287407
1.0002045	-0.8642695769323657	-0.8646876186790199
1.0002046	-0.8587882673725842	-0.8591072054413244
1.0002047	-0.8531908945631285	-0.8534226576925614
1.0002048	-0.8474773898939818	-0.8476346645326874
1.0002049	-0.8416476847169384	-0.841743927561585
1.000205	-0.8357017104217234	-0.835751160871112
1.0002051	-0.829639398385504	-0.8296570909073561
1.0002052	-0.8234606799992967	-0.8234624564091804
1.0002053	-0.8171670122699832	-0.8171680082634181
1.0002054	-0.8107666156680573	-0.8107745094963712
1.0002055	-0.804261749315514	-0.8042827351265316
1.0002056	-0.7976536247689294	-0.797693472098998
1.0002057	-0.7909434535407445	-0.7910075191313318
1.0002058	-0.7841324471873077	-0.7842256867045377
1.0002059	-0.7772218172504082	-0.7773487969064864
1.000206	-0.770212775287507	-0.7703776833623812
1.0002061	-0.7631065328092648	-0.7633131910715567
1.0002062	-0.7559043013729252	-0.7561561763979391
1.0002063	-0.7486072925202776	-0.7489075069045091
1.0002064	-0.741216717809625	-0.7415680612799219
1.0002065	-0.7337337887499333	-0.7341387291665866
1.0002066	-0.7261597168992995	-0.7266204111506068
1.0002067	-0.7184957138166284	-0.7190140186046147
1.0002068	-0.710742991009673	-0.7113204735257307
1.0002069	-0.7029027600371404	-0.7035407085251324
1.000207	-0.6949762324408199	-0.6956756666476385
1.0002071	-0.6869646197803839	-0.6877263012919327
1.0002072	-0.6788691335620408	-0.6796935760241951
1.0002073	-0.6706909853452752	-0.671578464567199
1.0002074	-0.6624313866718765	-0.6633819506118732
1.0002075	-0.6540915491022405	-0.6551050277340664
1.0002076	-0.6456726841411179	-0.6467486992004188
1.0002077	-0.6371760033487276	-0.6383139779570176
1.0002078	-0.6286027182668589	-0.6298018864332715
1.0002079	-0.619954040456588	-0.6212134564554125
1.000208	-0.6112311814212941	-0.6125497290449743
1.0002081	-0.6024353527218873	-0.6038117544070042
1.0002082	-0.5935677659001567	-0.5950005917266771
1.0002083	-0.5846296325178161	-0.5861173090796518
1.0002084	-0.575622164076959	-0.5771629832235676
1.0002085	-0.5665465721391438	-0.5681386995858766
1.0002086	-0.5574040682665334	-0.5590455520737609
1.0002087	-0.5481958639603143	-0.5498846428802923
1.0002088	-0.5389231707825023	-0.5406570824719604
1.0002089	-0.5295872002748868	-0.5313639893734499
1.000209	-0.520189164000193	-0.5220064900730149
1.0002091	-0.5107302734584724	-0.5125857188026819
1.0002092	-0.5012117402123136	-0.5031028175254351
1.0002093	-0.4916347758035061	-0.4935589357137954
1.0002094	-0.4820005917952941	-0.4839552302525984
1.0002095	-0.4723103996866802	-0.47429286521334085
1.0002096	-0.46256541104078275	-0.46457301184098493
1.0002097	-0.4527668373993914	-0.4547968483268624
1.0002098	-0.44291589032622614	-0.44496555970896995
1.0002099	-0.433013781319327	-0.435080337640898
1.00021	-0.4230617219422993	-0.4251423803783666
1.0002101	-0.41306092373693226	-0.4151528925467551
1.0002102	-0.4030125982673789	-0.4051130850392335
1.0002103	-0.3929179570308028	-0.39502417478066604
1.0002104	-0.3827782115912528	-0.38488738471388095
1.0002105	-0.3725945735131784	-0.37470394358501957
1.0002106	-0.3623682542931421	-0.3644750857262791
1.0002107	-0.35210046549549723	-0.3542020510419766
1.0002108	-0.34179241866203325	-0.3438860847679023
1.0002109	-0.331445325357557	-0.33352843736596577
1.000211	-0.32106039707790535	-0.3231303642805531
1.0002111	-0.31063884538779984	-0.3126931259243427
1.0002112	-0.30018188182902994	-0.3022179874335998
1.0002113	-0.2896907179667172	-0.29170621856118234
1.0002114	-0.2791665652960583	-0.28115909342916234
1.0002115	-0.2686106353821004	-0.27057789051443637
1.0002116	-0.25802413976663285	-0.25996389240047996
1.0002117	-0.2474082900150486	-0.24931838566884176
1.0002118	-0.2367642976219907	-0.23864266064857328
1.0002119	-0.22609337415278863	-0.22793801140165987
1.000212	-0.2153967311492314	-0.21720573547165417
1.0002121	-0.20467558017694082	-0.2064471337739529
1.0002122	-0.19393113273009221	-0.19566351034245213
1.0002123	-0.18316460037425403	-0.18485617231486645
1.0002124	-0.1723771946751907	-0.17402642970279728
1.0002125	-0.1615701271267837	-0.16317559516061586
1.0002126	-0.15074460929475242	-0.1523049839706099
1.0002127	-0.1399018527208863	-0.14141591378742305
1.0002128	-0.12904306897110296	-0.13050970452658398
1.0002129	-0.11816946953896679	-0.119587678107621
1.000213	-0.10728226599036106	-0.10865115843913585
1.0002131	-0.09638266986707528	-0.0977014711614761
1.0002132	-0.085471892735137	-0.0867399435346282
1.0002133	-0.07455114608787977	-0.07576790417992389
1.0002134	-0.06362164149130783	-0.06478668306506792
1.0002135	-0.052684590487210525	-0.053797611245559124
1.0002136	-0.04174120464168246	-0.04280202075212634
1.0002137	-0.03079269544791241	-0.03180124433157696
1.0002138	-0.019840274471982333	-0.020796615431768608
1.0002139	-0.008885153255681622	-0.00978946794229803
1.000214	0.0020714566348710717	0.0012188639183053909
1.0002141	0.013028343706545764	0.012227045862079278
1.0002142	0.02398429639322569	0.023233743546715514
1.0002143	0.03493810312880252	0.03423762281061099
1.0002144	0.04588855242013379	0.04523734990790808
1.0002145	0.05683443270110494	0.056231591523511065
1.0002146	0.06777453242992665	0.06721901503247799
1.0002147	0.07870764004054182	0.07819828861272943
1.0002148	0.0896325440397161	0.08916808150396728
1.0002149	0.10054803286137556	0.10012706402271651
1.000215	0.11145289496373081	0.1110739078210272
1.0002151	0.12234591878081919	0.1220072859988382
1.0002152	0.1332258928192283	0.13292587336187597
1.0002153	0.14409160551296787	0.1438283464366359
1.0002154	0.15494184532024852	0.15471338372792426
1.0002155	0.16577540067524496	0.16557966583065284
1.0002156	0.17659106008428077	0.17642587568622
1.0002157	0.18738761198149226	0.18725069859738575
1.0002158	0.19816384482509009	0.19805282248418948
1.0002159	0.20891854704942947	0.20883093799492253
1.000216	0.2196505071604838	0.21958373876051016
1.0002161	0.23035851359255902	0.23030992140926373
1.0002162	0.24104135480386588	0.24100818582064443
1.0002163	0.25169781922898304	0.2516772352352328
1.0002164	0.26232669537344766	0.262315776506604
1.0002165	0.2729267716717785	0.2729225201159164
1.0002166	0.2834968365587502	0.28349618039962055
1.0002167	0.29403472130399366	0.29403547577538314
1.0002168	0.3045283728304635	0.30453912875657446
1.0002169	0.3149738916148269	0.31500586620108706
1.000217	0.32537052645719744	0.3254344194190224
1.0002171	0.3357175262268909	0.3358235244190132
1.0002172	0.34601413972391126	0.346171921922482
1.0002173	0.35625961577140264	0.3564783576089962
1.0002174	0.366453203169933	0.3667415822223542
1.0002175	0.376594150787916	0.3769603518130635
1.0002176	0.38668170742580377	0.38713342775238263
1.0002177	0.39671512190673985	0.3972595769737127
1.0002178	0.40669364303177324	0.4073375720768868
1.0002179	0.41661651966836266	0.4173661915663342
1.000218	0.42648300061743394	0.4273442198648791
1.0002181	0.43629233470213136	0.4372704475506914
1.0002182	0.446043770724011	0.44714367145958467
1.0002183	0.45573655754952325	0.4569626949184097
1.0002184	0.4653699439800951	0.46672632775857154
1.0002185	0.4749431788176808	0.4764333865266052
1.0002186	0.4844555109279396	0.48608269469171334
1.0002187	0.49390618911269135	0.4956730826590613
1.0002188	0.5032944621950801	0.5052033879978561
1.0002189	0.5126195789776146	0.5146724555396965
1.000219	0.521880788324852	0.5240791376025299
1.0002191	0.5310773390391599	0.5334222940036007
1.0002192	0.5402084799436823	0.542700792281902
1.0002193	0.5492734598415087	0.5519135077939473
1.0002194	0.5582715275960413	0.5610593239317619
1.0002195	0.5672019320102217	0.5701371321354882
1.0002196	0.5760639219071944	0.5791458321097068
1.0002197	0.5848567460906561	0.5880843319165193
1.0002198	0.5935796534228005	0.5969515481871075
1.0002199	0.6022318927071704	0.6057464061339722
1.00022	0.6108127127669096	0.6144678397607337
1.0002201	0.61932136240635	0.6231147919523107
1.0002202	0.6277570904864229	0.6316862146796629
1.0002203	0.6361191458112986	0.64018106901162
1.0002204	0.6444067771858022	0.648598325299174
1.0002205	0.6526192334698835	0.6569369633555602
1.0002206	0.6607557634682013	0.6651959724677943
1.0002207	0.6688156160038995	0.6733743515940808
1.0002208	0.6767980398824841	0.6814711094484875
1.0002209	0.6847022839625495	0.6894852646928306
1.000221	0.6925275970494289	0.6974158459477258
1.0002211	0.7002732279662662	0.7052618919824386
1.0002212	0.7079384255192751	0.7130224517961586
1.0002213	0.7155224385656411	0.7206965848020203
1.0002214	0.7230245159113988	0.7282833608376957
1.0002215	0.7304439063796919	0.7357818603472499
1.0002216	0.7377798587774682	0.743191174458926
1.0002217	0.7450316219604517	0.750510405160895
1.0002218	0.7521984447354041	0.7577386653113852
1.0002219	0.7592795759254694	0.7648750788122164
1.000222	0.7662742643383567	0.7719187806828954
1.0002221	0.7731817588282741	0.7788689172277908
1.0002222	0.7800013082027378	0.7857246460457762
1.0002223	0.7867321612700455	0.7924851361801789
1.0002224	0.7933735668832335	0.7991495682635902
1.0002225	0.7999247738504014	0.8057171345270905
1.0002226	0.806385030994693	0.8121870389584164
1.0002227	0.8127535871252141	0.8185584973692752
1.0002228	0.8190296910933916	0.8248307375467657
1.0002229	0.8252125917081266	0.8310029992620693
1.000223	0.831301537792563	0.8370745344194093
1.0002231	0.8372957781566405	0.8430446071193043
1.0002232	0.8431945616501243	0.8489124938005721
1.0002233	0.8489971370827429	0.8546774832484693
1.0002234	0.8547027532776404	0.8603388767341436
1.0002235	0.8603106590456178	0.8658959880737273
1.0002236	0.8658201032347244	0.8713481437606172
1.0002237	0.8712303346555434	0.8766946829730726
1.0002238	0.8765406021312188	0.8819349577038794
1.0002239	0.8817501544734393	0.8870683328151672
1.000224	0.8868582405284853	0.8920941861607214
1.0002241	0.8918641091078212	0.8970119085930023
1.0002242	0.8967670090238191	0.9018209040722396
1.0002243	0.9015661891213977	0.9065205897696259
1.0002244	0.9062608982126998	0.9111103960738726
1.0002245	0.9108503851208691	0.9155897667032024
1.0002246	0.9153338986592127	0.9199581587523882
1.0002247	0.9197106876707865	0.9242150427970994
1.0002248	0.9239800009686612	0.9283599028998608
1.0002249	0.9281410873759807	0.9323922367116289
1.000225	0.932193195707013	0.9363115555142648
1.0002251	0.9361355748028984	0.9401173843143243
1.0002252	0.9399674734776623	0.9438092618484003
1.0002253	0.9436881405544485	0.9473867406740866
1.0002254	0.947296824848513	0.9508493872078086
1.0002255	0.9507927751990268	0.9541967818078672
1.0002256	0.9541752404209964	0.9574285187791572
1.0002257	0.957443469337566	0.9605442064533469
1.0002258	0.9605967107650057	0.9635434672219836
1.0002259	0.9636342135404645	0.9664259376086418
1.000226	0.9665552264799566	0.9691912682730025
1.0002261	0.9693589984005311	0.9718391240743379
1.0002262	0.9720447781377846	0.9743691841285883
1.0002263	0.9746118145085049	0.9767811418119686
1.0002264	0.977059356335836	0.9790747048218991
1.0002265	0.9793866524378882	0.9812495952017187
1.0002266	0.9815929516481423	0.983305549393417
1.0002267	0.9836775027844407	0.9852423182405914
1.0002268	0.9856395546699274	0.9870596670382157
1.0002269	0.9874783561238007	0.9887573755524827
1.000227	0.9891931559773721	0.9903352380622954
1.0002271	0.9907832030495652	0.9917930633615737
1.0002272	0.9922477461635241	0.9931306747977656
1.0002273	0.9935860341395618	0.9943479102867719
1.0002274	0.994797315806767	0.9954446223431251
1.0002275	0.9958808399851714	0.9964206780816401
1.0002276	0.9968358554979192	0.9972759592445855
1.0002277	0.9976616111664646	0.9980103622116725
1.0002278	0.9983573558176202	0.9986237980188585
1.0002279	0.9989223382725525	0.999116192359334
1.000228	0.9993558073535896	0.9994874855986177
1.0002281	0.999657011885802	0.9997376327830382
1.0002282	0.9998252006912246	0.9998666036402235
1.0002283	0.9998596225930014	0.999874382586326
1.0002284	0.9997595264146487	0.999760968727326
1.0002285	0.9995241963601419	0.9995263758578528
1.0002286	0.9991536787652112	0.999170632461012
1.0002287	0.9986487482991521	0.9986937817041817
1.0002288	0.9980102083643551	0.9980958814353509
1.0002289	0.9972388623588087	0.9973770041705124
1.000229	0.996335513684608	0.9965372370928318
1.0002291	0.9953009657425786	0.9955766820370234
1.0002292	0.9941360219362767	0.9944954554807247
1.0002293	0.9928414856613526	0.993293688520497
1.0002294	0.9914181603210739	0.9919715268703255
1.0002295	0.9898668493162663	0.9905291308346126
1.0002296	0.9881883560516226	0.9889666752946055
1.0002297	0.9863834839205129	0.9872843496730433
1.0002298	0.9844530363273486	0.9854823579320017
1.0002299	0.982397816677656	0.9835609185389484
1.00023	0.9802186283631329	0.9815202644262568
1.0002301	0.9779162747890295	0.9793606429885586
1.0002302	0.9754915593561712	0.9770823160359478
1.0002303	0.9729452854711714	0.9746855597718188
1.0002304	0.9702782565235467	0.9721706647378328
1.0002305	0.9674912759196417	0.9695379358106171
1.0002306	0.9645851470602813	0.9667876921437764
1.0002307	0.961560673353138	0.9639202671408839
1.0002308	0.9584186581856038	0.9609360083893382
1.0002309	0.9551599049650891	0.9578352776564131
1.000231	0.9517852170924189	0.9546184508201934
1.0002311	0.9482953979762951	0.9512859178377753
1.0002312	0.9446912510020437	0.9478380826681271
1.0002313	0.9409735795781112	0.9442753632675129
1.0002314	0.9371431871053233	0.9405981915094855
1.0002315	0.9332008769933826	0.9368070131483404
1.0002316	0.9291474526256057	0.932902287731156
1.0002317	0.9249837174114477	0.928884488592581
1.0002318	0.9207104747613436	0.9247541027733404
1.0002319	0.9163285280571399	0.9205116309325356
1.000232	0.9118386807090297	0.9161575873419926
1.0002321	0.9072417361178381	0.9116924997874711
1.0002322	0.9025384976949514	0.9071169095240117
1.0002323	0.8977297688203068	0.9024313711694429
1.0002324	0.8928163529050551	0.8976364526981034
1.0002325	0.887799053350022	0.8927327353315871
1.0002326	0.8826786735675162	0.8877208134895869
1.0002327	0.8774560169356225	0.8826012946730644
1.0002328	0.8721318868664215	0.8773747994573857
1.0002329	0.8667070867607389	0.87204196137282
1.000233	0.8611824200317775	0.8666034268509433
1.0002331	0.8555586900558266	0.8610598550977276
1.0002332	0.8498367002458684	0.8554119180861025
1.0002333	0.8440172540027284	0.8496603004264148
1.0002334	0.8381011547404749	0.8438056993085133
1.0002335	0.832089205833659	0.8378488243650164
1.0002336	0.8259822106961355	0.8317903976632777
1.0002337	0.8197809727426035	0.8256311535798785
1.0002338	0.8134862953463478	0.8193718386695645
1.0002339	0.8070989819218589	0.813013211656805
1.000234	0.8006198358699622	0.8065560432893385
1.0002341	0.7940496606061724	0.8000011162729701
1.0002342	0.7873892595021359	0.793349225118264
1.0002343	0.780639435973166	0.7866011761315505
1.0002344	0.7738009934200882	0.7797577872591964
1.0002345	0.7668747352592041	0.7728198880184048
1.0002346	0.7598614648605788	0.7657883193348318
1.0002347	0.7527619856403199	0.7586639335330914
1.0002348	0.7455771009992529	0.7514475941720139
1.0002349	0.7383076143544379	0.7441401759716123
1.000235	0.7309543290744159	0.7367425646419334
1.0002351	0.7235180485760602	0.7292556568730522
1.0002352	0.7159995762601961	0.7216803601616815
1.0002353	0.7083997155446137	0.7140175927344
1.0002354	0.7007192697963869	0.70626828336811
1.0002355	0.6929590424331262	0.6984333713795176
1.0002356	0.6851198368731506	0.6905138064611124
1.0002357	0.6772024564824708	0.6825105485124282
1.0002358	0.6692077046792313	0.6744245676291988
1.0002359	0.6611363848642577	0.6662568439156266
1.000236	0.652989300456549	0.6580083674014536
1.0002361	0.6447672548207487	0.6496801378485436
1.0002362	0.6364710513756887	0.6412731647395729
1.0002363	0.6281014935221942	0.632788467082576
1.0002364	0.619659384679916	0.6242270733247753
1.0002365	0.6111455282121872	0.6155900211516779
1.0002366	0.6025607275384985	0.6068783574753823
1.0002367	0.5939057860596753	0.5980931382317969
1.0002368	0.5851815071959909	0.5892354282913146
1.0002369	0.5763886943095258	0.5803063012509134
1.000237	0.5675281508204005	0.5713068394220288
1.0002371	0.5586006801294404	0.5622381336208547
1.0002372	0.5496070856575135	0.5531012830760601
1.0002373	0.540548170765504	0.5438973952142759
1.0002374	0.5314247388741341	0.534627585647561
1.0002375	0.5222375934046989	0.525292977977988
1.0002376	0.512987537717223	0.515894703598606
1.0002377	0.5036753752328613	0.5064339016806712
1.0002378	0.4943019093524389	0.4969117189528011
1.0002379	0.4848679434977954	0.48732930960397197
1.000238	0.4753742810278595	0.4776878350583757
1.0002381	0.4658217253643374	0.4679884639623143
1.0002382	0.45621107990805443	0.45823237195757266
1.0002383	0.44654314808136614	0.4484207415819563
1.0002384	0.43681873324216214	0.4385547620387119
1.0002385	0.42703863881267173	0.4286356291831035
1.0002386	0.41720366819372023	0.4186645452904102
1.0002387	0.4073146248081506	0.4086427189542676
1.0002388	0.3973723120128706	0.3985713648510221
1.0002389	0.3873775332306039	0.38845170372604243
1.000239	0.37733109186217595	0.37828496215683877
1.0002391	0.3672337913308885	0.3680723724493184
1.0002392	0.3570864349927244	0.357815172397608
1.0002393	0.3468898262708735	0.347514605270093
1.0002394	0.33664476858896286	0.33717191959111315
1.0002395	0.3263520653023193	0.32678836892031676
1.0002396	0.3160125198344632	0.316365211838502
1.0002397	0.30562693558622006	0.30590371170329206
1.0002398	0.2951961159816259	0.29540513654230144
1.0002399	0.2847208643751825	0.2848707588060758
1.00024	0.2742019841908265	0.2743018553537679
1.0002401	0.2636402788293831	0.26369970720517943
1.0002402	0.2530365517152689	0.2530655994324202
1.0002403	0.24239160620221778	0.24240082090963724
1.0002404	0.23170624571455375	0.2317066642984499
1.0002405	0.22098560568308034	0.22098442579689792
1.0002406	0.21024195169491544	0.21023540502981838
1.0002407	0.1994770374490462	0.1994609047957684
1.0002408	0.18869203741336493	0.18866223105234417
1.0002409	0.17788812603193138	0.17784069266247715
1.000241	0.16706647777285388	0.16699760128370855
1.0002411	0.15622826703213266	0.15613427111287867
1.0002412	0.14537466827783807	0.145252018871281
1.0002413	0.1345068559540301	0.13435216354881688
1.0002414	0.12362600452894335	0.12343602629243554
1.0002415	0.1127332883983152	0.11250493014899843
1.0002416	0.10182988203035226	0.10156020005037641
1.0002417	0.09091695989335624	0.09060316258025694
1.0002418	0.07999569638292237	0.0796351457402488
1.0002419	0.06906726596733237	0.06865747893488194
1.000242	0.05813284309064637	0.057671492713204
1.0002421	0.0471936022212196	0.046678518656230114
1.0002422	0.03625071775453004	0.03567988911789918
1.0002423	0.02530536415892315	0.024676937210043392
1.0002424	0.014358715878459383	0.013670996543180353
1.0002425	0.003411947381505076	0.0026634011137293876
1.0002426	-0.007533766936495101	-0.008344514955456427
1.0002427	-0.01847725260717359	-0.019351417430143292
1.0002428	-0.02941733518646994	-0.03035597222417317
1.0002429	-0.04035284020604846	-0.041356845512333276
1.000243	-0.051282593270413845	-0.052352703989695375
1.0002431	-0.06220541991121875	-0.06334221488665875
1.0002432	-0.07312014568440295	-0.07432404622821968
1.0002433	-0.0840255961217019	-0.08529686694660116
1.0002434	-0.09492059682748777	-0.09625934714004267
1.0002435	-0.10580397333347402	-0.10721015808780361
1.0002436	-0.11667455117147829	-0.11814797248438595
1.0002437	-0.12753115594571696	-0.12907146467318656
1.0002438	-0.13837261318797778	-0.13997931066143054
1.0002439	-0.14919774845420042	-0.15087018837782915
1.000244	-0.16000538727634683	-0.16174277778438528
1.0002441	-0.1707943552583545	-0.17259576113292335
1.0002442	-0.18156347793214533	-0.18342782297995036
1.0002443	-0.19231158085365896	-0.1942376504426957
1.0002444	-0.2030374895550442	-0.20502393331014496
1.0002445	-0.2137400296398756	-0.21578536429761463
1.0002446	-0.22441802664025123	-0.22652063906145536
1.0002447	-0.23507030611211088	-0.23722845645303947
1.0002448	-0.24569569358783172	-0.24790751862877108
1.0002449	-0.25629301467054155	-0.25855653130218564
1.000245	-0.26686109489255694	-0.26917420375855206
1.0002451	-0.2773987598098173	-0.2797592491062174
1.0002452	-0.2879048349549701	-0.2903103843854351
1.0002453	-0.2983781459306136	-0.30082633081751603
1.0002454	-0.3088175182693236	-0.31130581381925015
1.0002455	-0.3192217775039775	-0.32174756322800807
1.0002456	-0.32958974923672113	-0.33215031352490115
1.0002457	-0.33992025900035294	-0.3425128038490452
1.0002458	-0.3502121323508123	-0.3528337782431996
1.0002459	-0.36046419482131975	-0.3631119857599809
1.000246	-0.3706752720133456	-0.3733461807047051
1.0002461	-0.3808441894600206	-0.38353512264939144
1.0002462	-0.3909697727172842	-0.3936775766745025
1.0002463	-0.4010508473187421	-0.40377231347340736
1.0002464	-0.4110862388651048	-0.4138181095908808
1.0002465	-0.4210747728898778	-0.423813747436944
1.0002466	-0.4310152749490006	-0.43375801552416543
1.0002467	-0.44090657057650523	-0.44364970857014396
1.0002468	-0.4507474853722599	-0.4534876277313148
1.0002469	-0.4605368448701858	-0.4632705806164693
1.000247	-0.4702734746262226	-0.4729973815192335
1.0002471	-0.47995620017487073	-0.4826668515183682
1.0002472	-0.48958384711507197	-0.49227781870638143
1.0002473	-0.4991552409812056	-0.5018291182027687
1.0002474	-0.5086692073081507	-0.5113195923601573
1.0002475	-0.5181245716940996	-0.5207480909672754
1.0002476	-0.5275201596738024	-0.530113471261895
1.0002477	-0.5368547968031987	-0.5394145981537726
1.0002478	-0.5461273086177089	-0.5486503443206276
1.0002479	-0.5553365207144529	-0.5578195904266637
1.000248	-0.5644812586287122	-0.566921225135196
1.0002481	-0.573560347916426	-0.5759541453255064
1.0002482	-0.5825726141135978	-0.5849172561861236
1.0002483	-0.5915168828161921	-0.5938094714269969
1.0002484	-0.6003919795600625	-0.6026297132917005
1.0002485	-0.6091967299011487	-0.6113769127678378
1.0002486	-0.6179299593760789	-0.6200500096774534
1.0002487	-0.6265904935795782	-0.6286479528823707
1.0002488	-0.6351771580481147	-0.6371697002960572
1.0002489	-0.643688778337628	-0.6456142190871047
1.000249	-0.6521241799854132	-0.6539804857665726
1.0002491	-0.6604821885848723	-0.6622674863861815
1.0002492	-0.6687616296731298	-0.6704742165497186
1.0002493	-0.6769613287880077	-0.6785996815912987
1.0002494	-0.6850801115218618	-0.6866428967492555
1.0002495	-0.6931168034123356	-0.6946028871772092
1.0002496	-0.7010702300153691	-0.702478688134577
1.0002497	-0.7089392168695234	-0.7102693450681635
1.0002498	-0.716722589565686	-0.717973913796833
1.0002499	-0.7244191736422295	-0.7255914605221747
1.00025	-0.7320277946550936	-0.7331210620110226
1.0002501	-0.7395472781436211	-0.740561805673567
1.0002502	-0.746976449697147	-0.7479127897398059
1.0002503	-0.754314134854815	-0.7551731232697425
1.0002504	-0.7615591591725647	-0.7623419263276013
1.0002505	-0.7687103481905618	-0.7694183300562809
1.0002506	-0.775766527496506	-0.7764014768452739
1.0002507	-0.7827265226303532	-0.7832905203403274
1.0002508	-0.7895891591480433	-0.7900846256090863
1.0002509	-0.7963532625906068	-0.7967829692116767
1.000251	-0.803017658544024	-0.8033847393597958
1.0002511	-0.8095811725491054	-0.8098891359258484
1.0002512	-0.8160426301475577	-0.8162953705855025
1.0002513	-0.8224008569240172	-0.822602666954939
1.0002514	-0.8286546784199623	-0.8288102605995716
1.0002515	-0.8348029201913328	-0.8349173991838259
1.0002516	-0.8408444077807731	-0.8409233425347528
1.0002517	-0.8467779667710542	-0.8468273627848453
1.0002518	-0.8526024227045822	-0.8526287443802294
1.0002519	-0.8583166011372966	-0.858326784220955
1.000252	-0.8639193276128213	-0.8639207917204497
1.0002521	-0.8694087108786493	-0.869410088938654
1.0002522	-0.8747773719644744	-0.8747940105896709
1.0002523	-0.8800237952442842	-0.8800719041722845
1.0002524	-0.8851481675673434	-0.8852431300251438
1.0002525	-0.8901506758169159	-0.8903070614499747
1.0002526	-0.8950315068419953	-0.8952630847186326
1.0002527	-0.8997908475030894	-0.9001105991936335
1.0002528	-0.9044288846505415	-0.9048490173789584
1.0002529	-0.908945805165456	-0.909477765033076
1.000253	-0.9133417958979074	-0.9139962811754109
1.0002531	-0.917617043699044	-0.9184040181869908
1.0002532	-0.9217717354483591	-0.9227004419050587
1.0002533	-0.9258060579967332	-0.9268850316290916
1.0002534	-0.929720198204674	-0.9309572802232843
1.0002535	-0.9335143429243973	-0.9349166941594386
1.0002536	-0.9371886790332598	-0.9387627936116779
1.0002537	-0.9407433933832112	-0.9424951124618411
1.0002538	-0.9441786728347588	-0.9461131983913912
1.0002539	-0.9474947042411797	-0.9496166129196475
1.000254	-0.950691674477707	-0.9530049314877845
1.0002541	-0.9537697703973529	-0.9562777434636085
1.0002542	-0.956729178860625	-0.9594346522226815
1.0002543	-0.9595700867218543	-0.9624752751818546
1.0002544	-0.962292680854164	-0.9653992438723705
1.0002545	-0.9648971481116221	-0.9682062039440114
1.0002546	-0.967383675354736	-0.9708958152352856
1.0002547	-0.9697524494388845	-0.9734677518022011
1.0002548	-0.9720036572350941	-0.9759217019803265
1.0002549	-0.9741374855984818	-0.978257368388293
1.000255	-0.9761541213852075	-0.9804744679821455
1.0002551	-0.978053751464734	-0.9825727321032129
1.0002552	-0.9798365626929608	-0.9845519064811341
1.0002553	-0.9815027419303959	-0.9864117512846025
1.0002554	-0.9830524760342344	-0.9881520411416532
1.0002555	-0.9844859518718658	-0.9897725651821474
1.0002556	-0.9858033563002278	-0.991273127040138
1.0002557	-0.9870048761798274	-0.9926535448933769
1.0002558	-0.9880906983688896	-0.993913651478683
1.0002559	-0.9890610097327438	-0.9950532941231252
1.000256	-0.9899159971293581	-0.9960723347457261
1.0002561	-0.9906558474192398	-0.9969706498856494
1.0002562	-0.9912807474616367	-0.9977481307126232
1.0002563	-0.9917908841198311	-0.9984046830467581
1.0002564	-0.9921864442528152	-0.998940227359593
1.0002565	-0.9924676147210967	-0.9993546987908926
1.0002566	-0.9926345823849391	-0.9996480471541236
1.0002567	-0.992687534105591	-0.9998202369448596
1.0002568	-0.9926266567430626	-0.9998712473411643
1.0002569	-0.9924521371583748	-0.9998010722092698
1.000257	-0.99216416221126	-0.9996097201026285
1.0002571	-0.9917629187624871	-0.9992972142617997
1.0002572	-0.9912485936725637	-0.9988635926112689
1.0002573	-0.990621373803515	-0.9983089077562234
1.0002574	-0.989881446013063	-0.9976332269709721
1.0002575	-0.9890289971629828	-0.9968366321981694
1.0002576	-0.9880642141137818	-0.9959192200342144
1.0002577	-0.9869872837284831	-0.9948811017210658
1.0002578	-0.9857983928628116	-0.9937224031232619
1.0002579	-0.9844977283795415	-0.9924432647264825
1.000258	-0.9830854771391804	-0.9910438416115619
1.0002581	-0.9815618260057426	-0.9895243034413529
1.0002582	-0.9799269618329689	-0.987884834426394
1.0002583	-0.9781810714846264	-0.9861256333228154
1.0002584	-0.9763243418212227	-0.9842469133950069
1.0002585	-0.9743569597077566	-0.9822489023975689
1.0002586	-0.9722791119959984	-0.9801318425296833
1.0002587	-0.9700909855507012	-0.9778959904323737
1.0002588	-0.9677927672375977	-0.9755416171452583
1.0002589	-0.965384643906989	-0.9730690080568216
1.000259	-0.9628668024243636	-0.9704784629011812
1.0002591	-0.960239429650229	-0.9677702957011001
1.0002592	-0.9575027124512909	-0.9649448347414157
1.0002593	-0.9546568376759028	-0.9620024225038819
1.0002594	-0.9517019921905279	-0.9589434156632968
1.0002595	-0.9486383628556735	-0.9557681850194214
1.0002596	-0.9454661365390116	-0.9524771154656104
1.0002597	-0.9421855000869617	-0.9490706059126661
1.0002598	-0.9387966403669546	-0.945549069284317
1.0002599	-0.935299744239498	-0.941912932438202
1.00026	-0.9316949985732231	-0.9381626361297315
1.0002601	-0.9279825902126289	-0.934298634925127
1.0002602	-0.9241627060261073	-0.9303213971962492
1.0002603	-0.9202355328741658	-0.9262314050307818
1.0002604	-0.9162012576263889	-0.9220291541914479
1.0002605	-0.9120600671253678	-0.9177151540183296
1.0002606	-0.9078121482404491	-0.9132899274231194
1.0002607	-0.9034576878419275	-0.908754010798848
1.0002608	-0.8989968727709723	-0.9041079539235349
1.0002609	-0.8944298898976419	-0.899352319953985
1.000261	-0.8897569260824437	-0.894487685317469
1.0002611	-0.8849781681966136	-0.8895146396629678
1.0002612	-0.8800938030794369	-0.8844337857452823
1.0002613	-0.8751040176019146	-0.8792457394182333
1.0002614	-0.8700089986245544	-0.8739511295160673
1.0002615	-0.8648089330195267	-0.8685505978002752
1.0002616	-0.8595040076242458	-0.8630447988335811
1.0002617	-0.8540944093106493	-0.8574343999725749
1.0002618	-0.8485803249392445	-0.8517200812390627
1.0002619	-0.8429619413831302	-0.8459025352625612
1.000262	-0.8372394454778627	-0.839982467144426
1.0002621	-0.8314130240963093	-0.8339605944499031
1.0002622	-0.8254828640989775	-0.827837647069706
1.0002623	-0.8194491523598874	-0.8216143671582644
1.0002624	-0.8133120757127508	-0.8152915089882837
1.0002625	-0.8070718210313581	-0.8088698389422233
1.0002626	-0.800728575190416	-0.8023501353789378
1.0002627	-0.7942825250222617	-0.7957331884948997
1.0002628	-0.7877338574013736	-0.7890198003152995
1.0002629	-0.7810827591882592	-0.7822107845391284
1.000263	-0.7743294172585348	-0.775306966470354
1.0002631	-0.7674740184427167	-0.7683091828563609
1.0002632	-0.7605167496161945	-0.7612182818785003
1.0002633	-0.7534577976394758	-0.754035122988164
1.0002634	-0.74629734938908	-0.746760576834119
1.0002635	-0.7390355916937156	-0.7393955250921319
1.0002636	-0.7316727114296769	-0.7319408604550249
1.0002637	-0.7242088954574715	-0.7243974864600796
1.0002638	-0.7166443306545152	-0.716766317412597
1.0002639	-0.708979203847722	-0.709048278207108
1.000264	-0.7012137019142842	-0.7012443043169425
1.0002641	-0.6933480117147095	-0.6933553416132483
1.0002642	-0.6853823403945423	-0.6853823462849875
1.0002643	-0.6773241788845874	-0.677326284652048
1.0002644	-0.6691803580781674	-0.6691881331543369
1.0002645	-0.6609521497610253	-0.660968878181129
1.0002646	-0.6526408256639986	-0.6526695158959571
1.0002647	-0.6442476575726443	-0.6442910522253534
1.0002648	-0.6357739172543428	-0.6358345026641219
1.0002649	-0.6272208764955531	-0.6273008921894264
1.000265	-0.6185898070256699	-0.6186912550606077
1.0002651	-0.6098819806309774	-0.6100066348075154
1.0002652	-0.601098669078856	-0.6012480840283947
1.0002653	-0.592241144156435	-0.5924166643008653
1.0002654	-0.5833106775917569	-0.5835134459746353
1.0002655	-0.5743085411717876	-0.5745395081594515
1.0002656	-0.5652360066639075	-0.5654959385160275
1.0002657	-0.5560943458558711	-0.5563838331640144
1.0002658	-0.5468848304744593	-0.5472042964681102
1.0002659	-0.5376087323072747	-0.5379584410255741
1.000266	-0.5282673231216972	-0.5286473874505946
1.0002661	-0.5188618747060618	-0.5192722642795267
1.0002662	-0.5093936587859778	-0.509834207750681
1.0002663	-0.4998639471496389	-0.500334361791532
1.0002664	-0.4902740115644256	-0.49077387779690873
1.0002665	-0.4806251238192073	-0.48115391453164225
1.0002666	-0.47091855563851226	-0.4714756379045398
1.0002667	-0.4611555788110806	-0.46174022095522194
1.0002668	-0.4513374651261536	-0.4519488436484567
1.0002669	-0.4414654863075076	-0.4421026926653303
1.000267	-0.4315409141442631	-0.43220296138989395
1.0002671	-0.42156502040379995	-0.4222508496776496
1.0002672	-0.4115390768758155	-0.41224756375407823
1.0002673	-0.40146435528316327	-0.40219431597951233
1.0002674	-0.3913421274154305	-0.3920923248354116
1.0002675	-0.3811736650399973	-0.38194281468800095
1.0002676	-0.37096023994697147	-0.37174701568468105
1.0002677	-0.3607031238583742	-0.36150616351429116
1.0002678	-0.3504035885642145	-0.3512214993931607
1.0002679	-0.3400629058318727	-0.34089426982424614
1.000268	-0.3296823474518218	-0.3305257264916775
1.0002681	-0.3192631851453407	-0.32011712601687997
1.0002682	-0.3088066907028155	-0.3096697299444219
1.0002683	-0.29831413589162636	-0.2991848044970859
1.0002684	-0.28778679250256645	-0.288663620468805
1.0002685	-0.27722593225626313	-0.27810745297709133
1.0002686	-0.2666328269434337	-0.2675175814486932
1.0002687	-0.25600874835508214	-0.2568952893947447
1.0002688	-0.2453549682114059	-0.24624186418413418
1.0002689	-0.23467275830334156	-0.23555859702897303
1.000269	-0.2239633903982693	-0.22484678273386358
1.0002691	-0.2132281362874342	-0.21410771958633398
1.0002692	-0.20246826769054027	-0.20334270910410646
1.0002693	-0.1916850563987762	-0.19255305602037234
1.0002694	-0.1808797741795225	-0.18174006803038426
1.0002695	-0.17005369282422012	-0.17090505568082537
1.0002696	-0.15920808405216957	-0.16004933211470346
1.0002697	-0.1483442196547673	-0.14917421305655149
1.0002698	-0.13746337139939335	-0.13828101655676914
1.0002699	-0.12656681107764	-0.1273710628801653
1.00027	-0.11565581040849437	-0.1164456742489934
1.0002701	-0.10473164118351508	-0.10550617482805448
1.0002702	-0.09379557517008241	-0.09455389046734887
1.0002703	-0.082848884159894	-0.08359014858994653
1.0002704	-0.07189283987171458	-0.07261627793371019
1.0002705	-0.06092871409721967	-0.06163360853628379
1.0002706	-0.049957778628156646	-0.05064347150102215
1.0002707	-0.038981305183182435	-0.0396471987622879
1.0002708	-0.028000565554030632	-0.028646123070500344
1.0002709	-0.017016831508081476	-0.017641577732986385
1.000271	-0.0060313748371088605	-0.0066348965012286406
1.0002711	0.004954532740294559	0.004372586688548697
1.0002712	0.015939619432357388	0.01537953773040557
1.0002713	0.02692261347169944	0.026384622608132773
1.0002714	0.037902243066565366	0.037386507508087856
1.0002715	0.048877236498336696	0.048383859078515605
1.0002716	0.05984632197524925	0.0593753444446087
1.0002717	0.07080822772992279	0.07035963146777742
1.0002718	0.08176168197066591	0.08133538885826205
1.0002719	0.09270541297874374	0.09230128643399885
1.000272	0.10363814896244467	0.10325599513556943
1.0002721	0.11455861815438839	0.11419818728480126
1.0002722	0.12546554876299254	0.1251265366970519
1.0002723	0.1363576690693155	0.13603971893893774
1.0002724	0.14723370728174345	0.14693641134330218
1.0002725	0.15809239160880517	0.1578152932424249
1.0002726	0.16893245033134502	0.16867504620043824
1.0002727	0.1797526116578519	0.17951435402813587
1.0002728	0.1905516038209455	0.19033190303917233
1.0002729	0.20132815502934276	0.20112638216116593
1.000273	0.21208099356352317	0.21189648319039994
1.0002731	0.22280884763215253	0.2226409008065743
1.0002732	0.23351044546785044	0.23335833282690038
1.0002733	0.24418451527956703	0.24404748031628257
1.0002734	0.2548297853473268	0.25470704783955544
1.0002735	0.26544498388001725	0.2653357434760942
1.0002736	0.2760288391102581	0.2759322790714232
1.0002737	0.2865800792472779	0.2864953703461099
1.0002738	0.29709743257055565	0.2970237371451638
1.0002739	0.30757962728924587	0.30751610345247987
1.000274	0.3180253916359684	0.31797119763934584
1.0002741	0.32843345382027517	0.32838775257200636
1.0002742	0.33880254212100946	0.33876450585763995
1.0002743	0.34913138474763816	0.349100199858594
1.0002744	0.35941870990998553	0.35939358191459203
1.0002745	0.36966324588635857	0.36964340456270045
1.0002746	0.3798637208864881	0.3798484255513779
1.0002747	0.3900188631429939	0.3900074080825604
1.0002748	0.4001274008661028	0.4001191209162292
1.0002749	0.41018806233332794	0.4101823386093517
1.000275	0.4201995757547914	0.4201958415296668
1.0002751	0.43016066936311287	0.4301584160934148
1.0002752	0.44007007136896714	0.4400688548679709
1.0002753	0.449926510048983	0.4499259568060763
1.0002754	0.459728713613719	0.45972852725935004
1.0002755	0.46947541029579487	0.46947537821125285
1.0002756	0.47916532830637837	0.4791653283774868
1.0002757	0.48879384329227665	0.4887972034351424
1.0002758	0.4983501309669335	0.49836983603590845
1.0002759	0.5078330105232387	0.5078820660337244
1.000276	0.5172419638870267	0.5173327405828937
1.0002761	0.526576473046726	0.5267207143616134
1.0002762	0.5358360199280063	0.5360448495848352
1.0002763	0.5450200864572032	0.5453040162057758
1.0002764	0.5541281546217467	0.5544970921138991
1.0002765	0.563159706347804	0.5636229631475399
1.0002766	0.5721142235820191	0.5726805233113142
1.0002767	0.5809911882514114	0.5816686748696613
1.0002768	0.5897900823420472	0.5905863285595285
1.0002769	0.5985103877807738	0.5994324036026512
1.000277	0.6071515865142345	0.6082058279165069
1.0002771	0.6157131604701517	0.6169055382049813
1.0002772	0.6241945916331912	0.6255304801643263
1.0002773	0.6325953619308978	0.6340796084950282
1.0002774	0.6409149533099154	0.6425518871059104
1.0002775	0.6491528476986872	0.6509462892017696
1.0002776	0.6573085270804413	0.6592617974821742
1.0002777	0.6653814733834393	0.6674974041529108
1.0002778	0.6733711685543249	0.6756521111228697
1.0002779	0.6812770945222805	0.6837249300884164
1.000278	0.6890987332690605	0.6917148827247062
1.0002781	0.6968355667236609	0.6996210006966732
1.0002782	0.7044870768158308	0.7074423258309989
1.0002783	0.7120527455261946	0.7151779102834912
1.0002784	0.7195320547843116	0.722826816549758
1.0002785	0.7269244865368255	0.7303881176484676
1.0002786	0.7342295227142572	0.7378608971997336
1.0002787	0.7414466452956925	0.7452442496023388
1.0002788	0.7485753362114574	0.7525372800439413
1.0002789	0.755615077408196	0.7597391046760527
1.000279	0.7625653508172191	0.7668488506887995
1.0002791	0.7694256384160368	0.7738656564796201
1.0002792	0.776195422135761	0.7807886716629694
1.0002793	0.7828741839230353	0.7876170572367127
1.0002794	0.7894614057099791	0.794349985653079
1.0002795	0.7959565694724906	0.8009866409785338
1.0002796	0.8023591571424851	0.8075262189029374
1.0002797	0.8086686506666062	0.8139679268970609
1.0002798	0.8148845319778005	0.8203109842795651
1.0002799	0.8210062830503168	0.8265546223677457
1.00028	0.8270333858168925	0.8326980844861653
1.0002801	0.8329653222111062	0.838740626101606
1.0002802	0.8388015742059459	0.8446815149525473
1.0002803	0.8445416237347779	0.8505200310573966
1.0002804	0.8501849527442462	0.8562554668556339
1.0002805	0.8557310431687881	0.8618871272676235
1.0002806	0.8611793769796781	0.8674143298286522
1.0002807	0.8665294361111371	0.8728364046965933
1.0002808	0.871780702509809	0.8781526947833261
1.0002809	0.8769326581110086	0.883362555810283
1.000281	0.8819847848842601	0.8884653564325897
1.0002811	0.8869365647646572	0.8934604782461186
1.0002812	0.8917874796988439	0.8983473159089782
1.0002813	0.8965370116230307	0.9031252771926598
1.0002814	0.9011846425049548	0.9077937830960092
1.0002815	0.905729854280601	0.9123522678517418
1.0002816	0.9101721288966135	0.9168001790376622
1.0002817	0.914510948290117	0.9211369776233853
1.0002818	0.9187457944270249	0.9253621380739065
1.0002819	0.9228761492442316	0.9294751483555228
1.000282	0.9269014946795598	0.933475510027874
1.0002821	0.9308213126975308	0.9373627383298726
1.0002822	0.9346350852357334	0.9411363621851472
1.0002823	0.9383422942408115	0.9447959242949036
1.0002824	0.9419424216515344	0.9483409811765842
1.0002825	0.9454349494305346	0.9517711032488417
1.0002826	0.9488193595163431	0.9550858748363465
1.0002827	0.9520951338556038	0.9582848942519121
1.0002828	0.9552617543880507	0.9613677738304435
1.0002829	0.9583187030743914	0.9643341400030261
1.000283	0.961265461854117	0.9671836333011326
1.0002831	0.9641015126738713	0.9699159084277957
1.0002832	0.9668263374743719	0.9725306342868149
1.0002833	0.9694394182143641	0.9750274940458264
1.0002834	0.9719402368343178	0.9774061851398522
1.0002835	0.974328275280877	0.9796664193314455
1.0002836	0.9766030154957606	0.9818079227350532
1.0002837	0.9787639394357155	0.9838304358689562
1.0002838	0.9808105290422084	0.9857337136581681
1.0002839	0.9827422662577221	0.9875175254795878
1.000284	0.9845586330374798	0.9891816552006283
1.0002841	0.9862591113237085	0.9907259011816307
1.0002842	0.9878431830630519	0.9921500763164053
1.0002843	0.9893103301990264	0.9934540080480325
1.0002844	0.9906600346847924	0.9946375384010872
1.0002845	0.9918917784636059	0.9957005239833925
1.0002846	0.9930050434821108	0.9966428360152416
1.0002847	0.9939993116848758	0.997464360340271
1.0002848	0.9948740650229612	0.998164997446312
1.0002849	0.9956287854406707	0.9987446624664981
1.000285	0.9962629548846482	0.9992032851970983
1.0002851	0.9967760553005331	0.9995408101034441
1.0002852	0.997167568637249	0.9997571963293761
1.0002853	0.9974369768401656	0.9998524176976872
1.0002854	0.9975837618559269	0.9998264627165492
1.0002855	0.9976074056312614	0.9996793345804725
1.0002856	0.9975073901129188	0.9994110511683305
1.0002857	0.9972831972473536	0.9990216450431413
1.0002858	0.9969343089821233	0.9985111634483397
1.0002859	0.9964602072623232	0.9978796682974299
1.000286	0.9958603740352333	0.9971272361732697
1.0002861	0.9951342912474975	0.9962539583145146
1.0002862	0.9942814408477945	0.9952599406078854
1.0002863	0.9933013047789816	0.9941453035662301
1.0002864	0.9921933649894557	0.9929101823271479
1.0002865	0.9909571034258603	0.9915547266280407
1.0002866	0.9895920020380141	0.9900791007934339
1.0002867	0.9880975427664995	0.9884834837016818
1.0002868	0.9864732075608484	0.9867680687829314
1.0002869	0.9847184783677047	0.9849330639828308
1.000287	0.9828328371380448	0.9829786917449321
1.0002871	0.9808157658101397	0.9809051889660971
1.0002872	0.9786667463346747	0.9787128069938092
1.0002873	0.9763852606582937	0.9764018115786137
1.0002874	0.9739707907331496	0.9739724828516282
1.0002875	0.9714234048115294	0.9714251152687361
1.0002876	0.9687462333263237	0.9687600176072643
1.0002877	0.9659406494220576	0.9659775129135386
1.0002878	0.9630076407252043	0.9630779384440056
1.0002879	0.959948194880785	0.9600616456614334
1.000288	0.9567632995277338	0.9569290001678297
1.0002881	0.9534539423124705	0.9536803816735345
1.0002882	0.9500211108592308	0.9503161839220671
1.0002883	0.946465792814159	0.9468368146856739
1.0002884	0.9427889758161894	0.943242695687313
1.0002885	0.9389916475128207	0.9395342625649655
1.0002886	0.9350747955261215	0.9357119647856488
1.0002887	0.9310394075033243	0.9317762656403319
1.0002888	0.9268864710833629	0.9277276421550908
1.0002889	0.9226169739147805	0.9235665850507685
1.000289	0.9182319036175487	0.9192935986462692
1.0002891	0.9137322478399529	0.9149092008528786
1.0002892	0.9091189942209269	0.9104139230747643
1.0002893	0.9043931304100226	0.9058083101640351
1.0002894	0.8995556440251853	0.9010929203135449
1.0002895	0.8946075227157176	0.8962683250505907
1.0002896	0.8895497541319053	0.8913351091380484
1.0002897	0.8843833258902196	0.8862938704695428
1.0002898	0.8791092256407034	0.8811452200627043
1.0002899	0.873728441022291	0.8758897819415208
1.00029	0.8682419596862152	0.8705281930835643
1.0002901	0.8626507692470436	0.8650611032949285
1.0002902	0.8569558573557756	0.8594891752028975
1.0002903	0.8511582116513452	0.8538130841282368
1.0002904	0.8452588197858981	0.8480335180280787
1.0002905	0.8392586693721676	0.8421511773609851
1.0002906	0.8331587480620746	0.8361667750790259
1.0002907	0.8269600434945532	0.830081036490276
1.0002908	0.8206635433226261	0.8238946991974603
1.0002909	0.8142702351572637	0.8176085129533976
1.000291	0.8077811066512727	0.8112232396525194
1.0002911	0.8011971454435872	0.8047396531838296
1.0002912	0.7945193391880722	0.7981585393654413
1.0002913	0.7877486754940047	0.7914806957906433
1.0002914	0.7808861420150425	0.7847069318189409
1.0002915	0.7739327264056596	0.7778380684350485
1.0002916	0.7668894162739086	0.7708749381026876
1.0002917	0.7597571992740628	0.7638183847552089
1.0002918	0.7525370630450564	0.7566692636324648
1.0002919	0.7452299952421441	0.7494284412085374
1.000292	0.7378369834718078	0.7420967950221609
1.0002921	0.7303590153891109	0.7346752136668432
1.0002922	0.722797078632987	0.7271645966190579
1.0002923	0.7151521608594369	0.7195658541621698
1.0002924	0.7074252496734426	0.7118799072084224
1.0002925	0.6996173327308212	0.7041076872885641
1.0002926	0.6917293976705069	0.696250136371644
1.0002927	0.6837624321492108	0.6883082067853301
1.0002928	0.675717423770485	0.6802828610297973
1.0002929	0.6675953601908662	0.672175071766845
1.000293	0.6593972290492883	0.6639858216316842
1.0002931	0.6511240180031383	0.6557161031498147
1.0002932	0.642776714654608	0.6473669185431112
1.0002933	0.6343563066609185	0.6389392797185344
1.0002934	0.6258637816610039	0.6304342080722057
1.0002935	0.6173001273128917	0.6218527344030242
1.0002936	0.6086663312174837	0.6131958987113637
1.0002937	0.5999633810326505	0.6044647501873451
1.0002938	0.591192264416877	0.5956603470272483
1.0002939	0.5823539689701436	0.5867837562458753
1.000294	0.5734494823507849	0.5778360536645288
1.0002941	0.5644797921977349	0.5688183237025883
1.0002942	0.5554458861700575	0.5597316592858032
1.0002943	0.5463487518665664	0.5505771616329643
1.0002944	0.5371893769461838	0.5413559402435039
1.0002945	0.527968749047844	0.5320691126824798
1.0002946	0.5186878558311547	0.5227178044860376
1.0002947	0.5093476848938328	0.5133031489418477
1.0002948	0.4999492238953533	0.5038262870762878
1.0002949	0.4904934604746504	0.494288367433268
1.000295	0.48098138229184095	0.48469054597709943
1.0002951	0.471413976943615	0.47503398586699835
1.0002952	0.46179223208996556	0.4653198574440113
1.0002953	0.45211713536982656	0.45554933800404085
1.0002954	0.4423896744437888	0.4457236116982887
1.0002955	0.4326108369075858	0.4358438693023561
1.0002956	0.4227816104216932	0.42591130820282036
1.0002957	0.41290298264703407	0.4159271321872002
1.0002958	0.4029759411786707	0.4058925512310245
1.0002959	0.3930014736774176	0.3958087814842157
1.000296	0.38298056778220874	0.3856770450351194
1.0002961	0.3729142111543797	0.37549856980716073
1.0002962	0.3628033913881592	0.36527458931952134
1.0002963	0.3526490961447828	0.3550063426732557
1.0002964	0.3424523130631847	0.3446950743108054
1.0002965	0.33221402980507764	0.33434203391075856
1.0002966	0.3219352339639268	0.32394847614437755
1.0002967	0.3116169132013541	0.3135156606614392
1.0002968	0.30126005515629345	0.30304485184571706
1.0002969	0.2908656474908002	0.29253731870806865
1.000297	0.28043467779764597	0.2819943346392339
1.0002971	0.2699681337388038	0.2714171773954988
1.0002972	0.2594670029532077	0.2608071288505524
1.0002973	0.24893227310321997	0.2501654748871585
1.0002974	0.23836493178098928	0.23949350514665402
1.0002975	0.22776596664880455	0.22879251301448533
1.0002976	0.2171363653692355	0.21806379539283421
1.0002977	0.20647711553400944	0.20730865247171293
1.0002978	0.19578920480562917	0.1965283877142648
1.0002979	0.18507362082302875	0.18572430760363395
1.000298	0.17433135124902377	0.1748977215324533
1.0002981	0.16356338367484108	0.16404994154793437
1.0002982	0.15277070576323815	0.15318228233713332
1.0002983	0.14195430515314894	0.14229606097146114
1.0002984	0.1311151695075998	0.13139259679536122
1.0002985	0.12025428641738743	0.1204732111694944
1.0002986	0.1093726435454887	0.10953922745587309
1.0002987	0.09847122853083767	0.09859197076069666
1.0002988	0.08755102903663617	0.08763276782228016
1.0002989	0.07661303265332098	0.0766629467528882
1.000299	0.06565822704405337	0.06568383702381597
1.0002991	0.05468759984776736	0.05469676920693513
1.0002992	0.043702138727805324	0.043703074862175534
1.0002993	0.032704086627382334	0.032704086278530366
1.0002994	0.021701136807801242	0.021701136458998967
1.0002995	0.010695559212055766	0.010695558885902998
1.0002996	-0.00031131238626287087	-0.0003113127140989259
1.0002997	-0.011318143845929954	-0.01131814438500576
1.0002998	-0.022323600330277915	-0.02232360220090307
1.0002999	-0.03332634899592024	-0.03332635237872827
1.0003	-0.04432505741189696	-0.044325061537678505
1.0003001	-0.05531839307394916	-0.055318396714157704
1.0003002	-0.0663050235022524	-0.0663050256210999
1.0003003	-0.07728361619261478	-0.07728361676059499
1.0003004	-0.088252834205484	-0.08825283968276434
1.0003005	-0.09921133219071748	-0.0992113650007165
1.0003006	-0.11015779066751184	-0.110157864649205
1.0003007	-0.12109089280757492	-0.12109101199691089
1.0003008	-0.1320093218554303	-0.13200948210429103
1.0003009	-0.14291176098275465	-0.14291195173849208
1.000301	-0.15379689338551644	-0.153797099630863
1.0003011	-0.16466340223557724	-0.1646636065886619
1.0003012	-0.17550997077716485	-0.17551015575139903
1.0003013	-0.186335282182098	-0.18633543260566532
1.0003014	-0.19713801962238425	-0.19713812521702054
1.0003015	-0.2079168663419683	-0.20791692446074608
1.0003016	-0.218670505512806	-0.2186705240365786
1.0003017	-0.22939762033086583	-0.22939762072296208
1.0003018	-0.24009675902152788	-0.24009691448733858
1.0003019	-0.2507664940184887	-0.2507671087385722
1.000302	-0.26140559573543365	-0.26140691034161007
1.0003021	-0.2720128350915596	-0.27201502986923143
1.0003022	-0.28258698298262186	-0.28259018171110883
1.0003023	-0.2931268103747783	-0.29313108432345275
1.0003024	-0.3036310881637092	-0.30363646024341245
1.0003025	-0.31409858726861173	-0.3141050363379303
1.0003026	-0.32452807858556754	-0.3245355439113492
1.0003027	-0.3349183330800923	-0.3349267189517371
1.0003028	-0.345268121648182	-0.345277302145125
1.0003029	-0.3555762152090337	-0.355586039120792
1.000303	-0.3658413846590996	-0.3658516805573936
1.0003031	-0.37606240096316534	-0.3760729824254091
1.0003032	-0.3862380350175867	-0.38624870600113237
1.0003033	-0.39636705771912206	-0.39637761808564576
1.0003034	-0.4064482400319527	-0.40645849122125755
1.0003035	-0.41648035285273227	-0.41649010370532424
1.0003036	-0.4264621671006578	-0.42647123982835256
1.0003037	-0.4363924536729347	-0.4364006899768421
1.0003038	-0.4462699835328614	-0.44627725086787723
1.0003039	-0.45609352757752764	-0.456099725562715
1.000304	-0.4658618567261302	-0.46586692370013766
1.0003041	-0.475573741876365	-0.47557766159707393
1.0003042	-0.48522795399056057	-0.4852307624781788
1.0003043	-0.49482326396628606	-0.49482505648908276
1.0003044	-0.5043584427227384	-0.5043593809245366
1.0003045	-0.5138322611581475	-0.513832580326693
1.0003046	-0.5232434902337847	-0.5232435067091513
1.0003047	-0.5325907582200352	-0.53259101956987
1.0003048	-0.5418725819003762	-0.5418739861136413
1.0003049	-0.551087967010486	-0.551091281347893
1.000305	-0.5602359436294717	-0.5602417883007137
1.0003051	-0.5693155417749778	-0.5693243980334405
1.0003052	-0.5783257914652561	-0.5783380098370671
1.0003053	-0.587265722778503	-0.5872815314250679
1.0003054	-0.596134365732815	-0.596153878945622
1.0003055	-0.6049307503663733	-0.6049539771931932
1.0003056	-0.6136539066980714	-0.6136807596994368
1.0003057	-0.6223028648048307	-0.6223331689397829
1.0003058	-0.6308766547053809	-0.6309101563453157
1.0003059	-0.6393743064379032	-0.6394106825075287
1.000306	-0.6477948500219672	-0.6478337172662076
1.0003061	-0.6561373155331507	-0.6561782399088845
1.0003062	-0.6644007329908508	-0.6644432391823368
1.0003063	-0.6725841324332488	-0.6726277134901114
1.0003064	-0.6806865438806251	-0.6807306709771961
1.0003065	-0.6887069974071443	-0.688751129722016
1.0003066	-0.6966445230329061	-0.6966881177474582
1.0003067	-0.7044981507960915	-0.704540673210822
1.0003068	-0.7122669107177262	-0.7123078444851293
1.0003069	-0.719949832870493	-0.7199886903432385
1.000307	-0.7275459472752281	-0.7275822799684257
1.0003071	-0.735054283953539	-0.7350876931197973
1.0003072	-0.7424738729769519	-0.7425040202929233
1.0003073	-0.749803744366878	-0.7498303627300561
1.0003074	-0.7570429281614983	-0.7570658325959
1.0003075	-0.7641904543832255	-0.7642095530526712
1.0003076	-0.7712453531019837	-0.7712606584296119
1.0003077	-0.7782066543399809	-0.7782182942326947
1.0003078	-0.7850733881353981	-0.7850816173118333
1.0003079	-0.7918445845114879	-0.791849795932173
1.000308	-0.798519273536503	-0.7985220099347838
1.0003081	-0.805096485233483	-0.8050974507458424
1.0003082	-0.8115752496406087	-0.8115753215349777
1.0003083	-0.8179538305521232	-0.8179548372826186
1.0003084	-0.8242288124111365	-0.8242352249315664
1.0003085	-0.8303996061378701	-0.8304157233956689
1.0003086	-0.8364658785004712	-0.83649558370895
1.0003087	-0.8424272962539665	-0.8424740690889033
1.0003088	-0.8482835261929781	-0.8483504550786558
1.0003089	-0.8540342350722995	-0.854124029555118
1.000309	-0.8596790896476615	-0.8597940928561073
1.0003091	-0.8652177567122802	-0.8653599579018694
1.0003092	-0.8706499030216511	-0.8708209502028094
1.0003093	-0.8759751953439214	-0.8761764079918065
1.0003094	-0.8811933004357709	-0.8814256822801531
1.0003095	-0.8863038850885206	-0.8865681369825859
1.0003096	-0.8913066160586121	-0.891603148924434
1.0003097	-0.8962011601141924	-0.8965301079639755
1.0003098	-0.9009871840129025	-0.9013484170440307
1.0003099	-0.9056643545441443	-0.9060574923068481
1.00031	-0.9102323384653173	-0.9106567631006722
1.0003101	-0.9146908025445688	-0.9151456720919159
1.0003102	-0.9190394135405123	-0.9195236753122749
1.0003103	-0.9232778382406074	-0.9237902422632839
1.0003104	-0.9274057434032232	-0.927944855922265
1.0003105	-0.9314227957965071	-0.9319870128441045
1.0003106	-0.9353286621800572	-0.9359162232038064
1.0003107	-0.9391230093393665	-0.9397320108905062
1.0003108	-0.9428055040337864	-0.9434339135127906
1.0003109	-0.9463758130236608	-0.9470214824820444
1.000311	-0.9498336030929931	-0.9504942830895605
1.0003111	-0.9531785410018782	-0.9538518945114127
1.0003112	-0.9564102935184631	-0.9570939098915695
1.0003113	-0.9595285274040974	-0.9602199363762678
1.0003114	-0.962532909440777	-0.9632295951891401
1.0003115	-0.9654231063895986	-0.9661225216354358
1.0003116	-0.9681987850187098	-0.9688983651742412
1.0003117	-0.9708596120904771	-0.9715567894481141
1.0003118	-0.9734052543848648	-0.974097472347162
1.0003119	-0.9758353786639844	-0.976520106012679
1.000312	-0.9781496516959829	-0.9788243968982927
1.0003121	-0.9803477402442561	-0.9810100657947839
1.0003122	-0.9824293110867133	-0.9830768478830529
1.0003123	-0.9843940309864918	-0.9850244927370898
1.0003124	-0.9862415667117389	-0.9868527643739834
1.0003125	-0.987971585026891	-0.9885614412738638
1.0003126	-0.9895837527077788	-0.9901503164216421
1.0003127	-0.9910777365185773	-0.9916191973093292
1.0003128	-0.9924532032245118	-0.9929679059719291
1.0003129	-0.9937098195998381	-0.9941962790167813
1.000313	-0.9948472524095175	-0.9953041676253802
1.0003131	-0.9958651684216975	-0.9962914375836507
1.0003132	-0.9967632344026642	-0.9971579692932738
1.0003133	-0.9975411171245538	-0.9979036577936037
1.0003134	-0.9981984833533861	-0.9985284127628289
1.0003135	-0.9987349998573085	-0.9990321585368713
1.0003136	-0.9991503334036805	-0.9994148341157714
1.0003137	-0.9994441507624946	-0.9996763931741982
1.0003138	-0.999616118700841	-0.9998168040619517
1.0003139	-0.9996659039868669	-0.9998360498114586
1.000314	-0.9995931733890173	-0.9997341281391892
1.0003141	-0.999397593675117	-0.9995110514447499
1.0003142	-0.9990788316133385	-0.999166846810728
1.0003143	-0.9986365539718292	-0.9987015559987585
1.0003144	-0.9980704275201309	-0.9981152354459824
1.0003145	-0.9973801190238774	-0.9974079562527182
1.0003146	-0.9965652952523352	-0.9965798041816447
1.0003147	-0.995625622975877	-0.995630879644697
1.0003148	-0.9945607689584776	-0.994561297683361
1.0003149	-0.9933697103067834	-0.99337118796736
1.000315	-0.9920490986055154	-0.9920606947707672
1.0003151	-0.9905992049221068	-0.9906299769597963
1.0003152	-0.9890208159007959	-0.9890792079605605
1.0003153	-0.9873147181953373	-0.987408575757108
1.0003154	-0.9854816984564096	-0.9856182828561866
1.0003155	-0.9835225433391809	-0.9837085462701036
1.0003156	-0.9814380394856277	-0.981679597473197
1.0003157	-0.9792289735506389	-0.9795316823992053
1.0003158	-0.9768961321848929	-0.9772650613947649
1.0003159	-0.9744403020446577	-0.9748800091973754
1.000316	-0.9718622697697035	-0.97237681488065
1.0003161	-0.9691628220160262	-0.9697557818510475
1.0003162	-0.9663427454343039	-0.9670172277901746
1.0003163	-0.9634028266818754	-0.9641614846279044
1.0003164	-0.9603438523963622	-0.961188898476519
1.0003165	-0.9571666092348377	-0.9580998296268006
1.0003166	-0.953871883855426	-0.9548946524865011
1.0003167	-0.9504604628941726	-0.951573755512435
1.0003168	-0.9469331330089417	-0.9481375412061109
1.0003169	-0.9432906808504116	-0.9445864260367101
1.000317	-0.939533893077729	-0.9409208404058745
1.0003171	-0.9356635563248875	-0.9371412285627234
1.0003172	-0.9316804572507804	-0.933248048598838
1.0003173	-0.9275853825060865	-0.9292417723604341
1.0003174	-0.9233791187509466	-0.9251228854084557
1.0003175	-0.9190624526173583	-0.9208918869228796
1.0003176	-0.9146361707652166	-0.91654928969709
1.0003177	-0.9101010598452003	-0.9120956200393996
1.0003178	-0.9054579065184167	-0.9075314177285175
1.0003179	-0.9007074974149234	-0.9028572359073528
1.000318	-0.8958506191955888	-0.8980736410767833
1.0003181	-0.8908880585110915	-0.893181212986683
1.0003182	-0.885820602023478	-0.8881805445868978
1.0003183	-0.8806490363609211	-0.8830722419107351
1.0003184	-0.8753741481852352	-0.8778569240681068
1.0003185	-0.8699967241470986	-0.8725352231263375
1.0003186	-0.8645175509094687	-0.8671077840567075
1.0003187	-0.8589374150986898	-0.8615752646078244
1.0003188	-0.8532571033774939	-0.8559383352982302
1.0003189	-0.8474774024095031	-0.8501976793000122
1.000319	-0.8415990988197269	-0.8443539923167216
1.0003191	-0.8356229792715677	-0.838407982575542
1.0003192	-0.8295498304157036	-0.8323603706906847
1.0003193	-0.8233804389166184	-0.8262118896024425
1.0003194	-0.8171155913975913	-0.8199632844335543
1.0003195	-0.8107560745228931	-0.8136153124807645
1.0003196	-0.8043026749432023	-0.8071687430687026
1.0003197	-0.7977561793238364	-0.8006243574847787
1.0003198	-0.7911173742863999	-0.7939829488261805
1.0003199	-0.7843870464960044	-0.7872453219909328
1.00032	-0.7775659826033285	-0.7804122935224262
1.0003201	-0.7706549692744954	-0.773484691540372
1.0003202	-0.763654793129491	-0.7664633555787188
1.0003203	-0.7565662408342398	-0.7593491365761482
1.0003204	-0.7493900990394204	-0.7521428967116769
1.0003205	-0.7421271544119338	-0.7448455093317122
1.0003206	-0.7347781935702031	-0.7374578587791897
1.0003207	-0.727344003180938	-0.7299808403836517
1.0003208	-0.7198253699116042	-0.7224153603049782
1.0003209	-0.7122230803794899	-0.7147623353723069
1.000321	-0.7045379212518745	-0.707022693073682
1.0003211	-0.6967706791794367	-0.6991973713766853
1.0003212	-0.6889221408303716	-0.6912873186490766
1.0003213	-0.6809930928205019	-0.6832934934734493
1.0003214	-0.6729843218178435	-0.6752168646364369
1.0003215	-0.6648966144730746	-0.6670584109411878
1.0003216	-0.6567307574550918	-0.6588191211246645
1.0003217	-0.6484875373783083	-0.6504999936644034
1.0003218	-0.6401677409114483	-0.642102036767292
1.0003219	-0.6317721547051899	-0.6336262681743872
1.000322	-0.623301565429103	-0.6250737150748646
1.0003221	-0.6147567596962473	-0.6164454139053471
1.0003222	-0.6061385241760272	-0.6077424103383054
1.0003223	-0.597447645519121	-0.5989657590794919
1.0003224	-0.5886849103957434	-0.5901165237787798
1.0003225	-0.5798511054176573	-0.5811957768224888
1.0003226	-0.5709470172549187	-0.5722045993213074
1.0003227	-0.5619734325782081	-0.5631440809210457
1.0003228	-0.5529311379983517	-0.5540153196095254
1.0003229	-0.5438209201858765	-0.5448194217042054
1.000323	-0.534643565791461	-0.5355575016377891
1.0003231	-0.5253998614863818	-0.5262306818639987
1.0003232	-0.5160905938802659	-0.516840092638567
1.0003233	-0.5067165496442432	-0.5073868720064938
1.0003234	-0.4972785154289924	-0.49787216558145264
1.0003235	-0.48777727790635844	-0.48829712644891177
1.0003236	-0.4782136236848244	-0.4786629149412245
1.0003237	-0.4685883394360958	-0.4689706986245432
1.0003238	-0.4589022118108512	-0.4592216520724592
1.0003239	-0.44915602748147604	-0.44941695676663695
1.000324	-0.4393505730553655	-0.4395578008664552
1.0003241	-0.4294866352047726	-0.4296453791956262
1.0003242	-0.4195650005803758	-0.41968089301043954
1.0003243	-0.409586455855073	-0.4096655498981849
1.0003244	-0.39955178763522753	-0.3996005635417447
1.0003245	-0.38946178259361186	-0.38948715370593334
1.0003246	-0.37931722740348983	-0.3793265460234491
1.0003247	-0.36911890867048763	-0.36911997177818096
1.0003248	-0.35886893729307323	-0.3588686678913496
1.0003249	-0.3485763159375971	-0.3485738766814585
1.000325	-0.3382436197282833	-0.33823684575929786
1.0003251	-0.32787208389817024	-0.3278588277847651
1.0003252	-0.31746294374908424	-0.3174410804528331
1.0003253	-0.30701743455995223	-0.3069848662494127
1.0003254	-0.29653679163301094	-0.29649145234455276
1.0003255	-0.2860222502006423	-0.28596211034567287
1.0003256	-0.275475045565006	-0.2753981162831791
1.0003257	-0.2648964130050292	-0.2648007503627657
1.0003258	-0.25428758782322813	-0.25417129685712386
1.0003259	-0.243649805251415	-0.2435110438558859
1.000326	-0.23298430059203967	-0.23282128325106305
1.0003261	-0.22229230912402975	-0.22210331048620593
1.0003262	-0.21157506615013644	-0.2113584244468327
1.0003263	-0.20083380690169006	-0.20058792720755494
1.0003264	-0.1900697666813873	-0.18979312401742757
1.0003265	-0.17928418079212738	-0.1789753230704232
1.0003266	-0.16847828446493718	-0.16813583527461318
1.0003267	-0.15765331300266905	-0.15727597423744677
1.0003268	-0.14681050168425047	-0.14639705601047068
1.0003269	-0.1359510858127384	-0.13550039897809898
1.000327	-0.12507630061883213	-0.12458732360100813
1.0003271	-0.11418738140555384	-0.11365915240131
1.0003272	-0.10328556345183026	-0.1027172097055073
1.0003273	-0.09237208206083358	-0.09176282153251582
1.0003274	-0.08144817246302294	-0.08079731533568989
1.0003275	-0.07051506996154555	-0.06982201998786156
1.0003276	-0.05957400983532879	-0.05883826552304497
1.0003277	-0.048626227387614906	-0.04784738302397646
1.0003278	-0.03767295784871105	-0.0368507043631868
1.0003279	-0.026715436521846048	-0.02584956218798434
1.000328	-0.01575489868594726	-0.014845289661430502
1.0003281	-0.004792579644283812	-0.003839220349538132
1.0003282	0.006170285372901874	0.0071673120380229315
1.0003283	0.017132461062343007	0.01817297366298354
1.0003284	0.028092712120778907	0.02917643079338331
1.0003285	0.03904980331795804	0.040176350038516065
1.0003286	0.05000249935061418	0.051171398363897946
1.0003287	0.06094956493982018	0.06216024335056261
1.0003288	0.0718897647823653	0.07314155330772022
1.0003289	0.08282186364790922	0.08411399753162592
1.000329	0.09374462623322433	0.09507624632057313
1.0003291	0.1046568172593838	0.1060269712335428
1.0003292	0.11555720142327075	0.11696484520258195
1.0003293	0.12644454349436784	0.1278885427906641
1.0003294	0.13731760816953076	0.13879674020665098
1.0003295	0.14817516016983234	0.1496881155628502
1.0003296	0.15901596419229358	0.1605613489868185
1.0003297	0.1698387850061326	0.17141512287777744
1.0003298	0.18064238730833182	0.18224812192150674
1.0003299	0.19142553581996413	0.1930590333462709
1.00033	0.20218699523823225	0.2038465470338768
1.0003301	0.2129255303320019	0.21460935577412904
1.0003302	0.22363990579842596	0.2253461552796038
1.0003303	0.23432888633487248	0.23605564441574178
1.0003304	0.2449912367098852	0.24673652542965785
1.0003305	0.2556257216207739	0.2573875039646768
1.0003306	0.26623110578861164	0.26800728931241724
1.0003307	0.2768061539110246	0.2785945945218649
1.0003308	0.2873496307560506	0.28914813664933187
1.0003309	0.29786030102124716	0.29966663677285793
1.000331	0.3083369294276872	0.3101488202412821
1.0003311	0.3187782806732991	0.320593416782026
1.0003312	0.3291831195255272	0.3309991607477239
1.0003313	0.33955021068222013	0.34136479113041024
1.0003314	0.349878318864451	0.35168905180720245
1.0003315	0.36016620877049443	0.36197069164649803
1.0003316	0.37041264516711314	0.372208464750818
1.0003317	0.3806163927524912	0.3824011304707657
1.0003318	0.39077621624770154	0.3925474536468392
1.0003319	0.400890880351409	0.40264620471382734
1.000332	0.410959149829607	0.4126961599394118
1.0003321	0.4209797893808587	0.4226961014378821
1.0003322	0.43095156370415055	0.4326448173855159
1.0003323	0.4408732375648412	0.44254110223321397
1.0003324	0.4507435756618071	0.45238375671998987
1.0003325	0.4605613427161212	0.46217158810682085
1.0003326	0.4703253034272367	0.4719034102774508
1.0003327	0.48003422255958944	0.48157804396848525
1.0003328	0.4896868648125119	0.49119431678255604
1.0003329	0.4992819949070769	0.5007510634170422
1.000333	0.5088183775432487	0.5102471257625101
1.0003331	0.5182947774844522	0.5196813531273262
1.0003332	0.5277099594305197	0.5290526022505215
1.0003333	0.5370626881025244	0.538359737524851
1.0003334	0.5463517282009848	0.5476016310927795
1.0003335	0.5555758444882277	0.5567771630650932
1.0003336	0.5647338016646292	0.5658852215334826
1.0003337	0.573824364451262	0.5749247027875076
1.0003338	0.5828462975492437	0.5838945114079036
1.0003339	0.5917983657197146	0.592793560478852
1.000334	0.6006793336636385	0.6016207716001578
1.0003341	0.6094879660826102	0.6103750750784067
1.0003342	0.6182230277368235	0.619055410114198
1.0003343	0.626883283327711	0.6276607248140252
1.0003344	0.6354674975763459	0.63618997639568
1.0003345	0.6439744351849988	0.6446421312764073
1.0003346	0.6524028609125228	0.6530161652730264
1.0003347	0.6607515394610156	0.6613110636134659
1.0003348	0.6690192355515503	0.6695258211349593
1.0003349	0.6772047138871163	0.6776594423689832
1.000335	0.68530673922514	0.6857109417340164
1.0003351	0.6933240762684267	0.6936793435465339
1.0003352	0.7012554897380497	0.7015636822117024
1.0003353	0.7090997443377617	0.7093630023049806
1.0003354	0.7168556048234734	0.717076358757007
1.0003355	0.7245218358987427	0.7247028168641828
1.0003356	0.7320972022846427	0.7322414524714007
1.0003357	0.739580468685733	0.7396913520501666
1.0003358	0.7469703998563215	0.7470516128752868
1.0003359	0.754265760500762	0.7543213430349786
1.000336	0.7614653153242487	0.7614996615894813
1.0003361	0.7685678290798289	0.7685856987247064
1.0003362	0.7755720664724828	0.775578595762017
1.0003363	0.782476792223283	0.7824775053262204
1.0003364	0.7892793542650166	0.7892815914172017
1.0003365	0.7959709695210418	0.795990029571457
1.0003366	0.8025503270226292	0.8026020068713328
1.0003367	0.8090174234658081	0.8091167221041762
1.0003368	0.8153722555326227	0.815533385830065
1.0003369	0.8216148199473234	0.821851220534236
1.000337	0.8277451133917051	0.828069460635806
1.0003371	0.833763132561797	0.8341873526377633
1.0003372	0.8396688741406401	0.8402041551906385
1.0003373	0.845462334850491	0.8461191392355584
1.0003374	0.8511435113741411	0.8519315880124386
1.0003375	0.8567124004076204	0.8576407972004728
1.0003376	0.862168998634967	0.863246074977686
1.0003377	0.8675133027764423	0.8687467421543087
1.0003378	0.8727453095158358	0.8741421321804009
1.0003379	0.8778650155379335	0.8794315912649896
1.000338	0.8828724175615013	0.8846144784894905
1.0003381	0.887767512271076	0.8896901658148744
1.0003382	0.8925502963626872	0.8946580382049942
1.0003383	0.8972207665221188	0.8995174936785584
1.0003384	0.9017789194661415	0.9042679434250073
1.0003385	0.9062247518802898	0.9089088118111007
1.0003386	0.9105582604605933	0.9134395364940678
1.0003387	0.9147794418938335	0.917859568469137
1.0003388	0.9188882928947859	0.9221683721750793
1.0003389	0.9228848101499822	0.9263654255001942
1.000339	0.9267689903554527	0.9304502198850892
1.0003391	0.930540830198976	0.934422260365645
1.0003392	0.9342003263933324	0.9382810656680288
1.0003393	0.9377474756260518	0.9420261682140856
1.0003394	0.9411822745931633	0.9456571142135088
1.0003395	0.9445047199834447	0.9491734637022091
1.0003396	0.9477148085076796	0.9525747906265751
1.0003397	0.950812536854396	0.9558606828482646
1.0003398	0.9537979017131195	0.9590307422187022
1.0003399	0.9566708997931374	0.9620845846472805
1.00034	0.9594315277837255	0.9650218401056602
1.0003401	0.9620797823809137	0.9678421527010171
1.0003402	0.9646156602752257	0.9705451807061092
1.0003403	0.9670391581739526	0.973130596624432
1.0003404	0.9693502727673684	0.9755980871938809
1.0003405	0.971549000751503	0.9779473534489606
1.0003406	0.973635338817878	0.9801781107460634
1.0003407	0.9756092836717885	0.9822900888174859
1.0003408	0.9774708320045066	0.9842830317744622
1.0003409	0.9792199805120618	0.9861566981582257
1.000341	0.9808567258869747	0.9879108609604232
1.0003411	0.9823810648325433	0.989545307665912
1.0003412	0.983792994041038	0.9910598402551475
1.0003413	0.9850925102084888	0.9924542752439981
1.0003414	0.986279610028414	0.9937284436992551
1.0003415	0.9873542902021152	0.9948821912701382
1.0003416	0.9883165474228612	0.9959153781900122
1.0003417	0.9891663783849197	0.9968278793030076
1.0003418	0.9899037797880942	0.9976195840840458
1.0003419	0.9905287483264026	0.9982903966400656
1.000342	0.9910412806958744	0.9988402357300027
1.0003421	0.9914413735917759	0.9992690347716481
1.0003422	0.9917290237119134	0.9995767418532425
1.0003423	0.9919042277513035	0.9997633197340416
1.0003424	0.9919669824059756	0.9998287458528969
1.0003425	0.9919172843721948	0.9997730123301475
1.0003426	0.9917551303457699	0.9995961259678015
1.0003427	0.9914805170227163	0.9992981082494393
1.0003428	0.9910934410990633	0.9988789953373758
1.0003429	0.9905938992720749	0.9983388380695878
1.000343	0.9899818882355621	0.9976777019484742
1.0003431	0.989257404686539	0.996895667140107
1.0003432	0.9884204453210355	0.995992828459972
1.0003433	0.9874710068373139	0.9949692953649399
1.0003434	0.9864090859271879	0.9938251919306342
1.0003435	0.9852346792886701	0.9925606568500185
1.0003436	0.9839477836177905	0.9911758434077544
1.0003437	0.9825483956138106	0.9896709194672306
1.0003438	0.9810365119665456	0.988046067436573
1.0003439	0.9794121293750078	0.9863014842665813
1.000344	0.9776752445392081	0.9844373814180265
1.0003441	0.9758258541474629	0.9824539848223888
1.0003442	0.9738639548995337	0.9803515348793179
1.0003443	0.9717895434914502	0.9781302864111865
1.0003444	0.9696026166242228	0.9757905086415369
1.0003445	0.9673031709841692	0.9733324851414041
1.0003446	0.9648912032720502	0.9707565138261068
1.0003447	0.9623667101838955	0.9680629068986253
1.0003448	0.959729688421715	0.9652519908231765
1.0003449	0.9569801346698276	0.9623241062604392
1.000345	0.9541180456299934	0.959279608063687
1.0003451	0.9511434179982421	0.9561188652110854
1.0003452	0.9480562484775831	0.9528422607744754
1.0003453	0.9448565337503363	0.94945019184359
1.0003454	0.9415442705192614	0.9459430695215648
1.0003455	0.938119455480388	0.9423213188462842
1.0003456	0.9345820853377252	0.9385853787544086
1.0003457	0.9309321567715937	0.9347357019947602
1.0003458	0.9271696664857526	0.9307727551232011
1.0003459	0.9232946111849609	0.926697018422353
1.000346	0.9193069875480397	0.9225089858150866
1.0003461	0.9152067922794979	0.9182091648589654
1.0003462	0.9109940220753652	0.9137980766487823
1.0003463	0.9066686736414004	0.9092762557724792
1.0003464	0.9022307436544247	0.9046442502059603
1.0003465	0.8976802288199471	0.8999026213069142
1.0003466	0.8930171258339973	0.8950519437068615
1.0003467	0.888241431403334	0.8900928052625734
1.0003468	0.8833531422027785	0.8850258069405099
1.0003469	0.8783522549388397	0.8798515628100826
1.000347	0.8732387663075473	0.874570699925412
1.0003471	0.86801267301666	0.8691838582723022
1.0003472	0.8626739717389993	0.8636916906426055
1.0003473	0.8572226591820737	0.8580948626268526
1.0003474	0.8516587320419132	0.8523940524860137
1.0003475	0.8459821870272768	0.8465899510941036
1.0003476	0.8401930208089852	0.8406832618027034
1.0003477	0.8342912300955475	0.834674700433028
1.0003478	0.8282768115964733	0.8285649951515298
1.0003479	0.8221497619810825	0.8223548863399529
1.000348	0.8159100779586346	0.8160451265869706
1.0003481	0.8095577562251594	0.8096364805429633
1.0003482	0.8030927934911664	0.8031297248553595
1.0003483	0.7965151864239753	0.796525648016475
1.0003484	0.7898249317338457	0.7898250503546881
1.0003485	0.7830264204474056	0.7830287438798217
1.0003486	0.7761272078964703	0.7761375522145287
1.0003487	0.7691286010455811	0.7691523104330326
1.0003488	0.7620318307722684	0.7620738650517342
1.0003489	0.7548381279388545	0.7549030738656392
1.000349	0.7475487234239528	0.7476408058758234
1.0003491	0.7401648480575125	0.740287941119404
1.0003492	0.7326877327179353	0.7328453706596522
1.0003493	0.7251186082675438	0.7253139964137054
1.0003494	0.7174587055857689	0.7176947310763065
1.0003495	0.7097092555009137	0.7099884979413198
1.0003496	0.7018714888922086	0.7021962308913564
1.0003497	0.6939466366396687	0.6943188742347047
1.0003498	0.6859359295704206	0.6863573825375663
1.0003499	0.6778405985642872	0.6783127206132984
1.00035	0.6696618744835909	0.670185863335752
1.0003501	0.6614009882090873	0.6619777955568005
1.0003502	0.6530591705664107	0.6536895119139451
1.0003503	0.6446376524361357	0.6453220168191088
1.0003504	0.6361376646805845	0.6368763242641987
1.0003505	0.6275604381812101	0.6283534577353695
1.0003506	0.6189072037622414	0.6197544500131246
1.0003507	0.6101791923049614	0.6110803431607034
1.0003508	0.601377634671692	0.6023321883222654
1.0003509	0.5925037617445393	0.5935110456340303
1.000351	0.5835588043464154	0.5846179840172817
1.0003511	0.5745439933592668	0.575654081166355
1.0003512	0.5654605596454159	0.5666204233398449
1.0003513	0.5563097340875778	0.5575181052687791
1.0003514	0.547092747507435	0.5483482299429354
1.0003515	0.5378108307875543	0.5391119085984653
1.0003516	0.5284652148110796	0.5298102605232392
1.0003517	0.5190571303988278	0.5204444128586152
1.0003518	0.5095878084338027	0.5110155005867253
1.0003519	0.5000584797783266	0.5015246663104944
1.000352	0.4904703753160763	0.4919730601570457
1.0003521	0.4808247258667919	0.482361839553333
1.0003522	0.47112276231402106	0.47269216921310975
1.0003523	0.4613657155200861	0.4629652209111319
1.0003524	0.45155481636915284	0.45318217338408223
1.0003525	0.44169129567997245	0.4433442121006668
1.0003526	0.4317763843365924	0.4334525292483339
1.0003527	0.42181131320133514	0.42350832350203
1.0003528	0.41179731315881196	0.4135127999228269
1.0003529	0.40173561502687205	0.40346716972304636
1.000353	0.3916274496900193	0.393372650252602
1.0003531	0.38147404801057627	0.38323046476283434
1.0003532	0.37127664087355594	0.3730418423031132
1.0003533	0.361036459095993	0.36280801748123387
1.0003534	0.3507547335628042	0.3525302304496286
1.0003535	0.3404326951592752	0.34220972668761657
1.0003536	0.3300715747018872	0.3318477567812509
1.0003537	0.3196726030758379	0.3214455764093526
1.0003538	0.3092370111434495	0.3110044460996962
1.0003539	0.29876602979033307	0.3005256311224898
1.000354	0.28826088983230835	0.29001040124387045
1.0003541	0.27772282215490907	0.2794600307116364
1.0003542	0.2671530576204577	0.26887579800787453
1.0003543	0.2565528271148467	0.25825898574082734
1.0003544	0.24592336145332172	0.2476108803951152
1.0003545	0.23526589152170918	0.23693277231732218
1.0003546	0.22458164818233128	0.22622595546533428
1.0003547	0.2138718623213186	0.2154917272990216
1.0003548	0.20313776475342993	0.20473138852754108
1.0003549	0.19238058636474054	0.19394624309477812
1.000355	0.18160155801757283	0.18313759792602294
1.0003551	0.170801910598251	0.17230676281750384
1.0003552	0.15998287492113533	0.1614550501813965
1.0003553	0.1491456818725057	0.15058377503110074
1.0003554	0.1382915623388034	0.13969425474994035
1.0003555	0.12742174713414667	0.12878780885877256
1.0003556	0.1165374671449404	0.117865759001193
1.0003557	0.10563995323350711	0.1069294286866689
1.0003558	0.09473043628640554	0.09598014317869236
1.0003559	0.08381014711750784	0.0850192292368636
1.000356	0.0728803166133476	0.07404801510201607
1.0003561	0.06194217563624721	0.06306783023803558
1.0003562	0.050996955072839134	0.0520800052194696
1.0003563	0.04004588573683715	0.04108587147265755
1.0003564	0.029090198514859444	0.03008676126082595
1.0003565	0.018131124269228416	0.0190840074250244
1.0003566	0.007169893886606715	0.008078943271463898
1.0003567	-0.003792261819363041	-0.002927097687774586
1.0003568	-0.014754111962021643	-0.01393278174976679
1.0003569	-0.02571442567904675	-0.024936775280048618
1.000357	-0.036671972083789195	-0.035937744825386676
1.0003571	-0.04762552036259021	-0.04693435737308133
1.0003572	-0.0585738396287932	-0.05792528036589439
1.0003573	-0.06951569899578808	-0.0689091819368936
1.0003574	-0.08044986764984624	-0.07988473114391513
1.0003575	-0.09137511470434193	-0.09085059798456649
1.0003576	-0.10229020929695273	-0.10180545365488503
1.0003577	-0.1131939205411587	-0.11274797066174828
1.0003578	-0.1240850176230619	-0.12367682308086439
1.0003579	-0.1349622696561157	-0.13459068657165346
1.000358	-0.1458244457779978	-0.14548823863494212
1.0003581	-0.15667031510232207	-0.15636815872478302
1.0003582	-0.1674986468149337	-0.16722912850506336
1.0003583	-0.17830821002940914	-0.17806983186428618
1.0003584	-0.18909777388342594	-0.1888889551717508
1.0003585	-0.19986610749077566	-0.19968518738858676
1.0003586	-0.2106119800369592	-0.2104572203224616
1.0003587	-0.22133416063571967	-0.22120374864225498
1.0003588	-0.23203141842473463	-0.23192347013222023
1.0003589	-0.24270252251801702	-0.24261508580201144
1.000359	-0.25334624210063594	-0.2532773001390113
1.0003591	-0.2639613462865449	-0.2639088211228881
1.0003592	-0.2745466041899515	-0.27450836045365895
1.0003593	-0.2851007849955437	-0.2850746337780958
1.0003594	-0.29562265781746144	-0.2956063607041695
1.0003595	-0.3061109917933823	-0.3061022650503672
1.0003596	-0.3165645560378119	-0.31656107495362634
1.0003597	-0.3269821197348532	-0.32698152311623774
1.0003598	-0.3373618043506893	-0.3373623468200516
1.0003599	-0.34769203118107195	-0.34770228817250015
1.00036	-0.3579683788185727	-0.35800009421291773
1.0003601	-0.3681901459598862	-0.3682545171557126
1.0003602	-0.3783566312331912	-0.3784643144044184
1.0003603	-0.3884671332895443	-0.3886282487937734
1.0003604	-0.3985209507577421	-0.39874508869433395
1.0003605	-0.40851738233349066	-0.4088136082514552
1.0003606	-0.4184557266454598	-0.41883258739904994
1.0003607	-0.4283352823447065	-0.42880081209739285
1.0003608	-0.4381553480605491	-0.4387170744357329
1.0003609	-0.4479152224876557	-0.448580172866639
1.000361	-0.45761420425521215	-0.4583889122194599
1.0003611	-0.46725159199294475	-0.46814210391175864
1.0003612	-0.47682668439471043	-0.4778385661577591
1.0003613	-0.486338780090098	-0.4874771239815879
1.0003614	-0.49578717773016445	-0.4970566094464223
1.0003615	-0.505171175945202	-0.5065758617531972
1.0003616	-0.5144900734279425	-0.516033727465692
1.0003617	-0.5237431688085339	-0.525429060523476
1.0003618	-0.5329297607380334	-0.5347607224654263
1.0003619	-0.5420491478473239	-0.5440275825260008
1.000362	-0.5511006288279617	-0.5532285178544206
1.0003621	-0.56008350231068	-0.562362413527203
1.0003622	-0.5689970669465354	-0.5714281627658064
1.0003623	-0.5778406213670266	-0.5804246670301098
1.0003624	-0.586613464262485	-0.5893508362313055
1.0003625	-0.5953148942642528	-0.5982055887441118
1.0003626	-0.6039442100233869	-0.606987851617932
1.0003627	-0.6125007101720266	-0.6156965606675078
1.0003628	-0.6209836933992284	-0.62433066067905
1.0003629	-0.6293924583369689	-0.6328891054221261
1.000363	-0.6377263036178836	-0.6413708578351438
1.0003631	-0.6459845279300407	-0.6497748902067595
1.0003632	-0.6541664299059087	-0.6581001841874312
1.0003633	-0.6622713081965446	-0.6663457309882882
1.0003634	-0.6702984614352683	-0.6745105314664355
1.0003635	-0.6782471883087853	-0.682593596318309
1.0003636	-0.6861167874502425	-0.6905939460908016
1.0003637	-0.6939065575106967	-0.6985106113726485
1.0003638	-0.7016157971241768	-0.7063426328763419
1.0003639	-0.7092438049759768	-0.7140890616237575
1.000364	-0.7167898796999461	-0.7217489589567965
1.0003641	-0.7242533199471416	-0.7293213967208554
1.0003642	-0.731633424352326	-0.7368054573432967
1.0003643	-0.7389294915993319	-0.7442002340109025
1.0003644	-0.7461408203227362	-0.7515048306800312
1.0003645	-0.7532667091735958	-0.7587183622518527
1.0003646	-0.7603064567874325	-0.765839954647195
1.0003647	-0.767259361846567	-0.7728687449754503
1.0003648	-0.7741247229863292	-0.7798038815442978
1.0003649	-0.7809018388428262	-0.78664452401124
1.000365	-0.7875900080972125	-0.7933898435300571
1.0003651	-0.7941885293853987	-0.8000390227601171
1.0003652	-0.8006967013584416	-0.8065912560263422
1.0003653	-0.807113822653251	-0.8130457493873383
1.0003654	-0.8134391919493826	-0.8194017207886942
1.0003655	-0.8196721078835434	-0.8256584000717393
1.0003656	-0.82581186910679	-0.8318150291244059
1.0003657	-0.8318577742568596	-0.8378708619453065
1.0003658	-0.8378091220116596	-0.843825164787697
1.0003659	-0.8436652110087177	-0.849677216167671
1.000366	-0.849425339899091	-0.8554263070056192
1.0003661	-0.8550888073213686	-0.8610717406861306
1.0003662	-0.8606549119517597	-0.8666128331923334
1.0003663	-0.8661229524286381	-0.8720489131135458
1.0003664	-0.8714922274030609	-0.8773793217769861
1.0003665	-0.8767620355144944	-0.8826034133034656
1.0003666	-0.8819316754373996	-0.887720554731794
1.0003667	-0.8870004458110212	-0.8927301260258638
1.0003668	-0.8919676452755002	-0.8976315201856505
1.0003669	-0.8968325725039535	-0.9024241433523427
1.000367	-0.9015945261362956	-0.9071074148149622
1.0003671	-0.9062528048235835	-0.911680767124524
1.0003672	-0.9108067072068786	-0.916143646141983
1.0003673	-0.9152555319574626	-0.9204955111447594
1.0003674	-0.9195985777161646	-0.9247358348328025
1.0003675	-0.9238351431340414	-0.928864103432348
1.0003676	-0.9279645268531004	-0.9328798167393494
1.0003677	-0.931986027542738	-0.9367824882154914
1.0003678	-0.9358989438447227	-0.9405716449936339
1.0003679	-0.9397025744101115	-0.9442468279710148
1.000368	-0.9433962178818822	-0.947807591848056
1.0003681	-0.9469791729274963	-0.951253505213681
1.0003682	-0.9504507381896867	-0.9545841505501348
1.0003683	-0.9538102123195102	-0.9577991243154559
1.0003684	-0.9570568939609406	-0.9608980369775645
1.0003685	-0.9601900817794541	-0.9638805130887295
1.0003686	-0.963209074418773	-0.9667461912897669
1.0003687	-0.9661131705299544	-0.9694947243815855
1.0003688	-0.968901668757992	-0.972125779354539
1.0003689	-0.9715738677663278	-0.9746390374518649
1.000369	-0.9741290661996982	-0.9770341941732548
1.0003691	-0.976566562703879	-0.9793109593304341
1.0003692	-0.978885655940753	-0.9814690570963082
1.0003693	-0.981085644555834	-0.9835082260080403
1.0003694	-0.9831658272001788	-0.985428219019208
1.0003695	-0.9851255025206271	-0.9872288035206678
1.0003696	-0.9869639691769402	-0.9889097613844666
1.0003697	-0.9886805258156892	-0.9904708889662678
1.0003698	-0.9902744710879312	-0.9919119971462745
1.0003699	-0.9917451036415951	-0.9932329113452024
1.00037	-0.9930917221342699	-0.9944334715568905
1.0003701	-0.9943136252136099	-0.9955135323500777
1.0003702	-0.995410111530672	-0.9964729628980143
1.0003703	-0.9963804797344992	-0.9973116469895085
1.0003704	-0.9972240284804587	-0.9980294830501737
1.0003705	-0.9979400564173126	-0.9986263841435568
1.0003706	-0.9985278621961178	-0.9991022779893742
1.0003707	-0.998986744467056	-0.9994571069696099
1.0003708	-0.9993160018832231	-0.9996908281383685
1.0003709	-0.9995149330945139	-0.9998034132223395
1.000371	-0.9995828367519802	-0.9997948486277861
1.0003711	-0.9995190115069821	-0.9996651354409135
1.0003712	-0.9993227560102798	-0.9994142894278376
1.0003713	-0.9989933689129302	-0.9990423410328587
1.0003714	-0.998530148867168	-0.9985493353758731
1.0003715	-0.997932394521994	-0.9979353322422441
1.0003716	-0.9971994728622149	-0.9972004060821188
1.0003717	-0.9963319093381711	-0.9963446459972807
1.0003718	-0.9953306520090013	-0.9953681557336066
1.0003719	-0.9941965484702473	-0.9942710536595404
1.000372	-0.9929304463239752	-0.9930534727647509
1.0003721	-0.9915331931701757	-0.9917155606355953
1.0003722	-0.9900056366123751	-0.990257479442636
1.0003723	-0.9883486242437788	-0.9886794059077549
1.0003724	-0.986563003667625	-0.9869815313021553
1.0003725	-0.9846496224839041	-0.9851640614104942
1.0003726	-0.9826093282972772	-0.9832272165134652
1.0003727	-0.980442968698673	-0.981171231343631
1.0003728	-0.9781513912924716	-0.9789963550827736
1.0003729	-0.9757354436841655	-0.9767028513199724
1.000373	-0.9731959734630148	-0.9742909980031881
1.0003731	-0.9705338282342368	-0.9717610874361314
1.0003732	-0.9677498555978225	-0.9691134262227177
1.0003733	-0.9648449031603457	-0.9663483352411373
1.0003734	-0.9618198185088954	-0.9634661495801471
1.0003735	-0.9586754492497781	-0.9604672185352873
1.0003736	-0.9554126429829848	-0.9573519055422571
1.0003737	-0.9520322473161417	-0.9541205881461544
1.0003738	-0.948535109834226	-0.9507736579267965
1.0003739	-0.9449220781446039	-0.9473115204942695
1.000374	-0.9411939998472661	-0.943734595411357
1.0003741	-0.937351722550861	-0.9400433161580404
1.0003742	-0.9333960938383142	-0.9362381300459365
1.0003743	-0.9293279613180215	-0.9323194982132429
1.0003744	-0.9251481725899737	-0.9282878955363424
1.0003745	-0.9208575752638106	-0.9241438105896279
1.0003746	-0.9164570169204673	-0.9198877455492374
1.0003747	-0.9119473451693386	-0.9155202161874104
1.0003748	-0.9073294076207885	-0.911041751783475
1.0003749	-0.9026040518542985	-0.906452895028781
1.000375	-0.8977721254799927	-0.901754202020563
1.0003751	-0.8928344760978623	-0.8969462421550439
1.0003752	-0.88779195131921	-0.8920295980792767
1.0003753	-0.8826453987216315	-0.8870048655766177
1.0003754	-0.8773956659161979	-0.881872653560035
1.0003755	-0.8720436005029	-0.8766335839548877
1.0003756	-0.8665900500939495	-0.8712882916463244
1.0003757	-0.8610358622651171	-0.865837424354652
1.0003758	-0.85538188462839	-0.8602816426280437
1.0003759	-0.8496289647837592	-0.8546216197152405
1.000376	-0.8437779503443149	-0.8488580415086322
1.0003761	-0.8378296888840628	-0.8429916064097239
1.0003762	-0.8317850280158766	-0.8370230253212785
1.0003763	-0.825644815339747	-0.830953021510191
1.0003764	-0.8194098984696132	-0.8247823305463595
1.0003765	-0.8130811249777758	-0.8185117001584977
1.0003766	-0.8066593424779648	-0.8121418902257375
1.0003767	-0.8001453985847364	-0.805673672645424
1.0003768	-0.7935401408691518	-0.7991078311955111
1.0003769	-0.7868444169455636	-0.7924451615257414
1.000377	-0.7800590744139623	-0.7856864710039922
1.0003771	-0.7731849608896998	-0.778832578648034
1.0003772	-0.7662229239422382	-0.7718843149651601
1.0003773	-0.7591738111867334	-0.7648425219428836
1.0003774	-0.752038470223176	-0.7577080528862342
1.0003775	-0.7448177486676839	-0.750481772345599
1.0003776	-0.7375124940881798	-0.7431645559475872
1.0003777	-0.7301235541005928	-0.7357572903851757
1.0003778	-0.7226517763049137	-0.7282608732462968
1.0003779	-0.7150980083179962	-0.720676212937931
1.000378	-0.7074630977062837	-0.7130042285084848
1.0003781	-0.699747892086449	-0.7052458496374416
1.0003782	-0.6919532390584826	-0.697402016455573
1.0003783	-0.6840799862399438	-0.6894736794653992
1.0003784	-0.6761289811958575	-0.6814617993554523
1.0003785	-0.6681010715436093	-0.6733673469894725
1.0003786	-0.6599971049012682	-0.6651913032367404
1.0003787	-0.6518179288328343	-0.6569346587979751
1.0003788	-0.6435643909562083	-0.6485984141941836
1.0003789	-0.6352373388713812	-0.6401835795729839
1.000379	-0.6268376201970745	-0.6316911746232043
1.0003791	-0.6183660824959749	-0.6231222283757255
1.0003792	-0.609823573386644	-0.614477779191902
1.0003793	-0.601210940469072	-0.6057588745625182
1.0003794	-0.5925290313626039	-0.596966571019186
1.0003795	-0.5837786936286731	-0.5881019339281003
1.0003796	-0.5749607748864713	-0.5791660374780566
1.0003797	-0.5660761227359892	-0.5701599644723524
1.0003798	-0.5571255847971639	-0.5610848062372681
1.0003799	-0.5481100086302362	-0.5519416624090311
1.00038	-0.5390302418549979	-0.5427316409214891
1.0003801	-0.5298871320714399	-0.5334558577914129
1.0003802	-0.5206815269000618	-0.5241154370241239
1.0003803	-0.5114142738999715	-0.5147115103942115
1.0003804	-0.5020862206915313	-0.5052452174328107
1.0003805	-0.4926982148956431	-0.49571770522792913
1.0003806	-0.4832511040706049	-0.4861301282213463
1.0003807	-0.4737457358371865	-0.47648364819569916
1.0003808	-0.4641829577953786	-0.4667794340491459
1.0003809	-0.4545636175665931	-0.4570186616966229
1.000381	-0.4448885627081006	-0.44720251384045856
1.0003811	-0.4351586408411885	-0.43733217995717427
1.0003812	-0.4253746995658473	-0.42740885606671125
1.0003813	-0.41553758650396866	-0.4174337446313629
1.0003814	-0.4056481492118563	-0.40740805432133664
1.0003815	-0.39570723531128477	-0.39733300000122157
1.0003816	-0.38571569240224457	-0.38720980249423537
1.0003817	-0.37567436810707727	-0.37703968847905583
1.0003818	-0.3655841099811794	-0.36682389025076073
1.0003819	-0.35544576564678276	-0.3565636457069648
1.000382	-0.34526018270387804	-0.34626019810759245
1.0003821	-0.3350282087752262	-0.3359147959698152
1.0003822	-0.32475069141537716	-0.32552869282473157
1.0003823	-0.3144284782469899	-0.3151031472033549
1.0003824	-0.3040624168931203	-0.3046394224155475
1.0003825	-0.2936533549077228	-0.29413878632685786
1.0003826	-0.283202139913757	-0.2836025113443502
1.0003827	-0.2727096195112134	-0.2730318741694458
1.0003828	-0.2621766413235148	-0.2624281556901444
1.0003829	-0.2516040529038745	-0.2517926407314326
1.000383	-0.24099270187562627	-0.24112661804094393
1.0003831	-0.23034343583876074	-0.23043138003868255
1.0003832	-0.21965710241703745	-0.21970822270772447
1.0003833	-0.2089345491629886	-0.20895844534192723
1.0003834	-0.19817662370029232	-0.19818335053132488
1.0003835	-0.18738417362893922	-0.1873842439091166
1.0003836	-0.17656443102483133	-0.17656243404128655
1.0003837	-0.16572817613656143	-0.16571923217189677
1.0003838	-0.15487666263831512	-0.15485595220834963
1.0003839	-0.1440110404999615	-0.14397391046613817
1.000384	-0.13313245971553922	-0.1330744255575362
1.0003841	-0.12224207020660494	-0.12215881813503152
1.0003842	-0.11134102196716955	-0.11122841087644814
1.0003843	-0.10043046499133812	-0.10028452825224107
1.0003844	-0.08951154920052584	-0.08932849629199666
1.0003845	-0.07858542458881823	-0.07836164256950963
1.0003846	-0.06765324112608473	-0.06738529594477409
1.0003847	-0.056716148806484346	-0.05640078645165694
1.0003848	-0.045775297551314376	-0.04540944503910724
1.0003849	-0.03483183735472439	-0.034412603556292456
1.000385	-0.023886918186583728	-0.023411594493635723
1.0003851	-0.012941690041064713	-0.012407750870190113
1.0003852	-0.0019973028394280057	-0.0014024059743554312
1.0003853	0.008945093424153505	0.009603106651053296
1.0003854	0.01988434877981038	0.02060745346813542
1.0003855	0.03081931323339815	0.03160930105659689
1.0003856	0.04174883686361064	0.04260731637310162
1.0003857	0.05267176967629272	0.053600166766156546
1.0003858	0.06358696170157485	0.06458652023531256
1.0003859	0.07449326294538139	0.07556504554383246
1.000386	0.0853895234862786	0.08653441247738074
1.0003861	0.09627459333017008	0.0974932918590532
1.0003862	0.1071473224830587	0.10844035578356787
1.0003863	0.11800656102336149	0.11937427785103166
1.0003864	0.12885115895705257	0.13029373318183407
1.0003865	0.13967996631426283	0.1411973986743686
1.0003866	0.1504918331011349	0.15208395311695413
1.0003867	0.16128560939581593	0.16295207744452117
1.0003868	0.17206014520441004	0.17380045475342945
1.0003869	0.1828142905570478	0.1846277705577673
1.000387	0.19354689546005333	0.1954327129004521
1.0003871	0.20425680999122153	0.20621397260810784
1.0003872	0.21494288415682772	0.21697024330578368
1.0003873	0.2256039679870021	0.22770022167122295
1.0003874	0.23623891148829101	0.23840260754503934
1.0003875	0.24684656473805566	0.24907610418326978
1.0003876	0.25742577774278286	0.2597194182718909
1.0003877	0.26797540053260294	0.2703312601786455
1.0003878	0.2784942831143251	0.28091034406206966
1.0003879	0.2889812755647949	0.29145538812118776
1.000388	0.29943522789075216	0.30196511460984127
1.0003881	0.30985499009922945	0.3124382500623778
1.0003882	0.32023941226663233	0.3228735255173311
1.0003883	0.33058734439991677	0.3332696765316773
1.0003884	0.3408976365292131	0.3436254434271006
1.0003885	0.3511691386618885	0.353939571396525
1.0003886	0.36140070087369014	0.3642108107476158
1.0003887	0.37159117317189794	0.3744379169168404
1.0003888	0.38173940558664243	0.3846196507119159
1.0003889	0.3918442481256658	0.3947547784166015
1.000389	0.4019045508639753	0.40484207203007067
1.0003891	0.41191916380921556	0.4148803092806864
1.0003892	0.42188693699151725	0.42486827386420273
1.0003893	0.43180672041903856	0.4348047555465885
1.0003894	0.4416773641659649	0.44468855039882366
1.0003895	0.45149771824034673	0.45451846081035213
1.0003896	0.46126663267231466	0.46429329572258643
1.0003897	0.47098295747048374	0.4740118707295771
1.0003898	0.480645542708136	0.48367300830772597
1.0003899	0.4902532383937684	0.49327553782893685
1.00039	0.49980489453636573	0.5028182957678339
1.0003901	0.5092993612084785	0.5123001259056943
1.0003902	0.5187354884189657	0.5217198793433965
1.0003903	0.5281121261979578	0.531076414725513
1.0003904	0.5374281245549677	0.5403685983368176
1.0003905	0.5466823335614998	0.5495953043220032
1.0003906	0.5558736032269308	0.5587554146983074
1.0003907	0.5650007835813915	0.5678478195736353
1.0003908	0.5740627246349642	0.5768714172404138
1.0003909	0.5830582764580245	0.5858251143890112
1.000391	0.5919862890605087	0.594707826120032
1.0003911	0.6008456124725472	0.6035184761560383
1.0003912	0.6096350967048323	0.6122559969325424
1.0003913	0.6183535918265299	0.6209193298047864
1.0003914	0.626999947848176	0.6295074250595845
1.0003915	0.6355730147999014	0.6380192421203047
1.0003916	0.6440716426930488	0.6464537496348215
1.0003917	0.652494681595493	0.6548099256751839
1.0003918	0.6608409815184102	0.6630867577491008
1.0003919	0.6691093924736591	0.6712832429795698
1.000392	0.6772987645280912	0.6793983882801983
1.0003921	0.6854079476933908	0.6874312103663311
1.0003922	0.6934357919996882	0.6953807359471388
1.0003923	0.7013811474595643	0.7032460018079391
1.0003924	0.7092428641384362	0.7110260549965021
1.0003925	0.7170197920487001	0.7187199528337593
1.0003926	0.7247107812204868	0.7263267630980742
1.0003927	0.7323146816671401	0.733845564104003
1.0003928	0.7398303434525608	0.7412754448805708
1.0003929	0.7472566165898984	0.7486155051814661
1.000393	0.7545923511092832	0.7558648556610975
1.0003931	0.7618363970248636	0.7630226179497431
1.0003932	0.7689876043989423	0.7700879248233595
1.0003933	0.7760448232454624	0.7770599202132895
1.0003934	0.7830069035945546	0.7839377593737462
1.0003935	0.789872695461212	0.7907206089532273
1.0003936	0.7966410489060575	0.7974076471554981
1.0003937	0.8033108139438693	0.8039980637488017
1.0003938	0.8098808406047777	0.810491060224481
1.0003939	0.8163499789046621	0.8168858498644578
1.000394	0.8227170789023835	0.823181657893127
1.0003941	0.828980990613596	0.8293777214860415
1.0003942	0.8351405640548696	0.8354732899059111
1.0003943	0.8411946492836909	0.8414676246331696
1.0003944	0.8471420963163975	0.8473599993742474
1.0003945	0.8529817551831196	0.8531497002039169
1.0003946	0.858712475901385	0.8588360256256453
1.0003947	0.8643331085267757	0.8644182867068383
1.0003948	0.8698425030765763	0.8698958070865579
1.0003949	0.8752395095809172	0.8752679231082102
1.000395	0.8805229780583242	0.8805339838756192
1.0003951	0.8856917585623933	0.8856933513784226
1.0003952	0.8907440449195299	0.8907454004992224
1.0003953	0.8956729566144452	0.8956895191363052
1.0003954	0.9004771279389815	0.9005251082553856
1.0003955	0.9051568033862765	0.905251582004885
1.0003956	0.9097122274173275	0.9098683677224805
1.0003957	0.9141436445039381	0.9143749060476756
1.0003958	0.9184512991084841	0.9187706509690686
1.0003959	0.922635435721898	0.9230550699293012
1.000396	0.9266962988062808	0.9272276438310029
1.0003961	0.9306341328248287	0.9312878671300852
1.0003962	0.934449182266832	0.9352352479229121
1.0003963	0.9381416915952141	0.9390693079517984
1.0003964	0.941711905281778	0.9427895826992616
1.0003965	0.9451600677908061	0.9463956214272694
1.0003966	0.9484864236094142	0.9498869872636247
1.0003967	0.9516912172016135	0.9532632572068401
1.0003968	0.9547746930392078	0.9565240222096694
1.0003969	0.9577370955875566	0.9596688872136642
1.000397	0.9605786693316185	0.9626974712247116
1.0003971	0.9632996587364848	0.9656094073172888
1.0003972	0.9659003082739588	0.9684043427070947
1.0003973	0.968380862410469	0.9710819387808612
1.0003974	0.9707415656288342	0.9736418711608948
1.0003975	0.9729826623952165	0.9760838297086912
1.0003976	0.9751043971814195	0.9784075185865473
1.0003977	0.9771070144549316	0.9806126562825539
1.0003978	0.9789907586964495	0.9826989756640195
1.0003979	0.9807558743731972	0.9846662239804467
1.000398	0.9824026059534532	0.9865141629100206
1.0003981	0.9839311979163333	0.9882425685995971
1.0003982	0.9853418947298529	0.9898512316671956
1.0003983	0.9866349408658155	0.9913399572440358
1.0003984	0.9878105807935442	0.9927085649909914
1.0003985	0.9888690589900625	0.9939568891323283
1.0003986	0.9898106199244334	0.9950847784575362
1.0003987	0.99063550806846	0.9960920963520651
1.0003988	0.9913439678925018	0.9969787208088617
1.0003989	0.9919362438715078	0.9977445444507448
1.000399	0.9924125804755791	0.9983894745315925
1.0003991	0.9927732221765192	0.9989134329557124
1.0003992	0.9930184134457147	0.999316356284428
1.0003993	0.9931483987560578	0.9995981957470639
1.0003994	0.993163422578679	0.9997589172414758
1.0003995	0.9930637293853817	0.9997985013420183
1.0003996	0.9928495636485717	0.9997169433011729
1.0003997	0.992521169839101	0.9995142530491187
1.0003998	0.9920787924291213	0.9991904551936033
1.0003999	0.991522675891797	0.9987455890176166
1.0004	0.9908530646964613	0.9981797084704479
1.0004001	0.990070203316026	0.9974928821670592
1.0004002	0.9891743362222948	0.9966851933760824
1.0004003	0.9881657078894355	0.9957567400127647
1.0004004	0.9870445627847717	0.9947076346185778
1.0004005	0.9858111453822216	0.9935380043599417
1.0004006	0.9844657001535881	0.9922479910048256
1.0004007	0.9830084715740344	0.9908377509107501
1.0004008	0.981439704108892	0.9893074549930368
1.0004009	0.9797596422330759	0.9876572887228802
1.000401	0.9779685304183896	0.9858874520926031
1.0004011	0.9760666131409823	0.9839981595987315
1.0004012	0.9740541348642104	0.9819896401989595
1.0004013	0.971931340063978	0.9798621373095548
1.0004014	0.969698473212088	0.9776159087593478
1.0004015	0.9673557787856675	0.9752512267679198
1.0004016	0.9649035012461158	0.9727683778913406
1.0004017	0.9623418850703161	0.9701676630189432
1.0004018	0.9596711747361231	0.9674493973222791
1.0004019	0.9568916147034789	0.9646139101976392
1.000402	0.9540034494499965	0.9616615452623379
1.0004021	0.951006923447479	0.9585926602891892
1.0004022	0.9479022811747433	0.955407627176249
1.0004023	0.9446897670898051	0.9521068318732023
1.0004024	0.9413696256712412	0.9486906743770144
1.0004025	0.9379421013908551	0.9451595686554259
1.0004026	0.9344074387284176	0.9415139426119471
1.0004027	0.9307658821400343	0.9377542380013633
1.0004028	0.9270176761052384	0.9338809104247757
1.0004029	0.9231630650958331	0.9298944292422536
1.000403	0.9192022935925344	0.9257952775331453
1.0004031	0.9151356060495555	0.9215839520008945
1.0004032	0.9109632469473767	0.9172609629674355
1.0004033	0.9066854607578017	0.9128268342751975
1.0004034	0.9023024919624822	0.9082821032428294
1.0004035	0.897814585013757	0.9036273205594464
1.0004036	0.8932219843930449	0.8988630502784634
1.0004037	0.8885249345826945	0.8939898697200547
1.0004038	0.8837236800336498	0.8890083693676442
1.0004039	0.8788184652280275	0.883919152861249
1.000404	0.8738095346376313	0.8787228368813211
1.0004041	0.8686971327457309	0.8734200510965822
1.0004042	0.8634815040014254	0.868011438040396
1.0004043	0.8581628928877556	0.8624976531035583
1.0004044	0.8527415438765246	0.8568793644079975
1.0004045	0.8472177014519147	0.8511572527502981
1.0004046	0.841591610061198	0.8453320114681593
1.0004047	0.8358635141883297	0.8394043464325893
1.0004048	0.8300336583051132	0.8333749759117897
1.0004049	0.8241022868966345	0.827244630510427
1.000405	0.818069644408356	0.8210140530264262
1.0004051	0.8119359753251386	0.8146839984426352
1.0004052	0.8057015241187859	0.8082552337811103
1.0004053	0.799366535275279	0.801728538038266
1.0004054	0.7929312532382878	0.7951047020323162
1.0004055	0.7863959224935708	0.7883845283943505
1.0004056	0.7797607875277748	0.7815688314286213
1.0004057	0.7730260927832368	0.7746584369674537
1.0004058	0.7661920827463823	0.7676541823620141
1.0004059	0.7592590018890149	0.7605569163204953
1.000406	0.7522270946986611	0.7533674988363875
1.0004061	0.7450966056158963	0.7460868010201928
1.0004062	0.7378677791280279	0.7387157050896587
1.0004063	0.7305408597068592	0.7312551041992222
1.0004064	0.7231160918407886	0.7237059023644954
1.0004065	0.7155937199686462	0.7160690142855025
1.0004066	0.7079739885786132	0.7083453653363929
1.0004067	0.7002571421424928	0.7005358913864559
1.0004068	0.6924434251495457	0.6926415387210224
1.0004069	0.684533082036875	0.6846632638564747
1.000407	0.6765263572935266	0.6766020335295387
1.0004071	0.6684234953913037	0.6684588245101916
1.0004072	0.660224740820321	0.6602346235190993
1.0004073	0.6519303380159714	0.6519304270348494
1.0004074	0.64354600063689	0.6435472412827228
1.0004075	0.6350806792028714	0.6350860820588364
1.0004076	0.626535722987807	0.6265479745498403
1.0004077	0.6179124092158232	0.6179339533214777
1.0004078	0.6092120150923397	0.6092450621182155
1.0004079	0.6004358178423455	0.6004823537750259
1.000408	0.5915850946322834	0.5916468900118014
1.0004081	0.5826611226869762	0.5827397414214631
1.0004082	0.5736651792118428	0.5737619872625788
1.0004083	0.5645985414325121	0.5647147153681192
1.0004084	0.5554624865141369	0.5555990219331224
1.0004085	0.5462582916821905	0.5464160115024203
1.0004086	0.5369872341420918	0.5371667967565857
1.0004087	0.5276505911200637	0.5278524984178925
1.0004088	0.51824963978006	0.5184742450316259
1.0004089	0.5087856573481586	0.5090331729534328
1.000409	0.49925992102977945	0.4995304261290673
1.0004091	0.4896737080516931	0.48996715599764895
1.0004092	0.480028295576745	0.480344521267112
1.0004093	0.4703249608315736	0.4706636879011932
1.0004094	0.46056498104333143	0.4609258289150367
1.0004095	0.45074963337409235	0.4511321241675994
1.0004096	0.4408801950508846	0.44128376034847144
1.0004097	0.4309579432791274	0.431381930747657
1.0004098	0.4209841552864425	0.42142783515475646
1.0004099	0.41096010823395435	0.41142267962502277
1.00041	0.40088707934917134	0.40136767646589905
1.0004101	0.3907663458375129	0.39126404400175446
1.0004102	0.3805991849270244	0.3811130064709795
1.0004103	0.3703868737779714	0.37091579378730277
1.0004104	0.36013068961829764	0.3606736415260876
1.0004105	0.3498319096534225	0.3503877906844765
1.0004106	0.3394918111117695	0.34005948757659094
1.0004107	0.3291116711528361	0.32968998359059654
1.0004108	0.3186927670049562	0.3192805351747341
1.0004109	0.3082363758735486	0.30883240359342284
1.000411	0.29774377498737015	0.29834685482064843
1.0004111	0.28721624150524105	0.2878251592933539
1.0004112	0.27665505265583934	0.27726859189721254
1.0004113	0.26606148566814125	0.2666784317426275
1.0004114	0.25543681770051907	0.2560559619388941
1.0004115	0.24478232598187877	0.2454024695798045
1.0004116	0.23409928771763955	0.23471924549369133
1.0004117	0.2233889801370318	0.22400758413433355
1.0004118	0.21265268039790874	0.2132687833289221
1.0004119	0.20189166572944162	0.20250414426350746
1.000412	0.19110721333704972	0.19171497123023262
1.0004121	0.18030060045017093	0.1809025715171562
1.0004122	0.16947310422623174	0.17006825515369778
1.0004123	0.15862600189462228	0.1592133348959847
1.0004124	0.14776057066076176	0.14833912597185323
1.0004125	0.1368780877542516	0.13744694596958168
1.0004126	0.1259798303321804	0.12653811458156555
1.0004127	0.115067075624113	0.1156139535894518
1.0004128	0.10414110083546879	0.10467578660732786
1.0004129	0.09320318319596599	0.0937249389698367
1.000413	0.08225459986244743	0.08276273747427901
1.0004131	0.07129662806460668	0.07179051036578134
1.0004132	0.06033054503222057	0.060809587103491325
1.0004133	0.0493576279220066	0.04982129812624715
1.0004134	0.038379153963725265	0.03882697483769114
1.0004135	0.02739640036279556	0.027827949347436053
1.0004136	0.0164106443490325	0.016825554358449336
1.0004137	0.005423163079066207	0.005821122907868796
1.0004138	-0.005564766217293626	-0.005184011647925687
1.0004139	-0.016551866334627796	-0.016188515892605847
1.000414	-0.027536860043128775	-0.027191056462577877
1.0004141	-0.03851847018616289	-0.03819030030626396
1.0004142	-0.04949541953391662	-0.04918491469902971
1.0004143	-0.060466430880970756	-0.06017356750239252
1.0004144	-0.07143022699757051	-0.07115492727660991
1.0004145	-0.08238553072698812	-0.0821276635395414
1.0004146	-0.0933310648394513	-0.09309044678152498
1.0004147	-0.10426555212954092	-0.10404194872403315
1.0004148	-0.11518771536760036	-0.11498084243192008
1.0004149	-0.12609627739671686	-0.1259058025713411
1.000415	-0.13698996098720512	-0.13681550542460563
1.0004151	-0.14786748890951168	-0.14770862912356794
1.0004152	-0.15872758400652576	-0.15858385388218385
1.0004153	-0.16956896904865676	-0.1694398620113075
1.0004154	-0.18039036683048548	-0.1802753381751373
1.0004155	-0.19119050012263616	-0.19108896950236082
1.0004156	-0.20196809176765418	-0.20187944584126388
1.0004157	-0.2127218645361152	-0.21264545977438343
1.0004158	-0.22345054122259994	-0.22338570687297235
1.0004159	-0.2341528445979556	-0.23409888580731888
1.000416	-0.2448274975042931	-0.24478369859945567
1.0004161	-0.25547322271239964	-0.25543885063772415
1.0004162	-0.266088743016856	-0.26606305092881993
1.0004163	-0.27667278118877753	-0.2766550122069346
1.0004164	-0.28722406006975004	-0.2872134511836999
1.0004165	-0.29774130243081764	-0.297737088562579
1.0004166	-0.308223231066561	-0.3082246492879914
1.0004167	-0.31866856874840943	-0.31867486265311284
1.0004168	-0.32907603831733245	-0.3290864625465088
1.0004169	-0.3394443625446766	-0.3394581874664069
1.000417	-0.3497722642021359	-0.34978878074343617
1.0004171	-0.3600584661301587	-0.3600769907613833
1.0004172	-0.37030169110034783	-0.37032157097116647
1.0004173	-0.3805006619072841	-0.38052128013371733
1.0004174	-0.3906541013230546	-0.3906748824249067
1.0004175	-0.40076073218733294	-0.40078114767533823
1.0004176	-0.41081927727210366	-0.41083885138412163
1.0004177	-0.4208284593719475	-0.4208467749575205
1.0004178	-0.4307870012593902	-0.4308037058119448
1.0004179	-0.44069362577323956	-0.44070843760918943
1.000418	-0.45054705568590736	-0.450559770269927
1.0004181	-0.46034601379197443	-0.4603565102076856
1.0004182	-0.4700892228644501	-0.47009747042968814
1.0004183	-0.47977540574118605	-0.4797814707670933
1.0004184	-0.4894032851950665	-0.48940733788816915
1.0004185	-0.49897158402067227	-0.49897390552713955
1.0004186	-0.5084790249915419	-0.5084800145827033
1.0004187	-0.5179243309444799	-0.5179245133428216
1.0004188	-0.527305648282123	-0.5273062574975361
1.0004189	-0.5366122694630782	-0.5366241103622411
1.000419	-0.5458402217955115	-0.545876942973726
1.0004191	-0.5549890460145162	-0.5550636343089836
1.0004192	-0.5640582827936265	-0.5641830712977762
1.0004193	-0.5730474728070836	-0.5732341490197747
1.0004194	-0.5819561567889202	-0.5822157708980655
1.0004195	-0.5907838754131994	-0.5911268487114171
1.0004196	-0.5995301693740331	-0.5999663028066596
1.0004197	-0.6081945793463859	-0.6087330621899283
1.0004198	-0.6167766460628478	-0.6174260647341436
1.0004199	-0.6252759101982013	-0.6260442571908746
1.00042	-0.6336919124465582	-0.6345865953959692
1.0004201	-0.6420241934836225	-0.6430520443578386
1.0004202	-0.6502722940405097	-0.6514395784578211
1.0004203	-0.6584357547927373	-0.6597481814616695
1.0004204	-0.6665141164344172	-0.6679768467180671
1.0004205	-0.6745069196420093	-0.6761245772436545
1.0004206	-0.6824137051451213	-0.6841903859160271
1.0004207	-0.6902340136200228	-0.6921732954847848
1.0004208	-0.6979673857608255	-0.7000723387624637
1.0004209	-0.7056133622447616	-0.7078865587062841
1.000421	-0.7131714837998983	-0.7156150086032973
1.0004211	-0.7206412911032734	-0.723256752081006
1.0004212	-0.7280223248327083	-0.730810863273688
1.0004213	-0.7353141257150946	-0.7382764269840583
1.0004214	-0.7425162344280558	-0.7456525386934796
1.0004215	-0.7496281916657044	-0.752938304738845
1.0004216	-0.7566495381066626	-0.7601328423881056
1.0004217	-0.763579814476224	-0.7672352800108947
1.0004218	-0.7704185614528097	-0.7742447570883048
1.0004219	-0.7771653197305315	-0.7811604243812148
1.000422	-0.7838196299888287	-0.7879814440020794
1.0004221	-0.7903810329513654	-0.7947069895767973
1.0004222	-0.7968490692973752	-0.8013362462539558
1.0004223	-0.8032232797209699	-0.8078684108643645
1.0004224	-0.8095032049024224	-0.8143026919888838
1.0004225	-0.815688385563734	-0.8206383101112864
1.0004226	-0.8217783623849677	-0.8268744976269411
1.0004227	-0.8277726760602352	-0.8330104989931642
1.0004228	-0.8336708672706592	-0.8390455707931047
1.0004229	-0.8394724767365455	-0.8449789818791502
1.000423	-0.8451770451388028	-0.8508100133811308
1.0004231	-0.8507841131592013	-0.8565379588346006
1.0004232	-0.8562932215167542	-0.8621621243035678
1.0004233	-0.8617039108930151	-0.8676818283882698
1.0004234	-0.8670157219820958	-0.8730964023587945
1.0004235	-0.8722281954666449	-0.8784051902116022
1.0004236	-0.8773408720639232	-0.8836075487959353
1.0004237	-0.8823532924563584	-0.8887028478209702
1.0004238	-0.8872649973380622	-0.8936904699795781
1.0004239	-0.892075527392578	-0.898569811000496
1.000424	-0.8967844233353816	-0.9033402797646067
1.0004241	-0.9013912258497908	-0.9080012983115612
1.0004242	-0.9058954756299177	-0.9125523019533621
1.0004243	-0.9102967133602162	-0.9169927393220819
1.0004244	-0.9145944797543446	-0.9213220724758512
1.0004245	-0.9187883154965277	-0.9255397769048631
1.0004246	-0.9228777612808774	-0.9296453416346028
1.0004247	-0.9268623577927748	-0.9336382692690124
1.0004248	-0.9307416457440281	-0.9375180760859725
1.0004249	-0.9345151658197848	-0.9412842920426975
1.000425	-0.9381824587061323	-0.9449364608603968
1.0004251	-0.9417430651134694	-0.9484741401027612
1.0004252	-0.9451965257276471	-0.9518969011808786
1.0004253	-0.9485423812427772	-0.9552043294378578
1.0004254	-0.9517801723459028	-0.9583960241838532
1.0004255	-0.9549094397455153	-0.9614715987726975
1.0004256	-0.9579297241284174	-0.964430680606215
1.0004257	-0.9608405661887207	-0.9672729112079531
1.0004258	-0.9636415066144405	-0.9699979462534816
1.0004259	-0.9663320861121282	-0.9726054556360189
1.000426	-0.9689118453695542	-0.9750951234701418
1.0004261	-0.9713803250808306	-0.9774666481544823
1.0004262	-0.9737370659349607	-0.9797197423972289
1.0004263	-0.9759816086365233	-0.9818541332706537
1.0004264	-0.9781134938742732	-0.983869562214163
1.0004265	-0.9801322623423223	-0.9857657850858821
1.0004266	-0.9820374547306788	-0.9875425721832807
1.0004267	-0.9838286117419162	-0.9891997082865052
1.0004268	-0.9855052740657897	-0.9907369926607715
1.0004269	-0.9870669823930717	-0.9921542390937104
1.000427	-0.9885132774248103	-0.993451275926155
1.0004271	-0.9898436998515221	-0.9946279460540509
1.0004272	-0.9910577903673191	-0.9956841069603314
1.0004273	-0.9921550896640067	-0.9966196307269513
1.0004274	-0.9931351384405708	-0.9974344040584097
1.0004275	-0.9939974773885568	-0.9981283282830092
1.0004276	-0.994741647202077	-0.9987013193733706
1.0004277	-0.9953671885739863	-0.9991533079535235
1.0004278	-0.9958736422011755	-0.9994842393110462
1.0004279	-0.9962605487762357	-0.9996940733976595
1.000428	-0.9965274489932788	-0.9997827848383524
1.0004281	-0.9966738835462259	-0.9997503629335123
1.0004282	-0.99669939312984	-0.9995968116596528
1.0004283	-0.9966035184377741	-0.999322149669352
1.0004284	-0.99638580016414	-0.9989264102889628
1.0004285	-0.996045779003941	-0.9984096415157804
1.0004286	-0.9955829956497798	-0.9977719060073588
1.0004287	-0.9949969907963875	-0.9970132810807926
1.0004288	-0.9942873051395895	-0.9961338587011013
1.0004289	-0.993453479370347	-0.9951337454630101
1.000429	-0.9924950541842104	-0.9940130625897396
1.0004291	-0.9914115702752915	-0.9927719459107659
1.0004292	-0.9902025683405266	-0.9914105458503222
1.0004293	-0.9888675890686593	-0.9899290273968084
1.0004294	-0.987406173156347	-0.988327570100923
1.0004295	-0.9858178612977013	-0.9866063680420774
1.0004296	-0.9841021941907856	-0.9847656298119736
1.0004297	-0.9822587125220936	-0.9828055784727069
1.0004298	-0.9802869569894053	-0.9807264515542553
1.0004299	-0.9781864682868325	-0.9785285010096042
1.00043	-0.9759567871135821	-0.9762119931934312
1.0004301	-0.9735974541538651	-0.9737772088089947
1.0004302	-0.9711080101066006	-0.971224442904971
1.0004303	-0.9684879956659007	-0.968554004819386
1.0004304	-0.9657369515321317	-0.9657662181534487
1.0004305	-0.9628544183871893	-0.9628614207073258
1.0004306	-0.9598399450288441	-0.9598399644763236
1.0004307	-0.9566959617358446	-0.9567022155908527
1.0004308	-0.9534253586491434	-0.9534485542499568
1.0004309	-0.9500291605377549	-0.9500793747170754
1.000431	-0.9465083921638533	-0.9465950852446177
1.0004311	-0.9428640782978422	-0.9429961080394788
1.0004312	-0.9390972436857098	-0.9392828791796275
1.0004313	-0.9352089130975864	-0.9354558486092237
1.0004314	-0.9312001112956462	-0.9315154800523728
1.0004315	-0.9270718630513627	-0.9274622509739314
1.0004316	-0.9228251931085751	-0.9232966524853875
1.0004317	-0.9184611262384925	-0.9190191893393432
1.0004318	-0.9139806872032897	-0.9146303798326089
1.0004319	-0.9093849007754733	-0.9101307557623829
1.000432	-0.9046747916968063	-0.9055208623216033
1.0004321	-0.8998513847395407	-0.9008012580928049
1.0004322	-0.894915704665851	-0.8959725149407464
1.0004323	-0.8898687762492411	-0.8910352179640417
1.0004324	-0.8847116242294708	-0.8859899653801775
1.0004325	-0.8794452733797979	-0.8808373685187989
1.0004326	-0.8740707484744502	-0.8755780517158074
1.0004327	-0.8685890742517332	-0.870212652201625
1.0004328	-0.863001275485635	-0.8647418200940146
1.0004329	-0.8573083769383308	-0.8591662182728491
1.000433	-0.8515114033849815	-0.8534865223240677
1.0004331	-0.8456113795620164	-0.8477034204071386
1.0004332	-0.8396093302443665	-0.841817613247334
1.0004333	-0.8335062801942068	-0.8358298140006127
1.0004334	-0.8273032541875953	-0.8297407481933351
1.0004335	-0.8210012769591578	-0.8235511535800417
1.0004336	-0.8146013732847323	-0.8172617801351751
1.0004337	-0.8081045679264927	-0.8108733899083559
1.0004338	-0.8015118856613586	-0.804386756959957
1.0004339	-0.7948243512222247	-0.7978026672094983
1.000434	-0.7880429893857991	-0.7911219184267954
1.0004341	-0.7811688249142558	-0.7843453200779571
1.0004342	-0.7742028825853382	-0.7774736932568949
1.0004343	-0.767146187130284	-0.7705078705246483
1.0004344	-0.7599997633266341	-0.7634486959000176
1.0004345	-0.7527646359527258	-0.7562970247124434
1.0004346	-0.7454418297386014	-0.7490537234498565
1.0004347	-0.7380323694624029	-0.7417196697488917
1.0004348	-0.7305372798863046	-0.7342957522252831
1.0004349	-0.7229575857894047	-0.7267828703987296
1.000435	-0.7152943119002155	-0.7191819345169785
1.0004351	-0.707548482997648	-0.7114938655456257
1.0004352	-0.6997211238438774	-0.7037195949900037
1.0004353	-0.6918132592187254	-0.6958600648164271
1.0004354	-0.6838259138492471	-0.6879162272680771
1.0004355	-0.6757601125150868	-0.679889044854324
1.0004356	-0.6676168799784196	-0.6717794901644791
1.0004357	-0.659397241019755	-0.6635885457856043
1.0004358	-0.6511022203647634	-0.6553172041104997
1.0004359	-0.6427328427937863	-0.6469664673266071
1.000436	-0.6342901330689983	-0.6385373472220063
1.0004361	-0.6257751159715605	-0.6300308650998764
1.0004362	-0.6171888162258317	-0.6214480515790457
1.0004363	-0.6085322586128133	-0.6127899465824285
1.0004364	-0.5998064679141317	-0.6040575991551272
1.0004365	-0.591012468853209	-0.5952520672784026
1.0004366	-0.5821512862115187	-0.5863744178578048
1.0004367	-0.5732239447512352	-0.5774257265165441
1.0004368	-0.5642314692545721	-0.5684070775045371
1.0004369	-0.5551748844437676	-0.5593195634867952
1.000437	-0.5460552151008915	-0.5501642855311957
1.0004371	-0.5368734859881187	-0.5409423528950943
1.0004372	-0.5276307218882137	-0.531654882931606
1.0004373	-0.5183279475223032	-0.52230300087156
1.0004374	-0.5089661876730174	-0.5128878398109171
1.0004375	-0.49954646710253103	-0.5034105404911065
1.0004376	-0.4900698105941236	-0.4938722512026442
1.0004377	-0.4805372428678829	-0.48427412756112603
1.0004378	-0.47094978870696325	-0.4746173324942958
1.0004379	-0.4613084728735392	-0.4649030360165513
1.000438	-0.4516143201513687	-0.45513241513007785
1.0004381	-0.44186835525957374	-0.44530665359528765
1.0004382	-0.4320716029817961	-0.43542694191761566
1.0004383	-0.42222508810212844	-0.42549447713869654
1.0004384	-0.41232983533901624	-0.415510462624656
1.0004385	-0.40238686947644287	-0.40547610805259365
1.0004386	-0.39239721527658306	-0.39539262917597956
1.0004387	-0.3823618975239441	-0.38526124772183
1.0004388	-0.37228194093613315	-0.37508319115263106
1.0004389	-0.3621583702975573	-0.36485969265260476
1.000439	-0.35199221037039113	-0.3545919908883633
1.0004391	-0.3417844859395205	-0.34428132990428634
1.0004392	-0.33153622172178654	-0.33392895888006807
1.0004393	-0.32124844250198403	-0.32353613211674104
1.0004394	-0.3109221730422875	-0.31310410879326245
1.0004395	-0.30055843812792443	-0.3026341528600113
1.0004396	-0.29015826247504345	-0.2921275327926686
1.0004397	-0.27972267086879016	-0.2815855215779385
1.0004398	-0.26925268807133895	-0.27100939646641825
1.0004399	-0.2587493388682231	-0.26040043886470426
1.00044	-0.24821364797497097	-0.2497599340857789
1.0004401	-0.23764664017704268	-0.23908917133461108
1.0004402	-0.22704934026017642	-0.22838944348166984
1.0004403	-0.2164227729394835	-0.21766204683462678
1.0004404	-0.20576796300063607	-0.20690828112388263
1.0004405	-0.19508593520580866	-0.1961294492501381
1.0004406	-0.18437771434098135	-0.18532685717423725
1.0004407	-0.17364432512077274	-0.17450181366296297
1.0004408	-0.1628867923311058	-0.1636556302743908
1.0004409	-0.1521061407341552	-0.15278962110307473
1.000441	-0.14130339511610623	-0.14190510266901452
1.0004411	-0.1304795801911578	-0.13100339366137953
1.0004412	-0.11963572074544726	-0.12008581492380926
1.0004413	-0.10877284154114933	-0.10915368919771361
1.0004414	-0.09789196736461817	-0.09820834101048254
1.0004415	-0.08699412292970575	-0.08725109641778918
1.0004416	-0.07608033302272751	-0.07628328298871
1.0004417	-0.06515162240585808	-0.06530622954773697
1.0004418	-0.05420901586558419	-0.054321266062438
1.0004419	-0.04325353811548367	-0.0433297233847619
1.000442	-0.03228621394201356	-0.03233293323612694
1.0004421	-0.02130806813173613	-0.021332227972970356
1.0004422	-0.010320125398071346	-0.010328940351997178
1.0004423	0.000676589472441415	0.0006755964847659157
1.0004424	0.011679048783389878	0.011680049269151843
1.0004425	0.022674192368190793	0.022683084719545603
1.0004426	0.033658992604176374	0.033683369800140917
1.0004427	0.044632431849114695	0.04467957173586006
1.0004428	0.05559349248519874	0.05567035827157222
1.0004429	0.06654115687032902	0.0666543977846428
1.000443	0.0774744074353172	0.07763035954387186
1.0004431	0.08839222653803291	0.088596913724309
1.0004432	0.09929359656066894	0.0995527316660276
1.0004433	0.1101774998612719	0.11049648598633441
1.0004434	0.12104291887037022	0.12142685083783064
1.0004435	0.13188883594597067	0.13234250192317887
1.0004436	0.14271423347026613	0.14324211675283208
1.0004437	0.15351809380148507	0.15412437475677068
1.0004438	0.16429939936980098	0.16498795754113044
1.0004439	0.1750571325333935	0.17583154890291278
1.000444	0.18579027567445572	0.1866538350861915
1.0004441	0.19649781115143417	0.19745350489311045
1.0004442	0.20717872139407523	0.2082292499386303
1.0004443	0.21783198876076715	0.21897976466513308
1.0004444	0.22845659561014464	0.2297037465728118
1.0004445	0.23905152437158517	0.24039989644865295
1.0004446	0.24961575740365838	0.25106691838095885
1.0004447	0.26014827708855726	0.2617035200116741
1.0004448	0.27064806578519784	0.2723084126455808
1.0004449	0.2811141059224034	0.2828803115005818
1.000445	0.2915453798590163	0.29341793572203223
1.0004451	0.30194086997722924	0.3039200086322087
1.0004452	0.31229955863627656	0.3143852578382001
1.0004453	0.32262042826435455	0.32481241547891376
1.0004454	0.3329024612206144	0.3352002182392664
1.0004455	0.3431446398872491	0.34554740759627744
1.0004456	0.35334594662384644	0.3558527299254171
1.0004457	0.36350536385790433	0.3661149367439017
1.0004458	0.37362187394891844	0.3763327847247056
1.0004459	0.3836944592790821	0.38650503593876995
1.000446	0.3937221022083732	0.3966304579596564
1.0004461	0.40370378516351824	0.4067078241026448
1.0004462	0.41363849050439405	0.4167359134384865
1.0004463	0.4235252005912954	0.4267135110092328
1.0004464	0.43336289785032245	0.43663940804143614
1.0004465	0.443150564641662	0.44651240195961067
1.0004466	0.4528871833475071	0.4563312966207097
1.0004467	0.46257173632860543	0.4660949024151878
1.0004468	0.47220320601015986	0.47580203649770453
1.0004469	0.4817805747528012	0.485451522800371
1.000447	0.49130282493872296	0.4950421922620809
1.0004471	0.5007689389291619	0.5045728829272697
1.0004472	0.510177899148351	0.5140424401712393
1.0004473	0.5195286879574017	0.5234497167130198
1.0004474	0.5288202877385072	0.5327935728392199
1.0004475	0.5380516808534302	0.5420728765002532
1.0004476	0.5472218497253616	0.5512865035298357
1.0004477	0.556329776715929	0.5604333376574958
1.0004478	0.5653744442073256	0.5695122707264016
1.0004479	0.5743548345618764	0.5785222027870033
1.000448	0.5832699302016571	0.5874620423101439
1.0004481	0.5921187134888486	0.5963307061992976
1.0004482	0.6009001667862206	0.6051271199824543
1.0004483	0.6096132725149659	0.6138502180002393
1.0004484	0.6182570130377033	0.6224989434177711
1.0004485	0.6268303707366261	0.631072248431018
1.0004486	0.6353323279751293	0.6395690943553227
1.0004487	0.6437618671731642	0.6479884518265397
1.0004488	0.6521179706939658	0.6563293008125357
1.0004489	0.6603996209197275	0.664590630812429
1.000449	0.6686058002145053	0.672771440941936
1.0004491	0.6767354909969371	0.6808707401271363
1.0004492	0.6847876756309104	0.6888875471155265
1.0004493	0.692761336498618	0.6968208906677739
1.0004494	0.7006554559648142	0.7046698096397438
1.0004495	0.7084690164467502	0.7124333531684806
1.0004496	0.7162010003090025	0.7201105806828558
1.0004497	0.7238503899337637	0.7277005620873795
1.0004498	0.7314161676865214	0.7352023778407947
1.0004499	0.7388973159830692	0.7426151191339551
1.00045	0.7462928171887078	0.7499378878999186
1.0004501	0.7536016536694979	0.7571697969736607
1.0004502	0.7608228078400928	0.7643099702467882
1.0004503	0.7679552620663597	0.771357542677356
1.0004504	0.7749979987304918	0.77831166045907
1.0004505	0.7819500001993472	0.7851714810934458
1.0004506	0.7888102488859939	0.7919361735526065
1.0004507	0.7955777271570874	0.7986049182885306
1.0004508	0.8022514173948205	0.8051769073934962
1.0004509	0.8088303019668845	0.811651344668341
1.000451	0.8153133632846905	0.8180274457762112
1.0004511	0.8216995837157177	0.8243044382513016
1.0004512	0.8279879456421593	0.8304815616501735
1.0004513	0.8341774314325755	0.8365580676160065
1.0004514	0.8402670234966481	0.8425332200229918
1.0004515	0.8462557042027165	0.848406294984574
1.0004516	0.8521424559329739	0.8541765809953019
1.0004517	0.8579262610568857	0.8598433789909861
1.0004518	0.8636061019823323	0.8654060024834618
1.0004519	0.8691809610785494	0.870863777568252
1.000452	0.874649820715705	0.876216043045007
1.0004521	0.8800116633002809	0.8814621505322129
1.0004522	0.8852654712022089	0.8866014644744017
1.0004523	0.8904102268036819	0.8916333622669382
1.0004524	0.8954449124758367	0.8965572343086244
1.0004525	0.9003685106232268	0.901372484119017
1.0004526	0.9051800036167434	0.9060785283451126
1.0004527	0.9098783738385796	0.9106747968759561
1.0004528	0.9144626036608771	0.915160732890835
1.0004529	0.9189316754861887	0.9195357929663076
1.000453	0.9232845716864014	0.9237994470822791
1.0004531	0.9275202746437085	0.9279511787262837
1.0004532	0.9316377667312921	0.9319904849371382
1.0004533	0.9356360303496326	0.9359168764014657
1.0004534	0.9395140478716488	0.9397298774591859
1.0004535	0.9432708016795338	0.9434290261972295
1.0004536	0.9469052741475471	0.9470138744885864
1.0004537	0.9504164476740239	0.950483988078147
1.0004538	0.9538033046329509	0.9538389465875697
1.0004539	0.9570648273994193	0.9570783435912086
1.000454	0.9601999983701079	0.9602017866857826
1.0004541	0.9632073027547309	0.9632088974947416
1.0004542	0.966082355055403	0.9660993117431229
1.0004543	0.9688247374175858	0.9688726792883361
1.0004544	0.9714349372723284	0.9715286641869275
1.0004545	0.9739134420322658	0.9740669446983351
1.0004546	0.976260739116269	0.9764872133487442
1.0004547	0.9784773159384328	0.9787891769570575
1.0004548	0.9805636599274707	0.9809725566905915
1.0004549	0.9825202584971876	0.9830370880681678
1.000455	0.9843475990664545	0.9849825210128688
1.0004551	0.986046169050514	0.9868086198731438
1.0004552	0.9876164558757796	0.988515163467308
1.0004553	0.9890589469572084	0.9901019450860014
1.0004554	0.9903741297136712	0.9915687725336968
1.0004555	0.9915624915615417	0.9929154681449407
1.0004556	0.9926245199249675	0.9941418688175482
1.0004557	0.9935607022200401	0.995247826014419
1.0004558	0.99437152586397	0.9962332057916928
1.0004559	0.9950574782792281	0.9970978888203224
1.000456	0.9956190468827462	0.9978417703873967
1.0004561	0.9960567190933953	0.9984647604178314
1.0004562	0.9963709823294864	0.9989667834819677
1.0004563	0.9965623240112849	0.9993477788088924
1.0004564	0.9966312315568278	0.9996077002870971
1.0004565	0.9965781923849859	0.9997465164747819
1.0004566	0.996403693915153	0.9997642106024999
1.0004567	0.9961082235654246	0.9996607805750636
1.0004568	0.9956922687549246	0.9994362389715529
1.0004569	0.9951563169025242	0.9990906130442039
1.000457	0.9945008554286825	0.9986239447160938
1.0004571	0.9937263717493594	0.998036290571636
1.0004572	0.9928333532847486	0.9973277218559295
1.0004573	0.9918222874537221	0.9964983244622408
1.0004574	0.9906936616777866	0.9955481989247306
1.0004575	0.9894479633708011	0.994477460397555
1.0004576	0.9880856799540123	0.9932862386535625
1.0004577	0.9866072988497028	0.9919746780634338
1.0004578	0.9850133074701777	0.990542937568239
1.0004579	0.9833041932374622	0.9889911906776425
1.000458	0.9814804435704276	0.9873196254374896
1.0004581	0.9795425458923747	0.9855284444139023
1.0004582	0.9774909876135678	0.9836178646525492
1.0004583	0.9753262561570546	0.9815881176762028
1.0004584	0.9730488389417067	0.9794394494410368
1.0004585	0.9706592233918252	0.9771721203158226
1.0004586	0.9681578969156689	0.9747864050299783
1.0004587	0.9655453469372905	0.9722825926704771
1.0004588	0.9628220608755614	0.9696609866269357
1.0004589	0.9599885261557668	0.9669219045659613
1.000459	0.9570452301841934	0.9640656783680727
1.0004591	0.9539926603858822	0.9610926541239643
1.0004592	0.9508313041797043	0.9580031920685023
1.0004593	0.9475616489919112	0.9547976665502682
1.0004594	0.9441841822268532	0.9514764659574656
1.0004595	0.9406993913105415	0.9480399927135591
1.0004596	0.9371077636699406	0.9444886632083108
1.0004597	0.9334097867079709	0.9408229077225106
1.0004598	0.9296059478513605	0.9370431704231615
1.0004599	0.9256967345189807	0.9331499092783522
1.00046	0.9216826341387316	0.9291435960185519
1.0004601	0.917564134111658	0.9250247160436115
1.0004602	0.9133417218654276	0.920793768417322
1.0004603	0.909015884818912	0.9164512657716045
1.0004604	0.90458711040093	0.9119977342631851
1.0004605	0.9000558860106846	0.9074337134700252
1.0004606	0.8954226990767666	0.9027597563852819
1.0004607	0.8906880370180474	0.8979764293109916
1.0004608	0.8858523872642476	0.8930843118101852
1.0004609	0.8809162372127627	0.8880839965929951
1.000461	0.8758800742930895	0.8829760895099984
1.0004611	0.8707443859240993	0.877761209435594
1.0004612	0.8655096595363965	0.8724399882157026
1.0004613	0.8601763825256046	0.867013070543696
1.0004614	0.8547450423221086	0.8614811139531835
1.0004615	0.8492161263571643	0.8558447887039342
1.0004616	0.843590122025089	0.8501047776620878
1.0004617	0.8378675167569223	0.8442617762924916
1.0004618	0.8320487979715357	0.838316492524601
1.0004619	0.8261344531010388	0.8322696466926538
1.000462	0.820124969538037	0.826121971394453
1.0004621	0.814020834714428	0.8198742114831576
1.0004622	0.8078225360490834	0.8135271239235583
1.0004623	0.8015305609749488	0.8070814777280982
1.0004624	0.7951453968829529	0.800538053806212
1.0004625	0.788667531205834	0.7938976449556022
1.0004626	0.7820974513624634	0.7871610557091397
1.0004627	0.7754356447866064	0.7803291022668716
1.0004628	0.7686825988675486	0.7734026123362128
1.0004629	0.7618388010388522	0.7663824251227197
1.000463	0.7549047387193883	0.759269391167903
1.0004631	0.7478808993437236	0.7520643722773507
1.0004632	0.7407677702995366	0.7447682413521421
1.0004633	0.7335658390211948	0.7373818823790275
1.0004634	0.7262755929438551	0.7299061902762595
1.0004635	0.7188975194540127	0.7223420707344724
1.0004636	0.7114321059866285	0.7146904402065128
1.0004637	0.703879839960574	0.706952225730256
1.0004638	0.6962412088117771	0.6991283648501818
1.0004639	0.6885166999251857	0.691219805434172
1.000464	0.6807068007365369	0.6832275056628553
1.0004641	0.6728119986647019	0.6751524338442271
1.0004642	0.6648327811463627	0.66699556833182
1.0004643	0.6567696355649549	0.6587578973335372
1.0004644	0.6486230493569738	0.6504404189005665
1.0004645	0.6403935099412906	0.642044140734243
1.0004646	0.6320815047553242	0.6335700801008254
1.0004647	0.6236875211810323	0.6250192636328458
1.0004648	0.6152120466556512	0.616392727317605
1.0004649	0.6066555685980523	0.6076915162965707
1.000465	0.5980185744463737	0.5989166847770501
1.0004651	0.5893015515811302	0.5900692958263419
1.0004652	0.5805049874402815	0.5811504213598758
1.0004653	0.5716293694624943	0.572161141953578
1.0004654	0.5626751850272235	0.5631025466523754
1.0004655	0.5536429215729605	0.5539757329579947
1.0004656	0.5445330665185766	0.5447818066163402
1.0004657	0.5353461073034275	0.535521881524004
1.0004658	0.5260825313055855	0.5261970795109377
1.0004659	0.5167428259642354	0.5168085303279127
1.000466	0.5073274786982487	0.5073573714275139
1.0004661	0.4978369769476528	0.4978447478680551
1.0004662	0.48827180808917187	0.48827181209016823
1.0004663	0.47863972435557384	0.4786397239039719
1.0004664	0.4689496503848873	0.468949650264151
1.0004665	0.4592027646212512	0.45920276517135455
1.0004666	0.4494002497741089	0.4494002494432766
1.0004667	0.4395432856532651	0.43954329070141657
1.0004668	0.42963306146160873	0.4296330831407912
1.0004669	0.4196707913240557	0.419670827428956
1.000467	0.40965769023616017	0.40965773047200565
1.0004671	0.39959497325978316	0.39959500540102255
1.0004672	0.3894838554572264	0.3894838713592576
1.0004673	0.379325551823383	0.3793255532865911
1.0004674	0.36912127063544176	0.3691212819057941
1.0004675	0.3588722200418962	0.3588722934837867
1.0004676	0.3485796648522166	0.34857982972709145
1.0004677	0.33824487490135335	0.3382451375399299
1.0004678	0.3278691200927734	0.3278694690102581
1.0004679	0.31745367030713756	0.31745408116677043
1.000468	0.30699979544836037	0.3070002358726446
1.0004681	0.2965087653506758	0.2965091995797485
1.0004682	0.28598184991791464	0.2859822433144649
1.0004683	0.2754203190307376	0.2754206424309505
1.0004684	0.2648254425933668	0.26482567650336597
1.0004685	0.2541984904394101	0.2541986290766147
1.0004686	0.24354073247301686	0.24354078765210047
1.0004687	0.23285343857484786	0.23285344343760914
1.0004688	0.22213787376546057	0.2221378912382491
1.0004689	0.21139531134063094	0.21139542920433263
1.000469	0.20062707415113967	0.20062735881684785
1.0004691	0.18983448890959825	0.18983498465870283
1.0004692	0.1790188822566967	0.1790196141844717
1.0004693	0.16818158090499385	0.16818255770581275
1.0004694	0.15732391154311087	0.15732512813693122
1.0004695	0.1464472008838401	0.1464486408835967
1.0004696	0.13555277556749806	0.13555441358712003
1.0004697	0.12464196230683622	0.12464376610970107
1.0004698	0.11371608779047573	0.11371802027789221
1.0004699	0.10277647873134282	0.10277849977089763
1.00047	0.09182446176947448	0.09182652986307184
1.0004701	0.08086136361776794	0.08086343740904167
1.0004702	0.06988851096484422	0.0698905505858786
1.0004703	0.05890723052371624	0.05890919878080588
1.0004704	0.047918848934235925	0.047920712332625084
1.0004705	0.03692469290939887	0.036926422516860506
1.0004706	0.025926089137826208	0.025927661286913803
1.0004707	0.014924364332570272	0.014925761161530918
1.0004708	0.00392084513339222	0.003922054965643655
1.0004709	-0.00708314174666104	-0.007082124184505567
1.000471	-0.01808626961896842	-0.018085443140639954
1.0004711	-0.029087211770485205	-0.029086568835031978
1.0004712	-0.040084641561446734	-0.0400841685397657
1.0004713	-0.05107723227880197	-0.05107690988160997
1.0004714	-0.06206365720954287	-0.06206346107674815
1.0004715	-0.0730425897138403	-0.07304249116529196
1.0004716	-0.08401270307867104	-0.08401267002611974
1.0004717	-0.09497267061541399	-0.09497266863561664
1.0004718	-0.10592090304144919	-0.10592115918003571
1.0004719	-0.11685513777805367	-0.1168568153134859
1.000472	-0.12777406743327846	-0.12777831217284502
1.0004721	-0.13867648189248927	-0.1386843266354514
1.0004722	-0.14956117101690303	-0.14957353743099353
1.0004723	-0.16042692474022535	-0.16044462539819485
1.0004724	-0.17127253292363243	-0.17129627349957485
1.0004725	-0.18209678545249003	-0.18212716707775473
1.0004726	-0.19289847218820477	-0.1929359939665747
1.0004727	-0.2036763830641135	-0.20372144474597062
1.0004728	-0.21442930794157167	-0.2144822127566393
1.0004729	-0.22515603670594475	-0.22521699435437662
1.000473	-0.23585535921887218	-0.2359244890202149
1.0004731	-0.24652606541323607	-0.24660339961306701
1.0004732	-0.25716694515061406	-0.2572524323841833
1.0004733	-0.267776788292848	-0.2678702972055007
1.0004734	-0.2783543847724229	-0.27845570779639345
1.0004735	-0.2888985244511108	-0.28900738173802204
1.0004736	-0.29940799721427713	-0.29952404072307853
1.0004737	-0.30988159292407186	-0.310004410663809
1.0004738	-0.3203181015123749	-0.3204472219393556
1.0004739	-0.33071631284125536	-0.3308512094099451
1.000474	-0.34107501679607866	-0.34121511266333115
1.0004741	-0.35139300323934586	-0.35153767612127634
1.0004742	-0.3616690621022457	-0.36181764928327875
1.0004743	-0.37190198324718743	-0.37205378674053263
1.0004744	-0.3820905565595365	-0.3822448484185427
1.0004745	-0.3922335719021878	-0.392389599681973
1.0004746	-0.4023298192055531	-0.4024868115741724
1.0004747	-0.41237808833242473	-0.4125352608309203
1.0004748	-0.42237716916816825	-0.42253373011881534
1.0004749	-0.43232585157611536	-0.4324810081381433
1.000475	-0.4422229254858148	-0.4423758898578488
1.0004751	-0.45206718076048513	-0.452217176529026
1.0004752	-0.46185740726381397	-0.4620036758968774
1.0004753	-0.47159239492464633	-0.4717342024098662
1.0004754	-0.4812709336065486	-0.48140757723289196
1.0004755	-0.4908918131948862	-0.49102262847719086
1.0004756	-0.5004538235538589	-0.5005781912993537
1.0004757	-0.5099557546112983	-0.5100731081271485
1.0004758	-0.5193963962312721	-0.519506228672482
1.0004759	-0.5287745382991458	-0.5288764101557138
1.000476	-0.5380889706796741	-0.5381825174022631
1.0004761	-0.5473384832995892	-0.547423423062598
1.0004762	-0.5565218660235032	-0.5565980076248593
1.0004763	-0.5656379087367814	-0.5657051596332396
1.0004764	-0.5746854013047771	-0.5747437757819418
1.0004765	-0.5836631336530366	-0.5837127611289287
1.0004766	-0.5925698956467594	-0.5926110291081587
1.0004767	-0.6014044771713112	-0.6014375017416436
1.0004768	-0.6101656680926857	-0.6101911097305588
1.0004769	-0.6188522583351583	-0.6188707926623214
1.000477	-0.6274630377645587	-0.6274754990224551
1.0004771	-0.6359967962473901	-0.6360041863810258
1.0004772	-0.6444523237069176	-0.6444558215749892
1.0004773	-0.652828410009472	-0.6528293807197166
1.0004774	-0.6611238450404187	-0.6611238494089428
1.0004775	-0.6693362121342874	-0.669338222800493
1.0004776	-0.6774631229982877	-0.6774715058107839
1.0004777	-0.6855039704053858	-0.6855227131259166
1.0004778	-0.693458153772029	-0.6934908693941937
1.0004779	-0.7013250724972936	-0.7013750093085274
1.000478	-0.7091041260325637	-0.7091741777932055
1.0004781	-0.7167947137767212	-0.7168874300145645
1.0004782	-0.7243962351462133	-0.7245138315656262
1.0004783	-0.7319080895409071	-0.7320524585450998
1.0004784	-0.7393296764106103	-0.7395023977360163
1.0004785	-0.7466603951549903	-0.7468627466159452
1.0004786	-0.7538996451904942	-0.7541326135334623
1.0004787	-0.761046825917802	-0.7613111177835065
1.0004788	-0.7681013367851013	-0.7683973897775984
1.0004789	-0.775062577192867	-0.7753905710535479
1.000479	-0.7819299465424021	-0.7822898144282069
1.0004791	-0.7887028442806521	-0.7890942841451104
1.0004792	-0.7953806698087107	-0.795803155883802
1.0004793	-0.8019628225430252	-0.8024156169211597
1.0004794	-0.8084487018857484	-0.8089308662001067
1.0004795	-0.8148377072821313	-0.8153481144842466
1.0004796	-0.8211292381341125	-0.8216665843667028
1.0004797	-0.8273226938581391	-0.8278855104223632
1.0004798	-0.8334174738572346	-0.8340041392725351
1.0004799	-0.8394129775749137	-0.8400217297303597
1.00048	-0.8453086044139806	-0.8459375528090431
1.0004801	-0.8511037537908822	-0.8517508918647492
1.0004802	-0.8567978251095347	-0.8574610426571436
1.0004803	-0.8623902178116734	-0.8630673134851843
1.0004804	-0.867880331300989	-0.8685690251948338
1.0004805	-0.8732675649939289	-0.8739655113122763
1.0004806	-0.878551318295323	-0.8792561181002294
1.0004807	-0.883730990645084	-0.8844402046838669
1.0004808	-0.8888059814478115	-0.889517143057991
1.0004809	-0.8937756901090352	-0.8944863181993933
1.000481	-0.8986395160672729	-0.8993471281733914
1.0004811	-0.9033968587278196	-0.9040989841405361
1.0004812	-0.9080471175071223	-0.9087413104723168
1.0004813	-0.9125896918116616	-0.9132735447997808
1.0004814	-0.9170239810780587	-0.9176951381216767
1.0004815	-0.9213493847125542	-0.9220055548105572
1.0004816	-0.9255653021315952	-0.9262042727181645
1.0004817	-0.9296711327426347	-0.9302907832195381
1.0004818	-0.9336662759803542	-0.93426459131067
1.0004819	-0.9375501312519617	-0.9381252156140212
1.000482	-0.9413220979739041	-0.9418721884733674
1.0004821	-0.9449815755546283	-0.9455050559933076
1.0004822	-0.9485279634268334	-0.9490233781262527
1.0004823	-0.9519606609987161	-0.9524267286773304
1.0004824	-0.9552790676867231	-0.9557146953885131
1.0004825	-0.9584825829003163	-0.9588868799734591
1.0004826	-0.9615706060701704	-0.9619428981936561
1.0004827	-0.9645425366054913	-0.9648823798627003
1.0004828	-0.9673977739165162	-0.9677049689134354
1.0004829	-0.9701357174323729	-0.9704103234586974
1.000483	-0.972755766563039	-0.9729981157951372
1.0004831	-0.9752573207249613	-0.9754680324682237
1.0004832	-0.9776397793294295	-0.977819774298725
1.0004833	-0.9799025418034719	-0.9800530564395669
1.0004834	-0.9820450075581131	-0.982167608378993
1.0004835	-0.9840665760098	-0.9841631739944793
1.0004836	-0.9859666465708959	-0.9860395115743685
1.0004837	-0.9877446186662873	-0.9877963938635266
1.0004838	-0.9893998917080667	-0.9894336080658798
1.0004839	-0.9909318651126814	-0.9909509558871046
1.000484	-0.9923399382935897	-0.9923482535513735
1.0004841	-0.993623510673493	-0.9936253318357497
1.0004842	-0.9947819129903474	-0.9947820360720598
1.0004843	-0.9958107457685892	-0.9958182261782987
1.0004844	-0.9967080672759615	-0.9967337766704512
1.0004845	-0.9974744511107612	-0.9975285766855487
1.0004846	-0.9981104708651636	-0.9982025299828879
1.0004847	-0.9986167001325013	-0.9987555549629856
1.0004848	-0.9989937125093349	-0.9991875846799289
1.0004849	-0.99924208158871	-0.9994985668421048
1.000485	-0.9993623809649398	-0.9996884638237057
1.0004851	-0.9993551842324946	-0.9997572526678935
1.0004852	-0.9992210649856549	-0.9997049250899122
1.0004853	-0.9989605968186086	-0.9995314874771624
1.0004854	-0.9985743533256692	-0.9992369608892966
1.0004855	-0.9980629081024242	-0.9988213810564268
1.0004856	-0.9974268347409143	-0.9982847983708206
1.0004857	-0.9966667068364502	-0.9976272778863277
1.0004858	-0.9957830979833449	-0.9968488993070584
1.0004859	-0.9947765817782828	-0.9959497569806386
1.000486	-0.9936477318111062	-0.9949299598785146
1.0004861	-0.9923971216782274	-0.9937896315947152
1.0004862	-0.9910253249739596	-0.9925289103231542
1.0004863	-0.9895329152960634	-0.9911479488459367
1.0004864	-0.9879204662322234	-0.9896469145023047
1.0004865	-0.9861885513799333	-0.9880259891867564
1.0004866	-0.9843377443377475	-0.986285369318992
1.0004867	-0.982368618691759	-0.9844252658073166
1.0004868	-0.980281748040259	-0.9824459040462735
1.0004869	-0.9780777059775608	-0.9803475238741174
1.000487	-0.9757570661032597	-0.9781303795525573
1.0004871	-0.9733204020013624	-0.9757947397159643
1.0004872	-0.9707682872712057	-0.9733408873683671
1.0004873	-0.9681012955071029	-0.9707691198297249
1.0004874	-0.9653200003096696	-0.9680797487107903
1.0004875	-0.9624249752608668	-0.9652730998512018
1.0004876	-0.9594167939610566	-0.9623495133158216
1.0004877	-0.9562960300045525	-0.9593093433299086
1.0004878	-0.95306325699297	-0.9561529582491717
1.0004879	-0.9497190485062649	-0.9528807404868422
1.000488	-0.9462639781458047	-0.9494930865093775
1.0004881	-0.9426986195059026	-0.9459904067606587
1.0004882	-0.9390235461891536	-0.9423731256272878
1.0004883	-0.9352393317735497	-0.9386416813547723
1.0004884	-0.9313465498614426	-0.9347965260426386
1.0004885	-0.9273457740561489	-0.9308381255666631
1.0004886	-0.9232375779342137	-0.9267669594949405
1.0004887	-0.9190225350987142	-0.9225835210825089
1.0004888	-0.9147012191439639	-0.918288317176663
1.0004889	-0.9102742036742226	-0.9138818681741337
1.000489	-0.9057420622641431	-0.9093647079186352
1.0004891	-0.9011053685177514	-0.904737383694886
1.0004892	-0.8963646960293608	-0.9000004561234243
1.0004893	-0.8915206184041551	-0.895154499113203
1.0004894	-0.8865737092149346	-0.8902000997487712
1.0004895	-0.881524542066654	-0.8851378582837346
1.0004896	-0.8763736905536268	-0.8799683880251825
1.0004897	-0.8711217282819396	-0.8746923152818702
1.0004898	-0.8657692288225813	-0.8693102792412637
1.0004899	-0.8603167657814152	-0.8638229319623386
1.00049	-0.8547649127527545	-0.8582309382499893
1.0004901	-0.8491142433435687	-0.8525349755988214
1.0004902	-0.8433653311230762	-0.8467357340602554
1.0004903	-0.8375187496980279	-0.8408339162348041
1.0004904	-0.8315750726760419	-0.8348302371500251
1.0004905	-0.8255348736250356	-0.8287254241328796
1.0004906	-0.819398726152412	-0.8225202168015897
1.0004907	-0.8131672038524849	-0.8162153669229442
1.0004908	-0.8068408803337193	-0.8098116383487285
1.0004909	-0.8004203291623331	-0.8033098068661317
1.000491	-0.7939061239465819	-0.7967106601890371
1.0004911	-0.7872988382807791	-0.7900149978059335
1.0004912	-0.7805990457742168	-0.7832236309123479
1.0004913	-0.7738073199914542	-0.7763373822520332
1.0004914	-0.7669242345415788	-0.7693570861077705
1.0004915	-0.7599503630189037	-0.7622835881401984
1.0004916	-0.7528862790335276	-0.7551177453163038
1.0004917	-0.7457325561483918	-0.7478604257417871
1.0004918	-0.7384897679733954	-0.7405125086513323
1.0004919	-0.7311584881028514	-0.7330748842386524
1.000492	-0.7237392901476445	-0.7255484535812573
1.0004921	-0.716232747669139	-0.7179341284642339
1.0004922	-0.7086394342780249	-0.7102328313700624
1.0004923	-0.7009599235857625	-0.7024454953175895
1.0004924	-0.6931947891525605	-0.6945730636962215
1.0004925	-0.6853446045896886	-0.6866164902554217
1.0004926	-0.67740994349146	-0.6785767389201508
1.0004927	-0.6693913794700859	-0.6704547837094367
1.0004928	-0.6612894860842686	-0.6622516085460131
1.0004929	-0.6531048369460335	-0.6539682072453415
1.000493	-0.644838005649694	-0.645605583323284
1.0004931	-0.6364895658081907	-0.6371647499112205
1.0004932	-0.6280600909787616	-0.6286467295582642
1.0004933	-0.6195501547741668	-0.6200525542197259
1.0004934	-0.6109603307887196	-0.6113832650573731
1.0004935	-0.6022911926360703	-0.6026399123514442
1.0004936	-0.5935433138720325	-0.5938235552955098
1.0004937	-0.5847172681100813	-0.5849352619847393
1.0004938	-0.5758136289445297	-0.575976109208902
1.0004939	-0.5668329699897173	-0.5669471823614789
1.000494	-0.5577758648000744	-0.5578495752277255
1.0004941	-0.5486428869897699	-0.5486843899725085
1.0004942	-0.539434610173647	-0.5394527369472935
1.0004943	-0.5301516079051248	-0.5301557344934626
1.0004944	-0.5207945059095322	-0.5207945089297847
1.0004945	-0.5113698219394547	-0.5113701943341965
1.0004946	-0.5018826751129684	-0.5018839324478626
1.0004947	-0.4923343408283172	-0.4923368724525392
1.0004948	-0.4827260945468759	-0.48273017095771376
1.0004949	-0.4730592117090231	-0.4730649917763589
1.000495	-0.4633349677767913	-0.4633425058265919
1.0004951	-0.45355463814737185	-0.45356389090334337
1.0004952	-0.443719498282672	-0.4437303316651694
1.0004953	-0.4338308236230697	-0.43384301940454617
1.0004954	-0.423889889631073	-0.4239031519472005
1.0004955	-0.4138979717029114	-0.41391193341855514
1.0004956	-0.40385634530097825	-0.4038705742303239
1.0004957	-0.3937662858656521	-0.3937802908456568
1.0004958	-0.38362906885987114	-0.3836423056764087
1.0004959	-0.3734459696789927	-0.37345784684485733
1.000496	-0.3632182637858523	-0.36322814816994686
1.0004961	-0.3529472266208278	-0.3529544489280114
1.0004962	-0.34263413364724293	-0.3426379937478668
1.0004963	-0.3322802602596735	-0.3322800323684672
1.0004964	-0.3218868819213516	-0.32188181962484974
1.0004965	-0.31145527409585905	-0.31144461522785105
1.0004966	-0.30098671217724615	-0.30096968354153697
1.0004967	-0.29048247162901175	-0.2904582935690981
1.0004968	-0.2799438278915337	-0.2799117187065084
1.0004969	-0.2693720564287001	-0.2693312366349003
1.000497	-0.25876843263393845	-0.25871812907174757
1.0004971	-0.24813423197106443	-0.24807368175654865
1.0004972	-0.23747072988045625	-0.23739918420114592
1.0004973	-0.2267792018262621	-0.22669592958080925
1.0004974	-0.21606092320137749	-0.21596521448240136
1.0004975	-0.20531716946988976	-0.20520833888988863
1.0004976	-0.19454921607217712	-0.19442660593193814
1.0004977	-0.18375833847260248	-0.18362132177167076
1.0004978	-0.17294581206362059	-0.17279379535254644
1.0004979	-0.16211291230954483	-0.16194533838364775
1.000498	-0.15126091465075342	-0.15107726508487693
1.0004981	-0.140391094551779	-0.14019089207593943
1.0004982	-0.12950472740472563	-0.1292875381200807
1.0004983	-0.11860308867408764	-0.11836852410936498
1.0004984	-0.1076874538244954	-0.10743517283231067
1.0004985	-0.09675909824784923	-0.09648880874064171
1.0004986	-0.08581929740874994	-0.08553075793451106
1.0004987	-0.07486932674757552	-0.07456234790479825
1.0004988	-0.06391046172904624	-0.06358490742087398
1.0004989	-0.05294397774487081	-0.052599766272169404
1.000499	-0.0419711502597514	-0.04160825525330577
1.0004991	-0.03099325471406611	-0.030611705905420693
1.0004992	-0.020011566572580297	-0.0196114504036122
1.0004993	-0.009027361226901287	-0.008608821297891343
1.0004994	0.001958085858212555	0.002394848501739365
1.0004995	0.012943499242383028	0.013398225984372911
1.0004996	0.023927603460844882	0.024399978150976696
1.0004997	0.034909123122001895	0.03539877227338423
1.0004998	0.045886782761084266	0.046393275909388076
1.0004999	0.05685930693771413	0.057382157161688235
1.0005	0.06782542018717175	0.06836408479058316
1.0005001	0.07878384711778086	0.07933772847263806
1.0005002	0.08973331226480619	0.09030175881562202
1.0005003	0.10067254016359206	0.1012548475927531
1.0005004	0.11160025542234264	0.11219566797648206
1.0005005	0.12251518257637828	0.1231228945532972
1.0005006	0.13341604618532077	0.13403520358160054
1.0005007	0.14430157078463945	0.14493127310357315
1.0005008	0.15517048098230002	0.15580978320200625
1.0005009	0.16602150131373639	0.16666941601507057
1.000501	0.17685335633857036	0.17750885599279592
1.0005011	0.18766477059244147	0.18832679000820163
1.0005012	0.19845446868298633	0.19912190761236603
1.0005013	0.20922117514579763	0.20989290104914454
1.0005014	0.21996361454049734	0.22063846550963043
1.0005015	0.23068051140294044	0.2313572992424747
1.0005016	0.24137059034034386	0.24204810380665742
1.0005017	0.2520325758885044	0.25270958408602845
1.0005018	0.26266519260704413	0.2633404485414242
1.0005019	0.2732671650320788	0.27393940931985755
1.000502	0.283837217770315	0.28450518250448836
1.0005021	0.2943740753577992	0.29503648812905525
1.0005022	0.3048764623308724	0.3055320504037952
1.0005023	0.315343103295799	0.31599059793962964
1.0005024	0.32577272278884234	0.32641086376227835
1.0005025	0.33616404536962424	0.3367915855591117
1.0005026	0.3465157955748262	0.34713150578573393
1.0005027	0.3568266980100434	0.3574293719101173
1.0005028	0.3670954772118681	0.3676839364265655
1.0005029	0.3773208577399221	0.3778939570987743
1.000503	0.3875015641312723	0.3880581970647266
1.0005031	0.39763632099075447	0.3981754250767868
1.0005032	0.40772385285533475	0.40824441551538027
1.0005033	0.41776288428463515	0.41826394862785965
1.0005034	0.4277521398161532	0.4282328106315645
1.0005035	0.4376903440538745	0.4381497939492815
1.0005036	0.44757622153518467	0.4480136972227044
1.0005037	0.45740849681970575	0.45782332554661836
1.0005038	0.46718589444541125	0.467577490569895
1.0005039	0.476907139015346	0.4772750107258992
1.000504	0.48657095506736037	0.48691471124572594
1.0005041	0.49617606713981477	0.4964954243659996
1.0005042	0.5057211998349889	0.5060159895336375
1.0005043	0.5152050776911112	0.5154752534187219
1.0005044	0.5246264252678041	0.524872070139515
1.0005045	0.5339839671039831	0.5342053013592063
1.0005046	0.5432764278008284	0.5434738165065968
1.0005047	0.5525025318971128	0.5526764927887007
1.0005048	0.5616610039524583	0.5618122154097833
1.0005049	0.5707505685063815	0.5708798776655772
1.000505	0.5797699501588723	0.5798783811576742
1.0005051	0.588717873449293	0.5888066358058406
1.0005052	0.5975930629372656	0.5976635600606942
1.0005053	0.6063942431629524	0.6064480809951336
1.0005054	0.6151201387250631	0.6151591345121158
1.0005055	0.6237694741635943	0.6237956653565567
1.0005056	0.632340974038168	0.6323566273213469
1.0005057	0.6408333628896382	0.6408409833357217
1.0005058	0.6492453653153429	0.6492477056660576
1.0005059	0.657575705855959	0.657575775927377
1.000506	0.6658192262058038	0.6658241852639798
1.0005061	0.6739670565511041	0.6739919345258126
1.0005062	0.6820186843883345	0.6820780342795951
1.0005063	0.6899738626960348	0.6900815050021317
1.0005064	0.6978323444354031	0.6980013771630618
1.0005065	0.705593882619879	0.7058366914124509
1.0005066	0.7132582302104453	0.713586498591487
1.0005067	0.7208251401856427	0.7212498599179923
1.0005068	0.7282943655075342	0.7288258470657214
1.0005069	0.7356656591878309	0.7363135423439031
1.000507	0.7429387741883791	0.7437120387075149
1.0005071	0.7501134634877187	0.7510204399345486
1.0005072	0.7571894800487878	0.7582378607018009
1.0005073	0.7641665768815507	0.7653634267560144
1.0005074	0.7710445069487257	0.772396274923559
1.0005075	0.7778230232288533	0.7793355532793583
1.0005076	0.7845018786857539	0.7861804212188165
1.0005077	0.7910808263276284	0.7929300496202515
1.0005078	0.797559619118076	0.7995836208541572
1.0005079	0.8039380100215855	0.8061403289287267
1.000508	0.8102157520450232	0.8125993796302473
1.0005081	0.8163925981526546	0.8189599905319587
1.0005082	0.82246830132302	0.8252213911472256
1.0005083	0.8284426145215065	0.831382822994686
1.0005084	0.8343152907531857	0.8374435397446005
1.0005085	0.8400860829832196	0.8434028072271585
1.0005086	0.8457547441901482	0.8492599035763517
1.0005087	0.8513210273402658	0.8550141192909876
1.0005088	0.8567846854368321	0.860664757371479
1.0005089	0.8621454714459137	0.8662111333275987
1.000509	0.867403138346051	0.8716525753127637
1.0005091	0.8725574391044538	0.8769884241807592
1.0005092	0.8776081267225526	0.8822180336127332
1.0005093	0.8825549541673275	0.8873407701244119
1.0005094	0.8873976744173186	0.89235601319045
1.0005095	0.892136040440661	0.897263155296839
1.0005096	0.8967698052369375	0.9020616020578469
1.0005097	0.9012987217740511	0.9067507722226394
1.0005098	0.9057225430208357	0.911330097779441
1.0005099	0.9100410219754776	0.9157990240537567
1.00051	0.9142539116065774	0.9201570097145545
1.0005101	0.9183609648926749	0.9244035268807346
1.0005102	0.9223619348035443	0.9285380611657237
1.0005103	0.9262565743354941	0.9325601117762493
1.0005104	0.9300446364580625	0.9364691915179175
1.0005105	0.9337258741497894	0.940264826891191
1.0005106	0.9373000403813979	0.9439465581313768
1.0005107	0.9407668881473008	0.94751393929675
1.0005108	0.9441261704179831	0.9509665382735494
1.0005109	0.9473776401719849	0.9543039368612201
1.000511	0.9505210503809864	0.9575257308077737
1.0005111	0.9535561540374881	0.9606315298870863
1.0005112	0.9564827041129298	0.9636209579032318
1.0005113	0.9593004535858517	0.9664936527649354
1.0005114	0.9620091554289006	0.9692492665161402
1.0005115	0.9646085626326463	0.9718874654023637
1.0005116	0.9670984281694928	0.9744079298744037
1.0005117	0.9694785050128175	0.976810354646578
1.0005118	0.9717485461517308	0.9790944487485087
1.0005119	0.9739083045593657	0.9812599355283633
1.000512	0.9759575332142625	0.9833065527079484
1.0005121	0.9778959850907799	0.9852340524048652
1.0005122	0.9797234131760671	0.9870422011793697
1.0005123	0.9814395704442369	0.9887307800369753
1.0005124	0.9830442098738291	0.99029958447234
1.0005125	0.9845370844401935	0.9917484244865435
1.0005126	0.9859179471285001	0.9930771246226868
1.0005127	0.9871865509138501	0.994285523967837
1.0005128	0.9883426487747834	0.995373476185638
1.0005129	0.9893859936876488	0.9963408495286704
1.000513	0.9903163386356202	0.9971875268627131
1.0005131	0.9911334365947957	0.9979134056680423
1.0005132	0.9918370405437154	0.9985183980606914
1.0005133	0.9924269034597359	0.9990024307998704
1.0005134	0.9929027783240175	0.9993654453008504
1.0005135	0.9932644181136641	0.9996073976356038
1.0005136	0.993511575806794	0.9997282585425465
1.0005137	0.9936440043830455	0.9997280134296681
1.0005138	0.9936614568202826	0.9996066623746742
1.0005139	0.9935636860970455	0.9993642201263114
1.000514	0.9933504451924761	0.9990007161031048
1.0005141	0.9930214870841677	0.9985161943862876
1.0005142	0.9925765647510059	0.99791071371929
1.0005143	0.9920154311715306	0.9971843474976533
1.0005144	0.9913378393259158	0.9963371837628119
1.0005145	0.990543542189693	0.9953693251836313
1.0005146	0.9896322927427775	0.9942808890552362
1.0005147	0.9886038439637094	0.9930720072775415
1.0005148	0.9874579488337035	0.9917428263440862
1.0005149	0.9861943603262118	0.9902935073122148
1.000515	0.984812831422188	0.9887242258012509
1.0005151	0.9833131151001725	0.9870351719596817
1.0005152	0.9816949643424298	0.9852265504490766
1.0005153	0.9799581321203144	0.9832985804029503
1.0005154	0.9781023714158278	0.981251495424306
1.0005155	0.9761274352120279	0.9790855435464656
1.0005156	0.9740330764786846	0.9768009871873938
1.0005157	0.9718190481985911	0.9743981031467617
1.0005158	0.969485103350287	0.9718771825534139
1.0005159	0.9670309949178957	0.9692385308407716
1.000516	0.9644564758690588	0.9664824676861201
1.0005161	0.9617612991876323	0.9636093270070285
1.0005162	0.9589452178521564	0.9606194568977011
1.0005163	0.9560079848478275	0.9575132195995701
1.0005164	0.9529493531401424	0.9542909914295559
1.0005165	0.9497690757140285	0.9509531627758238
1.0005166	0.9464669055480258	0.9475001380232012
1.0005167	0.9430425956284139	0.9439323355189443
1.0005168	0.9394958989185259	0.9402501874901386
1.0005169	0.93582656840437	0.9364541400388638
1.000517	0.9320343570644861	0.9325446530566865
1.0005171	0.928119017886245	0.928522200185802
1.0005172	0.9240803038307996	0.9243872687256864
1.0005173	0.919917967885247	0.9201403596276156
1.0005174	0.9156317630377823	0.9157819874083015
1.0005175	0.9112214422479114	0.9113126800574329
1.0005176	0.906686758503554	0.9067329790317339
1.0005177	0.9020274647832501	0.9020434391509091
1.0005178	0.8972433140763018	0.8972446285507677
1.0005179	0.8923355215929415	0.892337128571508
1.000518	0.8873103928830343	0.8873215337512343
1.0005181	0.8821696677477323	0.8821984517115211
1.0005182	0.8769144856568701	0.876968503106099
1.0005183	0.8715459860451488	0.8716323214989391
1.0005184	0.8660653083821507	0.866190553357167
1.0005185	0.8604735921259153	0.8606438579265738
1.0005186	0.8547719767472656	0.8549929071758394
1.0005187	0.8489616016789182	0.8492383856647615
1.0005188	0.8430436063914523	0.8433809905365545
1.0005189	0.8370191303429083	0.8374214313834666
1.000519	0.8308893130050533	0.8313604301867826
1.0005191	0.8246552938087038	0.825198721175335
1.0005192	0.8183182122253942	0.8189370508172497
1.0005193	0.8118792077275746	0.8125761776901986
1.0005194	0.8053394197446883	0.8061168723460773
1.0005195	0.7986999877489602	0.7995599173024308
1.0005196	0.7919620511984305	0.7929061068913271
1.0005197	0.7851267495664243	0.7861562471922966
1.0005198	0.7781952222806248	0.7793111558744764
1.0005199	0.7711686088141418	0.7723716621874709
1.00052	0.7640480486250159	0.7653386068011685
1.0005201	0.756834681187406	0.7582128417347032
1.0005202	0.7495296459273169	0.7509952301897116
1.0005203	0.7421340823187029	0.7436866465407436
1.0005204	0.7346491298196044	0.7362879761661891
1.0005205	0.7270759279049744	0.7288001153735122
1.0005206	0.7194156159992195	0.7212239712239417
1.0005207	0.7116693335770982	0.7135604615223315
1.0005208	0.7038382200966506	0.705810514639677
1.0005209	0.6959234150335837	0.6979750694346777
1.000521	0.6879260578107866	0.6900550750701963
1.0005211	0.6798472879037817	0.682051491002656
1.0005212	0.671688244770609	0.6739652867964483
1.0005213	0.6634500678876881	0.665797442041943
1.0005214	0.6551338966764727	0.6575489461641157
1.0005215	0.6467408706132078	0.6492207984115348
1.0005216	0.6382721291748212	0.640814007681622
1.0005217	0.6297288117817424	0.6323295923417204
1.0005218	0.6211120579107323	0.6237685802176719
1.0005219	0.6124230070198312	0.6151320083948009
1.000522	0.603662798586609	0.6064209231303394
1.0005221	0.5948325720302008	0.5976363796490829
1.0005222	0.5859334668280197	0.5887794421316224
1.0005223	0.5769666224381061	0.5798511835082836
1.0005224	0.5679331783386316	0.5708526853683629
1.0005225	0.5588342739475177	0.5617850377491213
1.0005226	0.5496710487427894	0.5526493391235545
1.0005227	0.540444642182487	0.5434466961875758
1.0005228	0.5311561937453433	0.5341782237664923
1.0005229	0.5218068428481475	0.5248450445975156
1.000523	0.5123977289694956	0.5154482893171911
1.0005231	0.5029299915674282	0.5059890962422838
1.0005232	0.49340477012119865	0.4964686112735959
1.0005233	0.48382320404654444	0.48688798767242436
1.0005234	0.474186432822593	0.4772483860477298
1.0005235	0.4644955959289614	0.4675509741527008
1.0005236	0.4547518327806519	0.4577969266780706
1.0005237	0.44495628285716327	0.4479874252390791
1.0005238	0.43511008561653564	0.43812365814625115
1.0005239	0.4252143805388363	0.42820682030504104
1.000524	0.4152703070381576	0.41823811298285996
1.0005241	0.4052790045944582	0.4082187437956848
1.0005242	0.3952416126657782	0.39814992647382424
1.0005243	0.38515927073259426	0.3880328807593072
1.0005244	0.3750331182081701	0.3778688321682113
1.0005245	0.3648642945728835	0.3676590119769838
1.0005246	0.35465393928477495	0.3574046569835009
1.0005247	0.3444031918246897	0.34710700940260436
1.0005248	0.3341131916051437	0.33676731662405224
1.0005249	0.3237850781068937	0.32638683119858874
1.000525	0.3134199907879802	0.31596681059485765
1.0005251	0.30301906912957705	0.3055085170931555
1.0005252	0.29258345254353285	0.29501321753952753
1.0005253	0.2821142805109433	0.284482183331683
1.0005254	0.2716126925132019	0.2739166901956087
1.0005255	0.2610798279617106	0.26331801796035736
1.0005256	0.250516826337792	0.2526874505437179
1.0005257	0.23992482709948648	0.24202627570295865
1.0005258	0.22930496972844522	0.23133578492599569
1.0005259	0.21865839363554468	0.22061727317994265
1.000526	0.20798623830237545	0.2098720388966753
1.0005261	0.19728964318697778	0.19910138372060507
1.0005262	0.18656974777121987	0.18830661239880012
1.0005263	0.1758276914655339	0.17748903252688975
1.0005264	0.16506461375173775	0.1666499545345656
1.0005265	0.15428165408787153	0.15579069143096486
1.0005266	0.14347995195598018	0.1449125586937621
1.0005267	0.13266064676613254	0.13401687401313628
1.0005268	0.12182487800033315	0.12310495727711171
1.0005269	0.1109737851166222	0.11217813031503712
1.000527	0.1001085075971806	0.10123771678593951
1.0005271	0.08923018485179501	0.09028504192100929
1.0005272	0.07833995636261612	0.07932143250875924
1.0005273	0.0674389616119003	0.06834821666157365
1.0005274	0.05652834000927556	0.05736672358161857
1.0005275	0.04560923103697573	0.046378283546041905
1.0005276	0.034682774153041024	0.03538422764829412
1.0005277	0.023750108839793144	0.024385887685807708
1.0005278	0.012812374506719432	0.013384595900861702
1.0005279	0.0018707106361290637	0.0023816849657631776
1.000528	-0.009073743313937704	-0.008621512276235973
1.0005281	-0.02001984786113442	-0.01962366292361234
1.0005282	-0.030966463596033417	-0.030623434275648734
1.0005283	-0.04191245103629057	-0.04161949384742007
1.0005284	-0.05285667072386571	-0.05261050962880657
1.0005285	-0.06379798317642801	-0.06359515019712439
1.0005286	-0.07473524898452855	-0.07457208497587756
1.0005287	-0.08566732866582881	-0.08553998424966927
1.0005288	-0.09659308276228856	-0.09649751942279941
1.0005289	-0.10751137179163323	-0.10744336313152768
1.000529	-0.11842105634431158	-0.11837618950205511
1.0005291	-0.12932099693803123	-0.1292946741653177
1.0005292	-0.14021005409058623	-0.14019749449046537
1.0005293	-0.15108708839229565	-0.15108332981753478
1.0005294	-0.16195096036092813	-0.1619508614721919
1.0005295	-0.17279546290078462	-0.17279877302234142
1.0005296	-0.18360939194723813	-0.1836257503893606
1.0005297	-0.19439157627593573	-0.1944304821033311
1.0005298	-0.2051411361145502	-0.2052116593177474
1.0005299	-0.2158571917148	-0.21596797606421025
1.00053	-0.22653886330472517	-0.22669812936277603
1.0005301	-0.23718527118348232	-0.23740081947504865
1.0005302	-0.2477955355790341	-0.2480747499186374
1.0005303	-0.2583687767430992	-0.2587186277196016
1.0005304	-0.2689041149040462	-0.2693311635216728
1.0005305	-0.2794006703603822	-0.27991107183659214
1.0005306	-0.2898575633403905	-0.2904570710584907
1.0005307	-0.3002739140957902	-0.3009678837134428
1.0005308	-0.3106488428553097	-0.31144223656738557
1.0005309	-0.3209814699167437	-0.3218788608732975
1.000531	-0.3312709155087278	-0.3322764923853372
1.0005311	-0.3415162998602813	-0.3426338715821413
1.0005312	-0.35171674326862357	-0.3529497438880326
1.0005313	-0.3618713659626748	-0.3632228596869319
1.0005314	-0.37197928819415393	-0.37345197456588336
1.0005315	-0.3820396301924952	-0.38363584942009976
1.0005316	-0.39205151225409596	-0.39377325069351876
1.0005317	-0.40201405460828366	-0.40386295039242914
1.0005318	-0.4119263775067772	-0.4139037263248566
1.0005319	-0.4217876011794566	-0.42389436220379256
1.000532	-0.4315968459218352	-0.4338336478831194
1.0005321	-0.4413532319636785	-0.4437203793711323
1.0005322	-0.45105587955670556	-0.4535533590652203
1.0005323	-0.46070390893127355	-0.46333139585300376
1.0005324	-0.4702964403819492	-0.47305330534338885
1.0005325	-0.4798325941389674	-0.4827179098797233
1.0005326	-0.4893114904540471	-0.4923240387694664
1.0005327	-0.49873224955805434	-0.5018705283830032
1.0005328	-0.5080939917445463	-0.511356222379357
1.0005329	-0.5173958372442585	-0.5207799717189645
1.000533	-0.526636906288459	-0.5301406348671815
1.0005331	-0.535816319169907	-0.5394370779941663
1.0005332	-0.5449331961197343	-0.5486681749876103
1.0005333	-0.5539866573896599	-0.5578328076723948
1.0005334	-0.5629758232115148	-0.566929865905011
1.0005335	-0.5718998138769396	-0.5759582477887276
1.0005336	-0.5807577496176217	-0.5849168596858367
1.0005337	-0.5895487506852798	-0.5938046164311112
1.0005338	-0.5982719373123395	-0.6026204414234301
1.0005339	-0.6069264297892605	-0.6113632668343492
1.000534	-0.6155113483483163	-0.6200320336199759
1.0005341	-0.6240258132412262	-0.6286256917277548
1.0005342	-0.6324689447010414	-0.6371432001851237
1.0005343	-0.6408398630169775	-0.6455835273011016
1.0005344	-0.6491376884219264	-0.653945650677782
1.0005345	-0.6573615411676074	-0.6622285574100057
1.0005346	-0.6655105414877284	-0.6704312441709057
1.0005347	-0.6735838096701989	-0.6785527174061077
1.0005348	-0.6815804659485603	-0.6865919933448086
1.0005349	-0.689499630557034	-0.6945480981744202
1.000535	-0.6973404237825087	-0.7024200682106503
1.0005351	-0.705101965859033	-0.7102069499082565
1.0005352	-0.7127833770383258	-0.7179078000474012
1.0005353	-0.7203837775553206	-0.7255216858133107
1.0005354	-0.7279022876954904	-0.733047684976722
1.0005355	-0.7353380276935877	-0.7404848859041167
1.0005356	-0.7426901178013312	-0.7478323877359789
1.0005357	-0.7499576782543976	-0.7550893004629111
1.0005358	-0.7571398293367817	-0.7622547450976582
1.0005359	-0.7642356912839711	-0.7693278536848971
1.000536	-0.7712443843476847	-0.7763077694710367
1.0005361	-0.7781650287643731	-0.7831936469765869
1.0005362	-0.7849967448164906	-0.7899846521595087
1.0005363	-0.7917386527402914	-0.7966799624245037
1.0005364	-0.7983898727874943	-0.8032787667840059
1.0005365	-0.8049495251953551	-0.8097802659267029
1.0005366	-0.8114167302447255	-0.8161836723718778
1.0005367	-0.8177906081726568	-0.8224882104781446
1.0005368	-0.8240702792170296	-0.8286931165817246
1.0005369	-0.830254863657452	-0.83479763912927
1.000537	-0.8363434817315942	-0.8408010386862299
1.0005371	-0.8423352536911753	-0.8467025880817438
1.0005372	-0.848229299774936	-0.8525015724700501
1.0005373	-0.8540247402607717	-0.8581972894683755
1.0005374	-0.8597206953872051	-0.8637890491647262
1.0005375	-0.8653162854059553	-0.8692761742531779
1.0005376	-0.8708106305566542	-0.874658000091108
1.0005377	-0.8762028511154224	-0.8799338748272539
1.0005378	-0.8814920673216662	-0.8851031594089451
1.0005379	-0.8866773994271046	-0.8901652277075645
1.000538	-0.8917579676722922	-0.8951194665714207
1.0005381	-0.8967328923315122	-0.8999652759437715
1.0005382	-0.9016012936450856	-0.9047020688695109
1.0005383	-0.9063622918647314	-0.9093292716104736
1.0005384	-0.9110150072319584	-0.9138463236939243
1.0005385	-0.9155585600191493	-0.9182526780202975
1.0005386	-0.9199920704675715	-0.9225478008692799
1.0005387	-0.9243146588194697	-0.9267311719956557
1.0005388	-0.9285254453457606	-0.9308022847190666
1.0005389	-0.9326235502884417	-0.9347606459296433
1.000539	-0.9366080938992319	-0.9386057761851274
1.0005391	-0.9404781964213846	-0.9423372097513709
1.0005392	-0.9442329781238071	-0.9459544946916262
1.0005393	-0.9478715592494977	-0.9494571928715652
1.0005394	-0.9513930600501752	-0.9528448800457422
1.0005395	-0.9547966007701328	-0.9561171458934093
1.0005396	-0.9580813016762062	-0.9592735940970321
1.0005397	-0.9612462830124253	-0.9623138423466799
1.0005398	-0.9642906650305093	-0.9652375224156502
1.0005399	-0.9672135679758225	-0.9680442801915523
1.00054	-0.9700141121130657	-0.9707337757438863
1.0005401	-0.9726914176873327	-0.9733056833277811
1.0005402	-0.9752446049503423	-0.9757596914486575
1.0005403	-0.9776727941485615	-0.9780955028885233
1.0005404	-0.9799751055444939	-0.9803128347624405
1.0005405	-0.9821506593843279	-0.9824114185216658
1.0005406	-0.9841985759153775	-0.9843910000029239
1.0005407	-0.986117975398458	-0.9862513394711669
1.0005408	-0.9879079780805989	-0.9879922116222408
1.0005409	-0.9895677042135193	-0.9896134056280103
1.000541	-0.9910962740456901	-0.9911147251541547
1.0005411	-0.9924928078356203	-0.992495988397004
1.0005412	-0.9937563183446286	-0.9937570280855557
1.0005413	-0.9948846796951231	-0.9948976915153216
1.0005414	-0.9958778560155165	-0.9959178405612145
1.0005415	-0.9967365157039225	-0.9968173517030635
1.0005416	-0.99746132715169	-0.9975961160269692
1.0005417	-0.9980529587525232	-0.9982540392478199
1.0005418	-0.9985120788992533	-0.9987910417172385
1.0005419	-0.9988393559876225	-0.9992070584377212
1.000542	-0.9990354584101683	-0.9995020390633458
1.0005421	-0.999101054560595	-0.9996759479108951
1.0005422	-0.9990368128328929	-0.9997287639628593
1.0005423	-0.9988434016204798	-0.9996604808701695
1.0005424	-0.9985214893170586	-0.9994711069522519
1.0005425	-0.9980717443174736	-0.9991606651975697
1.0005426	-0.9974948350134304	-0.99872919325755
1.0005427	-0.99679142979949	-0.9981767434461439
1.0005428	-0.9959621970693566	-0.9975033827309957
1.0005429	-0.9950078052189922	-0.9967091927277629
1.000543	-0.9939289226378613	-0.995794269682907
1.0005431	-0.9927262177216483	-0.9947587244725926
1.0005432	-0.9914003588640575	-0.9936026825824683
1.0005433	-0.9899520144621446	-0.9923262840970474
1.0005434	-0.9883818529031807	-0.9909296836711271
1.0005435	-0.98669054258395	-0.9894130505280408
1.0005436	-0.9848787518981568	-0.9877765684280917
1.0005437	-0.9829471492439266	-0.986020435653001
1.0005438	-0.9808964030063843	-0.9841448649660216
1.0005439	-0.9787271815833906	-0.9821500836095497
1.000544	-0.9764401533686494	-0.980036333262258
1.0005441	-0.9740359867613327	-0.9778038700186606
1.0005442	-0.9715153501444672	-0.9754529643379874
1.0005443	-0.9688789119169651	-0.9729839010411626
1.0005444	-0.966127340478768	-0.9703969792625845
1.0005445	-0.9632613042113591	-0.96769251239549
1.0005446	-0.9602814715144249	-0.9648708280884303
1.0005447	-0.9571885107816694	-0.9619322681828576
1.0005448	-0.9539830904140387	-0.9588771886842401
1.0005449	-0.9506658787910007	-0.9557059596915296
1.000545	-0.9472375443132526	-0.9524189653930117
1.0005451	-0.9436987553744984	-0.9490166039929014
1.0005452	-0.9400501803766652	-0.945499287677675
1.0005453	-0.936292487697253	-0.941867442534634
1.0005454	-0.9324263457379458	-0.9381215085471507
1.0005455	-0.9284524228924477	-0.9342619395103613
1.0005456	-0.924371387563643	-0.9302892029928422
1.0005457	-0.9201839081271113	-0.9262037802444008
1.0005458	-0.9158906529854998	-0.9220061661907036
1.0005459	-0.9114922905325125	-0.9176968693382771
1.000546	-0.9069894891719674	-0.913276411731561
1.0005461	-0.9023829172775709	-0.9087453288501097
1.0005462	-0.8976732432529098	-0.9041041696026566
1.0005463	-0.8928611354916882	-0.8993534962215602
1.0005464	-0.8879472623986336	-0.8944938842153102
1.0005465	-0.8829322923456273	-0.8895259222554144
1.0005466	-0.8778168937371714	-0.8844502121698009
1.0005467	-0.8726017349786604	-0.8792673688386173
1.0005468	-0.8672874844406373	-0.8739780200841593
1.0005469	-0.8618748105282756	-0.8685828066638474
1.000547	-0.8563643816352797	-0.8630823821467816
1.0005471	-0.8507568661679121	-0.8574774128585765
1.0005472	-0.8450529324949734	-0.8517685777505517
1.0005473	-0.8392532490225114	-0.845956568392209
1.0005474	-0.8333584841442303	-0.8400420888378788
1.0005475	-0.8273693062672371	-0.8340258555672208
1.0005476	-0.8212863837586377	-0.8279085973447761
1.0005477	-0.8151103850253301	-0.8216910552118539
1.0005478	-0.8088419784610184	-0.8153739823434973
1.0005479	-0.8024818324736307	-0.8089581439849015
1.000548	-0.7960306154286252	-0.8024443173014685
1.0005481	-0.7894889957337266	-0.795833291370135
1.0005482	-0.7828576417826394	-0.7891258670270482
1.0005483	-0.7761372219840882	-0.7823228567998747
1.0005484	-0.7693284047019313	-0.7754250847487136
1.0005485	-0.7624318583446967	-0.7684333864569567
1.0005486	-0.7554482513216914	-0.7613486088856495
1.0005487	-0.7483782519956048	-0.7541716102227546
1.0005488	-0.7412225287755516	-0.7469032598736061
1.0005489	-0.7339817500552357	-0.7395444382928531
1.000549	-0.7266565842447196	-0.7320960369100459
1.0005491	-0.7192476997051762	-0.7245589579553372
1.0005492	-0.7117557648464811	-0.7169341144494077
1.0005493	-0.7041814480623386	-0.7092224300268791
1.0005494	-0.6965254177635429	-0.701424838858285
1.0005495	-0.6887883423097974	-0.6935422854674874
1.0005496	-0.6809708901117154	-0.6855757247211169
1.0005497	-0.6730737295630012	-0.6775261216438366
1.0005498	-0.6650975290751568	-0.6693944513367968
1.0005499	-0.6570429570064639	-0.6611816987871421
1.00055	-0.6489106817682497	-0.6528888588570003
1.0005501	-0.6407013717542185	-0.6445169360909204
1.0005502	-0.6324156953765565	-0.6360669446310121
1.0005503	-0.6240543209921711	-0.6275399080188674
1.0005504	-0.6156179170130796	-0.6189368591841593
1.0005505	-0.6071071518519657	-0.6102588402639598
1.0005506	-0.5985226938647376	-0.6015069024179578
1.0005507	-0.5898652114639142	-0.5926821058167434
1.0005508	-0.5811353730432001	-0.5837855194364456
1.0005509	-0.5723338470159215	-0.574818220968428
1.000551	-0.5634613017366951	-0.5657812966089619
1.0005511	-0.5545184056186887	-0.5566758410470793
1.0005512	-0.5455058270556067	-0.5475029572525089
1.0005513	-0.5364242344613944	-0.5382637563824737
1.0005514	-0.5272742961894245	-0.5289593575648801
1.0005515	-0.5180566806534899	-0.5195908878858279
1.0005516	-0.5087720562472947	-0.5101594821712311
1.0005517	-0.4994210913853797	-0.5006662828908673
1.0005518	-0.49000445441992113	-0.4911124399355474
1.0005519	-0.4805228137653131	-0.4814991106043342
1.000552	-0.4709768378152597	-0.47182745938013265
1.0005521	-0.46136719498487294	-0.46209865783133924
1.0005522	-0.4516945536251805	-0.45231388438334935
1.0005523	-0.4419595821511537	-0.4424743243054662
1.0005524	-0.4321629489783176	-0.432581169503054
1.0005525	-0.4223053224568693	-0.4226356183066877
1.0005526	-0.41238737100219774	-0.41263887545880734
1.0005527	-0.402409763008007	-0.4025921518800871
1.0005528	-0.392373166890352	-0.3924966645670297
1.0005529	-0.3822782509983642	-0.38235363635484837
1.000553	-0.37212568374796834	-0.37216429590383127
1.0005531	-0.36191613353286844	-0.36192987746092276
1.0005532	-0.3516502687696256	-0.3516516207554622
1.0005533	-0.34133114020953614	-0.3413307707576575
1.0005534	-0.3309715134229435	-0.33096857766465715
1.0005535	-0.32057422122593804	-0.320566296657961
1.0005536	-0.31014049172375346	-0.31012518779733844
1.0005537	-0.29967155295207826	-0.29964651577542545
1.0005538	-0.2891686330160662	-0.2891315499035902
1.0005539	-0.2786329599977432	-0.2785815638655382
1.000554	-0.26806576200263377	-0.2679978356097363
1.0005541	-0.2574682670658338	-0.25738164710047945
1.0005542	-0.2468417032927991	-0.2467342843036525
1.0005543	-0.23618729878924316	-0.23605703696077288
1.0005544	-0.22550628158987462	-0.22535119836128809
1.0005545	-0.2147998798003471	-0.21461806532822666
1.0005546	-0.20406932150268664	-0.20385893796628007
1.0005547	-0.19331583480282122	-0.19307511955202325
1.0005548	-0.18254064773502	-0.18226791628017716
1.0005549	-0.1717449884051616	-0.17143863724904826
1.000555	-0.16093008489527205	-0.1605885942063112
1.0005551	-0.15009716531145068	-0.14971910143805905
1.0005552	-0.1392474576876136	-0.13883147551316494
1.0005553	-0.12838219012982133	-0.12792703526850197
1.0005554	-0.11750259072009983	-0.11700710155273968
1.0005555	-0.10660988756467571	-0.10607299711476573
1.0005556	-0.09570530869719951	-0.09512604634630023
1.0005557	-0.08479008222387008	-0.08416757526714143
1.0005558	-0.07386543622671349	-0.07319891126750043
1.0005559	-0.06293259881203983	-0.06222138299579357
1.000556	-0.05199279801332146	-0.051236320100246056
1.0005561	-0.04104726193685193	-0.04024505321405235
1.0005562	-0.03009721868897508	-0.0292489137211521
1.0005563	-0.019143896303087216	-0.018249233521631682
1.0005564	-0.00818852288552363	-0.007247345016924214
1.0005565	0.002767673481689381	0.0037554191492918747
1.0005566	0.013723464692200205	0.014757726203586742
1.0005567	0.024677622712638514	0.02575824350204376
1.0005568	0.035628919436650475	0.03675563854502416
1.0005569	0.04657612678220979	0.04774857923628945
1.000557	0.05751801664300149	0.058735733995604694
1.0005571	0.06845336098559329	0.06971577201752673
1.0005572	0.07938093170365668	0.08068736328623982
1.0005573	0.09029950071516568	0.09164917883431761
1.0005574	0.10120783991388482	0.1025998908549051
1.0005575	0.11210472126623316	0.11353817295982761
1.0005576	0.12298891666595124	0.12446270019439688
1.0005577	0.13385919803101276	0.13537214929509916
1.0005578	0.14471433725530625	0.1462651988014926
1.0005579	0.15555310630501418	0.15714052931287437
1.000558	0.16637427707399	0.1679968235030505
1.0005581	0.17717662145624324	0.1788327663525995
1.0005582	0.18795891141772192	0.18964704538018726
1.0005583	0.19871991885239282	0.2004383506571602
1.0005584	0.20945841567822943	0.21120537506246348
1.0005585	0.22017317378944146	0.22194681439315062
1.0005586	0.2308629651515881	0.23266136761762868
1.0005587	0.2415265616588247	0.24334773689014466
1.0005588	0.25216273522912536	0.25400462780350774
1.0005589	0.26277025775694296	0.2646307494983654
1.000559	0.27334790120736063	0.27522481491391404
1.0005591	0.2838944374747664	0.2857855408022071
1.0005592	0.29440863847713405	0.2963116479780549
1.0005593	0.304889276109204	0.30680186142706933
1.0005594	0.31533512233549577	0.31725491055318067
1.0005595	0.32574494905067364	0.3276695291928232
1.0005596	0.3361175281727115	0.3380444558614949
1.0005597	0.3464516315966806	0.348378433860373
1.0005598	0.35674603128644955	0.3586702115201863
1.0005599	0.36699949913700264	0.368918542215169
1.00056	0.37721080704368803	0.3791221845833129
1.0005601	0.3873787269698288	0.3892799027442862
1.0005602	0.3975020308106781	0.3993904663131373
1.0005603	0.40757949048420966	0.40945265064010744
1.0005604	0.4176098778861786	0.41946523691405935
1.0005605	0.42759196497910484	0.42942701239888775
1.0005606	0.43752452365863753	0.43933677044710057
1.0005607	0.44740632584275064	0.44919331073492036
1.0005608	0.45723614342764984	0.4589954393637352
1.0005609	0.46701274837496465	0.4687419690916241
1.000561	0.476734912580784	0.4784317193465762
1.0005611	0.4864014079630817	0.4880635164566956
1.0005612	0.49601100641855805	0.4976361937492673
1.0005613	0.5055624799078644	0.5071485917770369
1.0005614	0.5150546003275736	0.5165995583310684
1.0005615	0.5244861395956589	0.5259879486654737
1.0005616	0.5338558696093593	0.5353126255941155
1.0005617	0.5431625623282603	0.5445724597109954
1.0005618	0.5524049896494623	0.5537663294028636
1.0005619	0.5615819234706353	0.5628931210477813
1.000562	0.5706921357505095	0.5719517292102239
1.0005621	0.5797343983866085	0.5809410566532849
1.0005622	0.5887074832969063	0.5898600145528731
1.0005623	0.5976101623796877	0.598707522589614
1.0005624	0.6064412075924648	0.6074825091581818
1.0005625	0.6151993908333648	0.6161839113791753
1.0005626	0.6238834840203616	0.6248106753066166
1.0005627	0.6324922590523983	0.6333617560169591
1.0005628	0.6410244878856814	0.6418361178114809
1.0005629	0.6494789424189856	0.6502327342277339
1.000563	0.6578543945702846	0.6585505882400353
1.0005631	0.6661496162392231	0.6667886723453397
1.0005632	0.6743633793806155	0.6749459887583026
1.0005633	0.6824944558939269	0.6830215494223326
1.0005634	0.6905416176971312	0.6910143762026502
1.0005635	0.6985036366906183	0.6989235009688698
1.0005636	0.706379284827723	0.7067479657823585
1.0005637	0.7141673340086447	0.7144868229068391
1.0005638	0.7218665561343612	0.7221391349767821
1.0005639	0.72947572315704	0.7297039751609947
1.000564	0.7369936069774601	0.7371804271729675
1.0005641	0.7444189795135954	0.744567585449982
1.0005642	0.751750612667245	0.7518645552296349
1.0005643	0.7589872783889443	0.7590704527227841
1.0005644	0.7661277485802829	0.7661844051233848
1.0005645	0.7731707951592347	0.7732055507792291
1.0005646	0.7801151900284643	0.7801330392647184
1.0005647	0.7869597051367871	0.78696603154515
1.0005648	0.7937031123866475	0.7937036999861076
1.0005649	0.8003424895981143	0.8003452285153668
1.000565	0.806869315353754	0.8068898126918774
1.0005651	0.8132825974020412	0.8133366598610988
1.0005652	0.8195823558698709	0.8196849891637692
1.0005653	0.825768610898757	0.825934031688871
1.0005654	0.8318413826168547	0.8320830305385645
1.0005655	0.8378006911926464	0.8381312409742082
1.0005656	0.8436465567540358	0.8440779304246954
1.0005657	0.8493789994299337	0.8499223786171162
1.0005658	0.8549980393873111	0.8556638777019089
1.0005659	0.8605036967548273	0.86130173226075
1.000566	0.865895991673996	0.8668352594428673
1.0005661	0.8711749442747352	0.8722637890227767
1.0005662	0.8763405747220019	0.8775866635293795
1.0005663	0.8813929031454621	0.8828032382532945
1.0005664	0.8863319496866302	0.887912881373382
1.0005665	0.8911577344764295	0.8929149740101053
1.0005666	0.8958702776778052	0.8978089103446691
1.0005667	0.9004695994214297	0.9025940976257486
1.0005668	0.9049557198488165	0.9072699562859574
1.0005669	0.9093286590918954	0.9118359199907627
1.000567	0.9135884373115999	0.9162914357474186
1.0005671	0.917735074639608	0.9206359639110844
1.0005672	0.9217685912174338	0.9248689782909791
1.0005673	0.9256890071780113	0.9289899661948285
1.0005674	0.9294963426802643	0.9329984285272888
1.0005675	0.9331906178568761	0.9368938797955207
1.0005676	0.9367718528415339	0.940675848196524
1.0005677	0.9402400677916554	0.9443438756983656
1.0005678	0.9435952828406768	0.9478975180452497
1.0005679	0.9468375181301121	0.9513363448451604
1.000568	0.9499667937946517	0.9546599396062151
1.0005681	0.9529831299897064	0.9578678998163488
1.0005682	0.9558865468497161	0.9609598369478016
1.0005683	0.9586770645161945	0.9639353765339194
1.0005684	0.9613547031248351	0.9667941582007891
1.0005685	0.9639194828290427	0.9695358357360114
1.0005686	0.9663714237642604	0.9721600770925223
1.0005687	0.9687105460720018	0.9746665644544679
1.0005688	0.9709368698889624	0.977054994264029
1.0005689	0.973050415366543	0.9793250772791395
1.000569	0.9750512026411884	0.9814765385766772
1.0005691	0.9769392518544127	0.9835091176072365
1.0005692	0.9787145831439124	0.9854225682171205
1.0005693	0.9803772166590855	0.9872166586948836
1.0005694	0.9819271725373786	0.9888911717738806
1.0005695	0.983364470917239	0.9904459046725227
1.0005696	0.9846891319465634	0.9918806691279887
1.0005697	0.9859011757635489	0.9931952913982944
1.0005698	0.9870006225097093	0.9943896122974115
1.0005699	0.9879874923244922	0.9954634872086976
1.00057	0.9888618053537938	0.9964167861116681
1.0005701	0.9896235817368115	0.9972493935834325
1.0005702	0.9902728416150591	0.9979612088224621
1.0005703	0.9908096051289835	0.9985521456570978
1.0005704	0.991233892422482	0.9990221325609536
1.0005705	0.9915457236357518	0.9993711126536943
1.0005706	0.9917451189103065	0.9995990437134328
1.0005707	0.9918320983875915	0.9997058981802819
1.0005708	0.9918066822095069	0.999691663160362
1.0005709	0.9916688905172484	0.9995563404259264
1.000571	0.9914187434523298	0.9992999464163529
1.0005711	0.9910562611571947	0.9989225122367433
1.0005712	0.9905814637717466	0.998424083650522
1.0005713	0.9899943714381798	0.9978047210789067
1.0005714	0.9892950042980079	0.9970644995905008
1.0005715	0.9884833824946714	0.9962035088949345
1.0005716	0.9875595261660798	0.9952218533240685
1.0005717	0.9865234554554243	0.9941196518308263
1.0005718	0.985375190506893	0.9928970379702304
1.0005719	0.9841147514569002	0.9915541598738778
1.000572	0.9827421584493847	0.9900911802482648
1.0005721	0.9812574316258605	0.9885082763444815
1.0005722	0.9796605911315114	0.9868056399432207
1.0005723	0.9779516571007596	0.9849834773161552
1.0005724	0.9761306496785402	0.9830420092236234
1.0005725	0.974197589006367	0.9809814708730086
1.0005726	0.972152495230419	0.9788021118988811
1.0005727	0.969995388483128	0.976504196313106
1.0005728	0.9677262889104244	0.9740880025019095
1.0005729	0.965345216653822	0.9715538231730302
1.000573	0.9628521918604944	0.9689019653310047
1.0005731	0.960247234660884	0.9661327502161366
1.0005732	0.957530365201916	0.963246513300924
1.0005733	0.9547016036251041	0.9602436042260997
1.0005734	0.9517609700786159	0.9571243867711021
1.0005735	0.948708484690906	0.9538892387820261
1.0005736	0.9455441676098935	0.9505385521674078
1.0005737	0.9422680389844906	0.9470727328311248
1.0005738	0.9388801189416622	0.94349220059897
1.0005739	0.9353804276300725	0.9397973892139623
1.000574	0.9317689851912352	0.935988746253292
1.0005741	0.9280458117750551	0.9320667330904636
1.0005742	0.9242109275065117	0.928031824804356
1.0005743	0.920264352535262	0.9238845101738813
1.0005744	0.9162061070028196	0.9196252915842184
1.0005745	0.9120362110600814	0.9152546849843529
1.0005746	0.9077546848300428	0.9107732197854889
1.0005747	0.9033615484633529	0.9061814388551693
1.0005748	0.8988568221015254	0.9014798984129165
1.0005749	0.894240525896448	0.896669167983257
1.000575	0.8895126799691341	0.8917498302837403
1.0005751	0.8846733044712238	0.8867224812184231
1.0005752	0.8797224195442308	0.8815877297632488
1.0005753	0.8746600453410335	0.876346197914536
1.0005754	0.869486201980664	0.8709985205668711
1.0005755	0.8642009096157531	0.8655453455060172
1.0005756	0.8588041883999213	0.8599873332965893
1.0005757	0.8532960584507163	0.8543251571639298
1.0005758	0.8476765399215109	0.8485595029866607
1.0005759	0.8419456529538193	0.8426910691643905
1.000576	0.8361034177022509	0.8367205665587576
1.0005761	0.8301498542823749	0.8306487183540675
1.0005762	0.8240849828485536	0.8244762600491712
1.0005763	0.8179088235423009	0.8182039393156522
1.0005764	0.8116213965192149	0.8118325159345745
1.0005765	0.8052227218928877	0.8053627616477128
1.0005766	0.7987128198186703	0.7987954601488757
1.0005767	0.7920917104380764	0.7921314069326743
1.0005768	0.7853594139076919	0.7853714092272434
1.0005769	0.7785159503391332	0.7785162858362699
1.000577	0.7715650316019421	0.7715668671298265
1.0005771	0.7645149245240191	0.7645239948839692
1.0005772	0.7573670855890723	0.757388522209618
1.0005773	0.7501227513061738	0.7501613133856406
1.0005774	0.7427831582319032	0.7428432438492006
1.0005775	0.7353495429236862	0.7354352000431454
1.0005776	0.7278231418893258	0.7279380792583088
1.0005777	0.7202051916860402	0.7203527896235334
1.0005778	0.7124969288546462	0.712680249930118
1.0005779	0.704699589953372	0.7049213895541147
1.000578	0.6968144114884046	0.6970771482747126
1.0005781	0.6888426300177756	0.6891484762637203
1.0005782	0.6807854820823019	0.6811363339018095
1.0005783	0.6726442042409696	0.6730416916973159
1.0005784	0.6644200329984388	0.6648655300966347
1.0005785	0.6561142049135099	0.6566088394732961
1.0005786	0.6477279565269999	0.6482726199362823
1.0005787	0.6392625243986095	0.639857881245562
1.0005788	0.6307191450315587	0.6313656426148178
1.0005789	0.6220990549853738	0.6227969327001462
1.000579	0.6134034908008711	0.6141527894008472
1.0005791	0.604633689038422	0.6054342597717837
1.0005792	0.5957908861998947	0.5966423998189259
1.0005793	0.5868763188454971	0.5877782744875804
1.0005794	0.5778912235360737	0.578842957476073
1.0005795	0.5688368367725372	0.5698375310454409
1.0005796	0.5597143951155772	0.5607630860073529
1.0005797	0.5505251351060103	0.5516207215128164
1.0005798	0.5412702933052749	0.5424115449592967
1.0005799	0.5319511062130855	0.5331366717746392
1.00058	0.5225688103907363	0.5237972254046922
1.0005801	0.5131246423790438	0.5143943370954913
1.0005802	0.5036198387399958	0.504929145797767
1.0005803	0.49405563597219715	0.49540279794477154
1.0005804	0.4844332706375021	0.48581644743949054
1.0005805	0.4747539792767276	0.4761712554309452
1.0005806	0.46501899845236694	0.46646839021614017
1.0005807	0.45522956466200226	0.45670902701219024
1.0005808	0.44538691446800527	0.4468943479432836
1.0005809	0.43549228441119214	0.43702554181139147
1.000581	0.42554691105451814	0.4271038039959096
1.0005811	0.41555203089463144	0.41713033622056295
1.0005812	0.4055088804943757	0.4071063465400631
1.0005813	0.39541869641702365	0.397033049128194
1.0005814	0.38528271515858015	0.3869116640631253
1.0005815	0.37510217328221473	0.376743417313847
1.0005816	0.36487830732874393	0.366529540502279
1.0005817	0.3546123538618252	0.3562712707993055
1.0005818	0.3443055493766829	0.34596985068360725
1.0005819	0.3339591304368823	0.3356265279279274
1.000582	0.32357433358324006	0.3252425553568209
1.0005821	0.31315239537975426	0.31481919074097864
1.0005822	0.3026945523209569	0.30435769655202255
1.0005823	0.29220204097076463	0.2938593399485767
1.0005824	0.2816760978699945	0.2833253925303002
1.0005825	0.27111795958294127	0.2727571302303831
1.0005826	0.26052886260353214	0.2621558330671497
1.0005827	0.24991004349599188	0.251522785129733
1.0005828	0.23926273880113724	0.24085927432884058
1.0005829	0.22858818508351642	0.23016659228787364
1.000583	0.21788761883653907	0.21944603409146735
1.0005831	0.20716227662469444	0.20869889827113747
1.0005832	0.1964133950126914	0.1979264865769947
1.0005833	0.18564221049360985	0.18713010374799233
1.0005834	0.17484995963210803	0.1763110574975221
1.0005835	0.16403787896900235	0.1654706582593197
1.0005836	0.15320720506917818	0.15461021907679284
1.0005837	0.14235917442535206	0.143731055347458
1.0005838	0.1314950236023691	0.1328344848083205
1.0005839	0.12061598914104604	0.12192182727988572
1.000584	0.10972330760640037	0.11099440455458216
1.0005841	0.09881821549087305	0.10005354013965416
1.0005842	0.08790194935945267	0.08910055924241145
1.0005843	0.0769757457529558	0.07813678851267208
1.0005844	0.06604084123648812	0.06716355593075124
1.0005845	0.0550984723023033	0.05618219054906842
1.0005846	0.044149875515488934	0.04519402247740706
1.0005847	0.033196287416861814	0.03420038262434569
1.0005848	0.022238944571571828	0.023202602584816844
1.0005849	0.011279083471772977	0.012202014381212743
1.000585	0.00031794068260826425	0.001199950448456725
1.0005851	-0.010643247230767705	-0.009802256600528381
1.0005852	-0.02160324377621825	-0.020803274209616966
1.0005853	-0.0325608123885876	-0.03180176989420141
1.0005854	-0.04351471652705913	-0.04279641150042475
1.0005855	-0.05446371962651092	-0.053785867317612264
1.0005856	-0.06540658519475195	-0.06476880633721163
1.0005857	-0.07634207666664822	-0.07574389826752399
1.0005858	-0.08726895750138297	-0.08670981379261146
1.0005859	-0.09818599113391085	-0.09766522468441721
1.000586	-0.10909194107189893	-0.10860880406095509
1.0005861	-0.11998557075027855	-0.1195392264011354
1.0005862	-0.13086564362823302	-0.13045516780261873
1.0005863	-0.14173092314083743	-0.14135530609354977
1.0005864	-0.15258017279552893	-0.1522383210896365
1.0005865	-0.16341215602734832	-0.16310289460870284
1.0005866	-0.174225636295479	-0.17394771072724463
1.0005867	-0.18501937703516028	-0.18477145589155916
1.0005868	-0.19579214175351167	-0.19557281917299063
1.0005869	-0.20654269388572732	-0.206350492282422
1.000587	-0.2172697968671986	-0.2171031698011539
1.0005871	-0.22797221420474917	-0.22782954941030875
1.0005872	-0.2386487093337169	-0.23852833190543465
1.0005873	-0.24929804571328526	-0.24919822144927745
1.0005874	-0.25991898677908687	-0.25983792568140635
1.0005875	-0.2705102960374738	-0.270446155968987
1.0005876	-0.28107073692401435	-0.2810216274212731
1.0005877	-0.29159907289789183	-0.2915630591397216
1.0005878	-0.3020940673950241	-0.3020691743261491
1.0005879	-0.31255448392120394	-0.31253870053071026
1.000588	-0.3229790859122737	-0.3229703696659342
1.0005881	-0.33336663682741685	-0.33336291825384623
1.0005882	-0.34371590010288017	-0.3437150875325183
1.0005883	-0.3540255265942034	-0.3540256237004951
1.0005884	-0.36428541367727196	-0.36429327793070426
1.0005885	-0.3744891376750349	-0.374516806613793
1.0005886	-0.3846360192142039	-0.38469497146304216
1.0005887	-0.3947253789890204	-0.39482653975478027
1.0005888	-0.404756537626069	-0.40491028434204435
1.0005889	-0.41472881575245135	-0.41494498387143386
1.000589	-0.4246415340616333	-0.4249294229974553
1.0005891	-0.43449401318058534	-0.43486239239604196
1.0005892	-0.4442855737584859	-0.44474268900018804
1.0005893	-0.45401553642297776	-0.45456911610165845
1.0005894	-0.4636832218664506	-0.4643404835830011
1.0005895	-0.47328795071641006	-0.474055607930861
1.0005896	-0.4828290436220345	-0.4837133124665874
1.0005897	-0.4923058212115319	-0.4933124274458001
1.0005898	-0.5017176041761677	-0.5028517902850067
1.0005899	-0.5110637131440064	-0.5123302455746833
1.00059	-0.5203434687642267	-0.5217466453044959
1.0005901	-0.5295561916656257	-0.5310998489602677
1.0005902	-0.5387012025382965	-0.5403887237451229
1.0005903	-0.5477778220108865	-0.5496121445920126
1.0005904	-0.5567853707325745	-0.5587689943831852
1.0005905	-0.5657231693327714	-0.5678581640445681
1.0005906	-0.5745905385003489	-0.5768785527606864
1.0005907	-0.5833867988645622	-0.585829067986822
1.0005908	-0.592111271055298	-0.5947086256426843
1.0005909	-0.6007632757604808	-0.603516150302033
1.000591	-0.609342133609837	-0.6122505752047728
1.0005911	-0.6178471652525455	-0.6209108424650236
1.0005912	-0.6262776913191487	-0.6294959031605987
1.0005913	-0.6346330324962656	-0.6380047175360516
1.0005914	-0.6429125094142726	-0.6464362550142695
1.0005915	-0.6511154427223482	-0.654789494397627
1.0005916	-0.6592411530517148	-0.6630634239543802
1.0005917	-0.667288961087638	-0.6712570416143642
1.0005918	-0.6752581874611676	-0.6793693549802392
1.0005919	-0.6831481528214822	-0.6873993815212371
1.000592	-0.6909581778005086	-0.6953461486562613
1.0005921	-0.6986875830821098	-0.703208693941965
1.0005922	-0.7063356892980339	-0.7109860650835326
1.0005923	-0.7139018170974598	-0.7186773201207215
1.0005924	-0.7213852871130417	-0.7262815275074261
1.0005925	-0.7287854200271929	-0.733797766291873
1.0005926	-0.7361015364723835	-0.7412251261268286
1.0005927	-0.74333295708183	-0.7485627074313846
1.0005928	-0.7504790025368262	-0.7558096215479065
1.0005929	-0.7575389934703994	-0.7629649907518984
1.000593	-0.7645122505317286	-0.7700279484236991
1.0005931	-0.7713980943548003	-0.776997639121612
1.0005932	-0.7781958456193739	-0.7838732187472786
1.0005933	-0.7849048249592412	-0.7906538545549782
1.0005934	-0.7915243530235807	-0.7973387253146746
1.0005935	-0.7980537504471739	-0.8039270213812973
1.0005936	-0.8044923379081969	-0.8104179448511016
1.0005937	-0.8108394360412301	-0.8168107095706096
1.0005938	-0.817094365495452	-0.8231045412904449
1.0005939	-0.8232564469064626	-0.8292986777307972
1.000594	-0.8293250009508071	-0.835392368728488
1.0005941	-0.835299348263878	-0.8413848762452975
1.0005942	-0.8411788094948544	-0.8472754745126382
1.0005943	-0.8469627052801785	-0.8530634500927745
1.0005944	-0.8526503562947162	-0.8587481020164454
1.0005945	-0.8582410831746969	-0.8643287417906318
1.0005946	-0.8637342065572113	-0.8698046935215559
1.0005947	-0.8691290471158335	-0.8751752940319126
1.0005948	-0.8744249254874364	-0.8804398928682781
1.0005949	-0.8796211623211989	-0.8855978524287555
1.000595	-0.8847170782550965	-0.8906485480167771
1.0005951	-0.8897119939609394	-0.8955913679614044
1.0005952	-0.8946052300764796	-0.9004257136241428
1.0005953	-0.8993961072508958	-0.9051509995164618
1.0005954	-0.9040839461230726	-0.9097666533493091
1.0005955	-0.9086680673630083	-0.9142721161431144
1.0005956	-0.9131477916093577	-0.9186668422340464
1.0005957	-0.9175224395112995	-0.9229502993812582
1.0005958	-0.9217913317086518	-0.9271219688118981
1.0005959	-0.925953788869552	-0.9311813453206914
1.000596	-0.9300091316335826	-0.9351279372755688
1.0005961	-0.933956680649922	-0.9389612667144868
1.0005962	-0.9377957565593458	-0.9426808693857964
1.0005963	-0.9415256800280826	-0.9462862948372353
1.0005964	-0.9451457716966661	-0.9497771064209212
1.0005965	-0.9486553522142752	-0.9531528813795358
1.0005966	-0.9520537422226665	-0.9564132108819915
1.0005967	-0.9553402623861118	-0.9595577001016625
1.0005968	-0.9585142333461204	-0.9625859682207439
1.0005969	-0.961574975745201	-0.9654976484992509
1.000597	-0.9645218102461259	-0.9682923883376559
1.0005971	-0.9673540574911518	-0.970969849280792
1.0005972	-0.9700710381294574	-0.9735297070849608
1.0005973	-0.9726720728045751	-0.9759716517453033
1.0005974	-0.9751564821772359	-0.9782953875547605
1.0005975	-0.9775235868907143	-0.9805006331073466
1.0005976	-0.9797727075941888	-0.9825871213541733
1.0005977	-0.9819031649322398	-0.9845545996259925
1.0005978	-0.9839142795635086	-0.9864028296809954
1.0005979	-0.9858053721323113	-0.9881315877074465
1.000598	-0.9875757632878267	-0.9897406643685194
1.0005981	-0.9892247736757072	-0.991229864819968
1.0005982	-0.9907517239524558	-0.9925990087466636
1.0005983	-0.9921559347634549	-0.9938479303645992
1.0005984	-0.9934367267578831	-0.9949764784544322
1.0005985	-0.994593420582489	-0.9959845163742608
1.0005986	-0.9956253368915895	-0.9968719220848379
1.0005987	-0.9965317963316568	-0.9976385881509133
1.0005988	-0.9973121195502777	-0.998284421762153
1.0005989	-0.9979656272000972	-0.9988093447474702
1.000599	-0.9984916399284215	-0.9992132935758707
1.0005991	-0.998889478384429	-0.9994962193701444
1.0005992	-0.999158463216845	-0.9996580879109794
1.0005993	-0.9992979150760438	-0.9996988796422622
1.0005994	-0.9993071546104638	-0.9996185896712813
1.0005995	-0.9991855024692835	-0.9994172277710116
1.0005996	-0.9989322793023907	-0.9990948183792752
1.0005997	-0.9985468057578407	-0.9986514005926415
1.0005998	-0.9980284024852283	-0.9980870281659707
1.0005999	-0.9973763901337322	-0.9974017695032992
1.0006	-0.9965900893544267	-0.9965957076520493
1.0006001	-0.9956688308880124	-0.9956689402855269
1.0006002	-0.9946130343110577	-0.994621579701824
1.0006003	-0.9934238513026412	-0.9934537528033136
1.0006004	-0.9921021470847646	-0.9921656010859119
1.0006005	-0.9906487868704775	-0.9907572806102324
1.0006006	-0.9890646358814891	-0.9892289619998178
1.0006007	-0.9873505593406696	-0.9875808304130971
1.0006008	-0.9855074224593264	-0.9858130855087625
1.0006009	-0.9835360904600425	-0.9839259414435302
1.000601	-0.9814374285617384	-0.9819196268318333
1.0006011	-0.9792123019884161	-0.9797943847264741
1.0006012	-0.9768615759491127	-0.9775504725700538
1.0006013	-0.9743861156675503	-0.9751881621920941
1.0006014	-0.9717867863626494	-0.972707739757473
1.0006015	-0.9690644532595116	-0.9701095057422641
1.0006016	-0.9662199815649669	-0.9673937748739769
1.0006017	-0.9632542365038443	-0.9645608761280499
1.0006018	-0.9601680832950649	-0.9616111526651618
1.0006019	-0.9569623871647998	-0.9585449618022719
1.000602	-0.9536380133177319	-0.9553626749417964
1.0006021	-0.9501958269797678	-0.9520646775674909
1.0006022	-0.9466366933698284	-0.9486513691707619
1.0006023	-0.9429614777151236	-0.9451231632169304
1.0006024	-0.9391710452182511	-0.9414804870635202
1.0006025	-0.935266261106164	-0.9377237819555174
1.0006026	-0.9312479906068309	-0.9338535029495414
1.0006027	-0.9271170989213263	-0.929870118831812
1.0006028	-0.9228744512773679	-0.9257741121128992
1.0006029	-0.9185209128938762	-0.9215659789351824
1.000603	-0.914057348999805	-0.9172462290308874
1.0006031	-0.9094846247942513	-0.9128153856217801
1.0006032	-0.9048036055059252	-0.9082739854132714
1.0006033	-0.9000151563537476	-0.9036225784913293
1.0006034	-0.895120142567626	-0.898861728275997
1.0006035	-0.8901194293447418	-0.8939920114106009
1.0006036	-0.8850138819147665	-0.88901401775532
1.0006037	-0.8798043654966214	-0.8839283502737145
1.0006038	-0.8744917453211374	-0.8787356249817806
1.0006039	-0.8690768865836409	-0.873436470826959
1.000604	-0.8635606545147352	-0.8680315296811154
1.0006041	-0.8579439143333409	-0.8625214562169705
1.0006042	-0.8522275312711822	-0.8569069178526854
1.0006043	-0.8464123705217921	-0.8511885946210344
1.0006044	-0.8404992973166742	-0.8453671791617476
1.0006045	-0.8344891768882017	-0.8394433766012708
1.0006046	-0.8283828744286036	-0.833417904426867
1.0006047	-0.8221812551700384	-0.8272914924786167
1.0006048	-0.815885184331427	-0.8210648828086434
1.0006049	-0.8094955271459814	-0.8147388296184094
1.000605	-0.8030131488042451	-0.8083140991109373
1.0006051	-0.7964389145392232	-0.8017914694823192
1.0006052	-0.7897736895698367	-0.7951717307714801
1.0006053	-0.7830183391301058	-0.788455684793388
1.0006054	-0.7761737284089498	-0.7816441449821372
1.0006055	-0.7692407226401898	-0.7747379363818562
1.0006056	-0.7622201870427469	-0.7677378954873275
1.0006057	-0.7551129868514183	-0.7606448701733494
1.0006058	-0.747919987253561	-0.7534597195288166
1.0006059	-0.7406420534837814	-0.7461833138471626
1.000606	-0.7332800507610002	-0.7388165344581268
1.0006061	-0.7258348443207617	-0.7313602736533674
1.0006062	-0.7183072993489219	-0.7238154345118875
1.0006063	-0.7106982810808412	-0.7161829308900077
1.0006064	-0.7030086547526037	-0.708463687261942
1.0006065	-0.69523928554898	-0.700658638555402
1.0006066	-0.6873910387058759	-0.6927687301413208
1.0006067	-0.6794647794422125	-0.6847949176509279
1.0006068	-0.6714613729947668	-0.676738166894972
1.0006069	-0.6633816845469157	-0.6685994536750809
1.000607	-0.6552265793352661	-0.6603797637728482
1.0006071	-0.6469969225787385	-0.652080092759081
1.0006072	-0.6386935795147723	-0.6437014459096889
1.0006073	-0.6303174153254125	-0.6352448380093659
1.0006074	-0.6218692952479357	-0.6267112933402315
1.0006075	-0.6133500845012625	-0.6181018454835794
1.0006076	-0.6047606483234637	-0.6094175372325471
1.0006077	-0.5961018518953136	-0.6006594203885387
1.0006078	-0.587374560454728	-0.5918285557494963
1.0006079	-0.5785796392206277	-0.5829260129044278
1.000608	-0.5697179534316841	-0.5739528701431246
1.0006081	-0.5607903682674622	-0.5649102142456501
1.0006082	-0.5517977489664865	-0.5557991404702459
1.0006083	-0.5427409607678583	-0.54662075236164
1.0006084	-0.5336208688502766	-0.5373761615555128
1.0006085	-0.5244383384527016	-0.5280664877661372
1.0006086	-0.5151942347940541	-0.5186928585694027
1.0006087	-0.5058894231139827	-0.5092564093075435
1.0006088	-0.4965247685900847	-0.49975828286775037
1.0006089	-0.48710113646187503	-0.4901996296693459
1.000609	-0.47761939194827435	-0.4805816074408347
1.0006091	-0.4680804002894473	-0.4709053811221355
1.0006092	-0.4584850266619516	-0.46117212263735485
1.0006093	-0.44883413630582564	-0.4513830108817989
1.0006094	-0.43912859443999025	-0.44153923149335067
1.0006095	-0.4293692663050955	-0.4316419767523325
1.0006096	-0.4195570170767205	-0.42169244534905287
1.0006097	-0.40969271199539675	-0.41169184237049744
1.0006098	-0.3997772162800452	-0.4016413790665992
1.0006099	-0.38981139517177044	-0.39154227274789943
1.00061	-0.3797961138452346	-0.3813957465483082
1.0006101	-0.3697322375414317	-0.37120302941147104
1.0006102	-0.359620631501787	-0.360965355875214
1.0006103	-0.3494621609003154	-0.3506839658532658
1.0006104	-0.3392576909783373	-0.3403601046214657
1.0006105	-0.32900808695477357	-0.32999502257621927
1.0006106	-0.3187142140714506	-0.31958997512874554
1.0006107	-0.30837693750157363	-0.3091462224606066
1.0006108	-0.29799712248687177	-0.29866502950966467
1.0006109	-0.28757563424626575	-0.2881476657245786
1.000611	-0.2771133380219522	-0.27759540495755086
1.0006111	-0.2666110989863884	-0.26700952521621885
1.0006112	-0.2560697823816812	-0.25639130864952436
1.0006113	-0.2454902534267515	-0.24574204129871197
1.0006114	-0.2348733773641351	-0.2350630129887019
1.0006115	-0.22422001936560296	-0.22435551707702936
1.0006116	-0.21353104467360895	-0.2136208504393659
1.0006117	-0.20280731850707395	-0.20286031321774906
1.0006118	-0.19204970610884253	-0.19207520871070885
1.0006119	-0.18125907265006053	-0.18126684311959124
1.000612	-0.17043628337349823	-0.17043652553408922
1.0006121	-0.15958556838145357	-0.15958556770195392
1.0006122	-0.14871528442971788	-0.1487152837977435
1.0006123	-0.13782699081004346	-0.13782699040814098
1.0006124	-0.12692200690470787	-0.12692200627622355
1.0006125	-0.11600165205200956	-0.11600165218996254
1.0006126	-0.10506724731953197	-0.10506725072540406
1.0006127	-0.09412011990645616	-0.0941201262318088
1.0006128	-0.08316159740517001	-0.08316160457438293
1.0006129	-0.07219300743242675	-0.07219301302227518
1.000613	-0.06121567753190151	-0.06121567999038763
1.0006131	-0.05023093532032664	-0.05023093502455023
1.0006132	-0.03924010977601454	-0.03924010854321122
1.0006133	-0.028244536476298113	-0.028244531724951276
1.0006134	-0.017245547235290246	-0.017245536249692668
1.0006135	-0.006244473220979763	-0.006244454283767649
1.0006136	0.004757354423054805	0.004757381778888302
1.0006137	0.015758604528808853	0.015758639429473725
1.0006138	0.026757946001561672	0.026757986303268495
1.0006139	0.037754047673305896	0.03775409019451518
1.000614	0.048745578376062956	0.04874561929104238
1.0006141	0.059731207015068975	0.059731242408767475
1.0006142	0.07070960242233373	0.07070962900650724
1.0006143	0.0816794334542787	0.0816794494446852
1.0006144	0.09263936894300136	0.09263937509772108
1.0006145	0.10358807779359752	0.1035880786122467
1.0006146	0.11452414945258882	0.11452423392177417
1.0006147	0.1254461420635441	0.12544651650477556
1.0006148	0.13635277101577475	0.13635360349648376
1.0006149	0.1472427545045366	0.1472441739459995
1.000615	0.15811481065241306	0.15811690883087365
1.0006151	0.1689676576062224	0.16897049131387523
1.0006152	0.17980001348875418	0.1798036068541428
1.0006153	0.19061059649493445	0.19061494346259947
1.0006154	0.2013981247475057	0.20140319171649151
1.0006155	0.21216131639328636	0.21216704501427672
1.0006156	0.22289888955528203	0.22290519968591135
1.0006157	0.23360956242799785	0.23361635524617674
1.0006158	0.24429205313438115	0.24429921440897684
1.0006159	0.2549450797976295	0.25495248331640874
1.000616	0.2655673606118726	0.2655748717659963
1.0006161	0.27615761370024117	0.2761650932251766
1.0006162	0.28671455720955363	0.28672186508168773
1.0006163	0.29723690926330354	0.29724390875189693
1.0006164	0.3077233880550401	0.3077299499291325
1.0006165	0.31817271170817873	0.3181787185977059
1.0006166	0.32858359836953765	0.32858894928033494
1.0006167	0.3389547661629518	0.3389593811450107
1.0006168	0.3492849332812991	0.3492887582496848
1.0006169	0.3595728178483249	0.35957582955627654
1.000617	0.3698171380108474	0.369819349174313
1.0006171	0.38001661189308855	0.38001807646620794
1.0006172	0.39016995768716384	0.39017077628796726
1.0006173	0.40027589351719395	0.4002762190029099
1.0006174	0.41033313752999734	0.41033318072129515
1.0006175	0.4203403502242125	0.42034044340363674
1.0006176	0.43029592635193037	0.4302967950970636
1.0006177	0.44019870541851086	0.44020102994867916
1.0006178	0.4500476124804244	0.4500519484189015
1.0006179	0.45984157265968983	0.45984835749172326
1.000618	0.46957951101265677	0.46958907068801503
1.0006181	0.4792603526176041	0.47927290829684
1.0006182	0.4888830225315094	0.48889869747503845
1.0006183	0.49844644587538667	0.4984652724747031
1.0006184	0.5079495477060834	0.5079714746560282
1.0006185	0.5173912531018781	0.5174161527133735
1.0006186	0.526770487120294	0.5267981627723759
1.0006187	0.5360861748812638	0.5361163686117404
1.0006188	0.5453372414421709	0.5453696416758339
1.0006189	0.5545226118812938	0.5545568612948512
1.000619	0.563641211256739	0.5636769147794256
1.0006191	0.5726919646872822	0.5727286976362556
1.0006192	0.5816737972308802	0.5817111135803699
1.0006193	0.590585633965812	0.5906230747490324
1.0006194	0.5994263999508056	0.5994635017936056
1.0006195	0.6081950203034027	0.6082313240886792
1.0006196	0.6168904200821723	0.6169254797438886
1.0006197	0.6255115243463342	0.625544915792156
1.0006198	0.6340572582124543	0.6340885883739482
1.0006199	0.642526546739586	0.642555462748744
1.00062	0.6509183150060082	0.6509445134972113
1.0006201	0.6592314880716286	0.6592547246076843
1.0006202	0.6674649910516463	0.6674850896729051
1.0006203	0.6756177490057932	0.6756346119011846
1.0006204	0.6836886870123483	0.6837023043110798
1.0006205	0.6916767301319464	0.6916871898147987
1.0006206	0.6995808034783422	0.6995883014071794
1.0006207	0.707399832111985	0.7074046821764859
1.0006208	0.7151327411111539	0.715135385491406
1.0006209	0.7227784555372483	0.7227794750809238
1.000621	0.7303359005025029	0.7303360252154938
1.0006211	0.7378035507548913	0.7378041207172436
1.0006212	0.7451777073409527	0.7451828571389205
1.0006213	0.7524573615156881	0.7524713408402619
1.0006214	0.7596420280278808	0.7596686891607745
1.0006215	0.766731221577716	0.766774030429466
1.0006216	0.7737244568816475	0.7737865041354138
1.0006217	0.780621248640923	0.7807052610003877
1.0006218	0.7874211116026254	0.7875294631429732
1.0006219	0.7941235604677876	0.7942582840878083
1.000622	0.8007281099383078	0.8008909089127737
1.0006221	0.807234274759971	0.8074265343908931
1.0006222	0.8136415696344574	0.8138643689992016
1.0006223	0.8199495092782213	0.8202036330737571
1.0006224	0.8261576083940431	0.8264435588754939
1.0006225	0.8322653817259472	0.8325833907383624
1.0006226	0.8382723439764922	0.8386223850777187
1.0006227	0.8441780098621321	0.8445598105360214
1.0006228	0.8499818940865471	0.8503949480445909
1.0006229	0.8556835113919666	0.8561270909622751
1.000623	0.8612823764818445	0.8617555450832884
1.0006231	0.8667780040726348	0.8672796287733363
1.0006232	0.8721699088689348	0.8726986730271755
1.0006233	0.8774576056111443	0.8780120215975156
1.0006234	0.8826406090036295	0.8832190310022895
1.0006235	0.8877184337628448	0.8883190706509793
1.0006236	0.8926905945943213	0.8933115228977975
1.0006237	0.8975566062365951	0.8981957831606411
1.0006238	0.9023159833949621	0.9029712599277604
1.0006239	0.9069682407756658	0.9076373748637512
1.000624	0.9115128931158215	0.9121935629095468
1.0006241	0.915949455121434	0.9166392722887188
1.0006242	0.9202774415089574	0.9209739646159636
1.0006243	0.9244963669855993	0.9251971149425517
1.0006244	0.9286057462865506	0.9293082118571646
1.0006245	0.9326050941187762	0.933306757491557
1.0006246	0.9364939251987303	0.9371922676186083
1.0006247	0.9402717542346021	0.9409642716931916
1.0006248	0.9439380959596234	0.9446223129424128
1.0006249	0.9474924650817367	0.9481659483706609
1.000625	0.9509343763173959	0.9515947488470089
1.0006251	0.9542633443757891	0.9549082991414539
1.0006252	0.957478883988155	0.9581061980043265
1.0006253	0.9605805098634304	0.9611880581707952
1.0006254	0.9635677367180691	0.9641535064373906
1.0006255	0.9664400792622755	0.9670021836935301
1.0006256	0.9691970522252604	0.9697337449900523
1.0006257	0.9718381703169722	0.9723478595430186
1.0006258	0.9743629482483884	0.9748442107939133
1.0006259	0.9767709007471763	0.9772224964634311
1.000626	0.9790615425240546	0.9794824285548076
1.0006261	0.9812343882954773	0.9816237334111363
1.0006262	0.9832889527734683	0.9836461517384552
1.0006263	0.9852247506836065	0.9855494386548439
1.0006264	0.9870412967376526	0.9873333636931182
1.0006265	0.9887381056520607	0.9889977108469741
1.0006266	0.9903146921399181	0.9905422785891985
1.0006267	0.991770570924681	0.9919668799095301
1.0006268	0.9931052567191694	0.9932713423167107
1.0006269	0.9943182642398374	0.9944555078733573
1.000627	0.9954091082008527	0.9955192332092837
1.0006271	0.9963773033235149	0.996462389548027
1.0006272	0.9972223643217201	0.9972848627082747
1.0006273	0.9979438059119222	0.9979865531273815
1.0006274	0.9985411428093874	0.9985673758697747
1.0006275	0.9990138897332232	0.9990272606421161
1.0006276	0.9993615613984196	0.9993661517940651
1.0006277	0.999583672521077	0.9995840083300862
1.0006278	0.9996786028113975	0.9996808039146438
1.0006279	0.9996422918890039	0.9996565268724766
1.000628	0.9994750148360533	0.9995111801922056
1.0006281	0.9991774406349572	0.999244781526067
1.0006282	0.9987502382659993	0.9988573631851281
1.0006283	0.9981940767113023	0.9983489721389096
1.0006284	0.9975096249524729	0.9977196700075927
1.0006285	0.9966975519730615	0.9969695330567957
1.0006286	0.9957585267510672	0.9960986521813984
1.0006287	0.9946932182697582	0.9951071329045164
1.0006288	0.993502295510741	0.993995095358312
1.0006289	0.9921864274586818	0.9927626742738372
1.000629	0.9907462830893424	0.9914100189534926
1.0006291	0.9891825313871127	0.9899372932693457
1.0006292	0.9874958413335988	0.9883446756326043
1.0006293	0.9856868819145593	0.9866323589785284
1.0006294	0.9837563221035661	0.9848005507275771
1.0006295	0.9817048308861067	0.9828494727830926
1.0006296	0.979533077248743	0.9807793614941932
1.0006297	0.9772417301634353	0.9785904676121737
1.0006298	0.9748314586164796	0.9762830562876763
1.0006299	0.9723029315894818	0.9738574070204666
1.00063	0.9696568180700543	0.9713138136358124
1.0006301	0.9668937870280511	0.9686525842260184
1.0006302	0.9640145074508237	0.9658740411470164
1.0006303	0.961019648319979	0.9629785209569486
1.0006304	0.9579098786241552	0.9599663743877589
1.0006305	0.9546858673311476	0.9568379662756834
1.0006306	0.9513482834293402	0.9535936755571717
1.0006307	0.9478977959003396	0.9502338951965074
1.0006308	0.944335073733787	0.9467590321525872
1.0006309	0.9406607858954662	0.9431695072985266
1.000631	0.9368756013747699	0.9394657554169603
1.0006311	0.9329801891533047	0.9356482251167508
1.0006312	0.928975218221691	0.9317173787951079
1.0006313	0.9248613575437481	0.927673692546417
1.0006314	0.9206392761098543	0.9235176561569292
1.0006315	0.9163096429113484	0.919249773020349
1.0006316	0.9118731269106082	0.914870560047346
1.0006317	0.9073303970987346	0.9103805476597764
1.0006318	0.9026821224573344	0.9057802796887654
1.0006319	0.8979289719786838	0.9010703133288033
1.000632	0.8930716146232798	0.8962512190281268
1.0006321	0.8881107193831669	0.8913235804824228
1.0006322	0.8830469552399514	0.8862879945224745
1.0006323	0.8778809911868236	0.881145071063807
1.0006324	0.8726134961824472	0.8758954329868575
1.0006325	0.867245139219786	0.8705397161300487
1.0006326	0.8617765892804466	0.865078569167346
1.0006327	0.8562085153585092	0.8595126535534343
1.0006328	0.8505415864108514	0.8538426433939684
1.0006329	0.8447764714313333	0.8480692254380426
1.000633	0.8389138394015614	0.8421930989458231
1.0006331	0.8329543593164817	0.8362149756294858
1.0006332	0.8268987001312338	0.8301355795136534
1.0006333	0.8207475308405501	0.8239556469273852
1.0006334	0.8145015204400103	0.8176759263761587
1.0006335	0.808161337883482	0.811297178408361
1.0006336	0.8017276521663355	0.8048201756068537
1.0006337	0.7952011322701773	0.7982457024398371
1.0006338	0.7885824471914119	0.7915745551945578
1.0006339	0.7818722658822519	0.7848075418214429
1.000634	0.7750712573388978	0.7779454819250701
1.0006341	0.7681800905429563	0.7709892066059129
1.0006342	0.7611994344916329	0.7639395583900852
1.0006343	0.7541299581355322	0.7567973910644866
1.0006344	0.7469723304716619	0.7495635696673701
1.0006345	0.7397272204816284	0.7422389703210464
1.0006346	0.7323952971634142	0.7348244801580073
1.0006347	0.7249772294660641	0.7273209971473452
1.0006348	0.717473686387369	0.7197294300847961
1.0006349	0.7098853369089346	0.7120506984169744
1.000635	0.7022128500294973	0.7042857321637991
1.0006351	0.6944568946965892	0.6964354717366086
1.0006352	0.6866181399087601	0.688500867927755
1.0006353	0.678697254665295	0.6804828817445625
1.0006354	0.6706949079126232	0.672382484238625
1.0006355	0.6626117686498484	0.6642006564951063
1.0006356	0.6544485058585767	0.6559383894428109
1.0006357	0.6462057885388051	0.6475966837705407
1.0006358	0.6378842856355333	0.6391765497315886
1.0006359	0.6294846661485829	0.6306790071324988
1.000636	0.6210075990595599	0.622105085135727
1.0006361	0.6124537533691491	0.6134558221726151
1.0006362	0.6038237980209689	0.6047322657406569
1.0006363	0.595118402015534	0.595935472391913
1.0006364	0.586338234334451	0.5870665075283258
1.0006365	0.5774839639790685	0.5781264453117894
1.0006366	0.5685562598916708	0.5691163684544366
1.0006367	0.5595557910734429	0.5600373682066534
1.0006368	0.5504832265059911	0.5508905441456329
1.0006369	0.5413392351913044	0.5416770040825487
1.000637	0.5321244860703807	0.5323978638463361
1.0006371	0.5228396481450508	0.5230542472713874
1.0006372	0.5134853904177686	0.5136472860005872
1.0006373	0.5040623818285981	0.5041781192851144
1.0006374	0.49457129137983935	0.4946478939716014
1.0006375	0.48501278805309894	0.48505776427999797
1.0006376	0.4753875408514292	0.4754088917059371
1.0006377	0.46569621871369066	0.46570244479434636
1.0006378	0.45593949064278827	0.4559395991264181
1.0006379	0.4461217551414024	0.4461215370916494
1.000638	0.4362505197781549	0.43624944778801567
1.0006381	0.42632716199765397	0.426324526790131
1.0006382	0.41635294358532426	0.416347976135982
1.0006383	0.40632912630472984	0.40632100409374394
1.0006384	0.3962569719418524	0.3962448250598228
1.0006385	0.3861377422155251	0.38612065932208656
1.0006386	0.37597269891162355	0.37594973304629636
1.0006387	0.365763103793712	0.36573327803834976
1.0006388	0.3555102186481681	0.3554725316401136
1.0006389	0.3452153051930219	0.3451687364884042
1.000639	0.33487962521455616	0.3348231405011196
1.0006391	0.32450444049941585	0.3244369966582726
1.0006392	0.3140910127650879	0.3140115627805546
1.0006393	0.3036406037981306	0.30354810151544664
1.0006394	0.2931544753621088	0.29304788009202093
1.0006395	0.28263388924398447	0.2825121702140485
1.0006396	0.2720801071605985	0.2719422478122367
1.0006397	0.2614943908988383	0.26133939303012726
1.0006398	0.2508780022222681	0.25070488997549334
1.0006399	0.24023220291812253	0.2400400266119415
1.00064	0.22955825470268665	0.2293460945081132
1.0006401	0.2188574193631312	0.2186243888233137
1.0006402	0.20813095866302056	0.20787620805612567
1.0006403	0.19738013438981672	0.1971028539345626
1.0006404	0.1866062082593386	0.18630563116281618
1.0006405	0.17581044205899587	0.17548584740670084
1.0006406	0.1649940975523524	0.16464481303967965
1.0006407	0.1541584365270534	0.1537838410321828
1.0006408	0.14330472069854117	0.14290424669610244
1.0006409	0.13243421185441862	0.13200734767021796
1.000641	0.1215481717824386	0.12109446368831181
1.0006411	0.11064786219781941	0.1101669163467065
1.0006412	0.09973454488828049	0.09922602908932454
1.0006413	0.08880948161738622	0.08827312695075779
1.0006414	0.07787393417299349	0.07730953644419278
1.0006415	0.06692916427010098	0.06633658530346115
1.0006416	0.05597643369654337	0.05535560246822941
1.0006417	0.04501700421588517	0.04436791782577222
1.0006418	0.034052137616042866	0.03337486209861569
1.0006419	0.023083095611884485	0.02237776658571545
1.000642	0.012111139991316078	0.011377963147721422
1.0006421	0.0011375325179018292	0.00037678394801088697
1.0006422	-0.009836465020427121	-0.01062443865976031
1.0006423	-0.020809590908843045	-0.021624372390794063
1.0006424	-0.03178058335941447	-0.032621685043881014
1.0006425	-0.04274818060857699	-0.04361504476047825
1.0006426	-0.05371112086842966	-0.05460312013718831
1.0006427	-0.06466814242409558	-0.06558458048458028
1.0006428	-0.07561798348766224	-0.07655809584190205
1.0006429	-0.08655938227128057	-0.08752233721152529
1.000643	-0.09749107705997839	-0.09847597679277134
1.0006431	-0.1084118060658864	-0.10941768799666202
1.0006432	-0.11932030752544032	-0.12034614570399416
1.0006433	-0.13021531965089994	-0.1312600263772625
1.0006434	-0.1410955807270866	-0.14215800831777686
1.0006435	-0.15195982896622895	-0.15303877168041402
1.0006436	-0.16280680260476244	-0.16390099873041172
1.0006437	-0.1736352398551001	-0.17474337395456832
1.0006438	-0.18444387900176817	-0.18556458431692374
1.0006439	-0.19523145825713684	-0.19636331927325962
1.000644	-0.2059967158576419	-0.2071382710262127
1.0006441	-0.2167383900158949	-0.2178881346356077
1.0006442	-0.2274552190160361	-0.22861160827207783
1.0006443	-0.23814594107062342	-0.23930739323137143
1.0006444	-0.24880929441609234	-0.24997419418720637
1.0006445	-0.2594440172652974	-0.2606107193006877
1.0006446	-0.2700488479019042	-0.2712156804711428
1.0006447	-0.28062252453870223	-0.28178779335035775
1.0006448	-0.2911637853887578	-0.29232577756941297
1.0006449	-0.30167136873532135	-0.3028283569634901
1.000645	-0.3121440127913858	-0.313294259586099
1.0006451	-0.3225804557933868	-0.32372221795674677
1.0006452	-0.332979435954712	-0.3341109691680152
1.0006453	-0.3433396915579802	-0.344459255130684
1.0006454	-0.3536599608164945	-0.3547658225875941
1.0006455	-0.3639389819666905	-0.36502942335792626
1.0006456	-0.3741754932223224	-0.3752488144425006
1.0006457	-0.3843682328652873	-0.3854227582650261
1.0006458	-0.39451593910924365	-0.39555002268577705
1.0006459	-0.4046173501906269	-0.40562938124173764
1.000646	-0.4146712043236025	-0.4156596132501223
1.0006461	-0.4246762397892564	-0.42563950404521694
1.0006462	-0.43463119480164686	-0.43556784499179946
1.0006463	-0.44453480759720954	-0.4454434337207825
1.0006464	-0.45438581639056574	-0.4552650742306581
1.0006465	-0.4641829594619007	-0.4650315771195131
1.0006466	-0.4739249750257175	-0.4747417595982061
1.0006467	-0.48361060129700884	-0.48439444569957274
1.0006468	-0.4932385765552256	-0.49398846648460243
1.0006469	-0.5028076390152338	-0.5035226600553648
1.000647	-0.5123165269134691	-0.5129958717815903
1.0006471	-0.5217639784654586	-0.5224069543982107
1.0006472	-0.5311487319495956	-0.5317547682276917
1.0006473	-0.5404695255812693	-0.541038181192683
1.0006474	-0.5497250975969151	-0.55025606903684
1.0006475	-0.5589141862126399	-0.5594073154197964
1.0006476	-0.5680355297056892	-0.5684908121334347
1.0006477	-0.5770878662920204	-0.577505459114187
1.0006478	-0.5860699342080691	-0.5864501646576915
1.0006479	-0.594980471670566	-0.5953238455109691
1.000648	-0.6038182169555198	-0.6041254270822817
1.0006481	-0.6125819082795008	-0.6128538434530125
1.0006482	-0.6212702838789446	-0.6215080375857535
1.0006483	-0.6298820819712506	-0.6300869614135098
1.0006484	-0.638416040831101	-0.638589576042747
1.0006485	-0.6468708986757239	-0.6470148517647956
1.0006486	-0.6552453937415548	-0.6553617682569788
1.0006487	-0.663538264246707	-0.6636293146687492
1.0006488	-0.6717482484644463	-0.6718164898173837
1.0006489	-0.6798740846127033	-0.6799223021990195
1.000649	-0.6879145109101559	-0.6879457701646533
1.0006491	-0.6958682656289489	-0.6958859220916541
1.0006492	-0.7037340869875691	-0.7037417963945012
1.0006493	-0.7115107132224523	-0.7115124417127064
1.0006494	-0.7191967949822431	-0.7191969169911167
1.0006495	-0.7267841168962905	-0.7267942916619426
1.0006496	-0.7342678246649119	-0.7343036456551001
1.0006497	-0.7416477791524775	-0.7417240695780133
1.0006498	-0.7489238412073171	-0.7490546647924892
1.0006499	-0.7560958717261135	-0.7562945435883325
1.00065	-0.7631637315569652	-0.7634428291932779
1.0006501	-0.7701272815642427	-0.7704986559444418
1.0006502	-0.7769863825972023	-0.7774611693613919
1.0006503	-0.7837408955506748	-0.7843295263113033
1.0006504	-0.7903906812736843	-0.7911028950182402
1.0006505	-0.796935600630601	-0.7977804552259767
1.0006506	-0.8033755144716125	-0.8043613982672155
1.0006507	-0.8097102836896884	-0.810844927219797
1.0006508	-0.8159397691347827	-0.8172302569154689
1.0006509	-0.8220638316577848	-0.823516614079836
1.000651	-0.8280823321502617	-0.8297032374668384
1.0006511	-0.8339951314628682	-0.8357893778672315
1.0006512	-0.8398020904599746	-0.8417742982553479
1.0006513	-0.8455030699934105	-0.8476572738513249
1.0006514	-0.8510979309528636	-0.8534375922608527
1.0006515	-0.8565865341899278	-0.8591145534831502
1.0006516	-0.8619687405689737	-0.8646874700481404
1.0006517	-0.8672444109427753	-0.8701556670745177
1.0006518	-0.872413406199132	-0.8755184823997817
1.0006519	-0.8774755871905814	-0.8807752665876124
1.000652	-0.8824308147814938	-0.8859253830552722
1.0006521	-0.8872789498255935	-0.8909682081273622
1.0006522	-0.892019853208781	-0.8959031311558995
1.0006523	-0.8966533857845426	-0.900729554527074
1.0006524	-0.9011794084172488	-0.905446893778636
1.0006525	-0.9055977819615786	-0.9100545776492392
1.0006526	-0.909908367301524	-0.9145520481883018
1.0006527	-0.9141110252915252	-0.9189387607621778
1.0006528	-0.9182056167869808	-0.9232141841519007
1.0006529	-0.9221920026704447	-0.927377800644872
1.000653	-0.9260700437970754	-0.9314291060405973
1.0006531	-0.9298396010312433	-0.9353676097499738
1.0006532	-0.9335005352293105	-0.9391928348366572
1.0006533	-0.9370527072719055	-0.942904318108587
1.0006534	-0.9404959780151487	-0.9465016101230842
1.0006535	-0.9438302083234106	-0.9499842752755012
1.0006536	-0.9470552590540218	-0.9533518918359816
1.0006537	-0.9501709910856748	-0.956604052030196
1.0006538	-0.9531772652754578	-0.9597403620438477
1.0006539	-0.9560739424877409	-0.9627604421005
1.000654	-0.9588608835808282	-0.9656639264936647
1.0006541	-0.9615379494314666	-0.968450463656585
1.0006542	-0.9641050008977166	-0.9711197161661238
1.0006543	-0.9665618988439482	-0.9736713608096769
1.0006544	-0.9689085041294437	-0.976105088612433
1.0006545	-0.9711446776289949	-0.9784206048961543
1.0006546	-0.973270280201639	-0.9806176292824131
1.0006547	-0.9752851727073952	-0.982695895743942
1.0006548	-0.9771892160195822	-0.9846551526494884
1.0006549	-0.9789822709979732	-0.9864951627666008
1.000655	-0.9806641985069386	-0.9882157033090635
1.0006551	-0.9822348594074848	-0.9898165659556923
1.0006552	-0.9836941145709575	-0.9912975568895147
1.0006553	-0.9850418248581155	-0.9926584967998947
1.0006554	-0.9862778511333296	-0.993899220918726
1.0006555	-0.9874020542585977	-0.9950195790343266
1.0006556	-0.9884142951032833	-0.99601943551931
1.0006557	-0.9893144345291357	-0.9968986693320666
1.0006558	-0.9901023334005256	-0.9976571740416315
1.0006559	-0.990777852580448	-0.998294857836657
1.000656	-0.9913408529362735	-0.998811643541916
1.0006561	-0.9917911953307476	-0.9992074686191427
1.0006562	-0.9921287406282405	-0.9994822851805244
1.0006563	-0.9923533496927494	-0.9996360599927314
1.0006564	-0.9924648833896421	-0.9996687744820311
1.0006565	-0.992463202582665	-0.9995804247344715
1.0006566	-0.9923481681365696	-0.9993710214985809
1.0006567	-0.9921196409152155	-0.9990405901814506
1.0006568	-0.9917774817831029	-0.9985891708484325
1.0006569	-0.9913215516046018	-0.9980168182166876
1.000657	-0.9907517112454745	-0.9973236016505501
1.0006571	-0.9900678215675607	-0.9965096051466912
1.0006572	-0.9892697434363698	-0.9955749273331682
1.0006573	-0.9883573377162719	-0.9945196814515842
1.0006574	-0.9873304652740447	-0.9933439953475071
1.0006575	-0.9861889869694984	-0.9920480114442681
1.0006576	-0.9849327636691564	-0.9906318867413639
1.0006577	-0.983561656237389	-0.9890957927852593
1.0006578	-0.9820755255419941	-0.9874399156548878
1.0006579	-0.9804742324407425	-0.9856644559241239
1.000658	-0.9787576378011767	-0.983769628659555
1.0006581	-0.976925602487667	-0.9817556633799716
1.0006582	-0.9749779873690367	-0.9796228040369783
1.0006583	-0.972914653301007	-0.9773713089662269
1.0006584	-0.9707354611521447	-0.9750014508845435
1.0006585	-0.9684402717920452	-0.9725135168438546
1.0006586	-0.9660289460748862	-0.9699078081786593
1.0006587	-0.9635013448700057	-0.9671846405026825
1.0006588	-0.9608573290417741	-0.9643443436487893
1.0006589	-0.9580967594608206	-0.961387261641132
1.000659	-0.9552194969792566	-0.9583137526269409
1.0006591	-0.9522254024674525	-0.9551241888725538
1.0006592	-0.9491143367897786	-0.9518189566922921
1.0006593	-0.9458861608179034	-0.9483984564158516
1.0006594	-0.9425407354018616	-0.9448631023091615
1.0006595	-0.9390779214130611	-0.941213322569758
1.0006596	-0.9354975797158723	-0.9374495592448231
1.0006597	-0.9317995711830077	-0.9335722681938267
1.0006598	-0.9279837566624151	-0.9295819189986142
1.0006599	-0.9240499970265454	-0.9254789949581979
1.00066	-0.9199981531397691	-0.921263992996022
1.0006601	-0.915828085875847	-0.9169374236179969
1.0006602	-0.9115396560806309	-0.9124998108119559
1.0006603	-0.9071327246276194	-0.9079516920418803
1.0006604	-0.9026071523913631	-0.9032936181550583
1.0006605	-0.8979628002161353	-0.8985261532832062
1.0006606	-0.893199528976223	-0.8936498748362511
1.0006607	-0.8883171995359966	-0.8886653733912362
1.0006608	-0.8833156727710647	-0.8835732526424155
1.0006609	-0.8781948095235863	-0.8783741292827224
1.000661	-0.8729544706689051	-0.8730686329968758
1.0006611	-0.8675945170713913	-0.8676574063401099
1.0006612	-0.8621148096077157	-0.8621411046839718
1.0006613	-0.8565152091179141	-0.8565203960876226
1.0006614	-0.8507957882763898	-0.8507959612904958
1.0006615	-0.8449629784108289	-0.844968493581041
1.0006616	-0.839020726894743	-0.8390386987381826
1.0006617	-0.8329702182235305	-0.8330072948929271
1.0006618	-0.8268126369320529	-0.8268750125204036
1.0006619	-0.8205491675420992	-0.8206425942989641
1.000662	-0.8141809945897139	-0.8143107950474026
1.0006621	-0.8077093025684033	-0.8078803815771481
1.0006622	-0.8011352760139806	-0.8013521326836833
1.0006623	-0.7944600994631678	-0.7947268390110753
1.0006624	-0.7876849574081076	-0.7880053029110616
1.0006625	-0.7808110343852993	-0.7811883384341637
1.0006626	-0.773839514916531	-0.7742767711724755
1.0006627	-0.7667715835393923	-0.7672714381899164
1.0006628	-0.7596084247442817	-0.7601731878584047
1.0006629	-0.7523512230685752	-0.7529828798484943
1.000663	-0.7450011630340616	-0.7457013849631894
1.0006631	-0.737559429179155	-0.7383295850644448
1.0006632	-0.7300272059925935	-0.7308683729006394
1.0006633	-0.7224056780125889	-0.7233186520966949
1.0006634	-0.71469602976093	-0.7156813369793694
1.0006635	-0.7068994457768132	-0.7079573524999984
1.0006636	-0.699017110547401	-0.7001476340537258
1.0006637	-0.6910502086116983	-0.6922531274691041
1.0006638	-0.6829999244914938	-0.6842747888250792
1.0006639	-0.6748674427267245	-0.6762135843703474
1.000664	-0.6666539478030616	-0.6680704903344589
1.0006641	-0.6583606242602608	-0.6598464929170129
1.0006642	-0.6499886566387866	-0.6515425881153787
1.0006643	-0.6415392294232469	-0.6431597815478576
1.0006644	-0.6330135271539331	-0.6346990884426187
1.0006645	-0.6244127343526339	-0.6261615334410598
1.0006646	-0.6157380355604811	-0.6175481505113813
1.0006647	-0.6069906152607378	-0.6088599827466284
1.0006648	-0.5981716579943731	-0.6000980823531251
1.0006649	-0.5892823482831755	-0.5912635104467326
1.000665	-0.5803238706689018	-0.5823573369631871
1.0006651	-0.5712974096335549	-0.5733806404493199
1.0006652	-0.5622041497187391	-0.5643345080510427
1.0006653	-0.5530452754462432	-0.555220035302775
1.0006654	-0.5438219713584064	-0.5460383260348783
1.0006655	-0.5345354219360557	-0.5367904921583327
1.0006656	-0.5251868117213887	-0.5274776536523543
1.0006657	-0.5157773252361944	-0.5181009383473782
1.0006658	-0.5063081470233524	-0.5086614818298244
1.0006659	-0.4967804615625979	-0.49916042722051907
1.000666	-0.4871954533966798	-0.4895989251621356
1.0006661	-0.47755430706885593	-0.47997813361745323
1.0006662	-0.46785820705809755	-0.47029921766451044
1.0006663	-0.45810833790753924	-0.46056334948361854
1.0006664	-0.44830588413896977	-0.4507717081301582
1.0006665	-0.43845203029611435	-0.44092547943492055
1.0006666	-0.4285479608569993	-0.43102585577301217
1.0006667	-0.4185948603652372	-0.4210740360505263
1.0006668	-0.4085939133426164	-0.41107122547211894
1.0006669	-0.3985463043332871	-0.40101863543916544
1.000667	-0.38845321781441555	-0.39091748331369786
1.0006671	-0.37831583833004934	-0.38076899240486367
1.0006672	-0.3681353504019772	-0.37057439173162615
1.0006673	-0.35791293857473205	-0.36033491591896294
1.0006674	-0.34764978732470375	-0.35005180495731575
1.0006675	-0.3373470811963334	-0.33972630418885236
1.0006676	-0.32700600471140984	-0.32935966406574935
1.0006677	-0.3166277424148065	-0.3189531400446205
1.0006678	-0.3062134787822215	-0.30850799234201254
1.0006679	-0.29576439835844703	-0.2980254859203505
1.000668	-0.2852816856885847	-0.2875068902658313
1.0006681	-0.2747665252478684	-0.2769534791642656
1.0006682	-0.2642201015813266	-0.26636653068689786
1.0006683	-0.2536435992107478	-0.25574732694234986
1.0006684	-0.243038202681501	-0.24509715396829604
1.0006685	-0.23240509646827523	-0.23441730148108672
1.0006686	-0.22174546511637644	-0.22370906286146133
1.0006687	-0.2110604931475934	-0.21297373490330718
1.0006688	-0.20035136510751994	-0.20221261770428875
1.0006689	-0.1896192654703846	-0.19142701441265636
1.000669	-0.1788653787817288	-0.18061823121279794
1.0006691	-0.16809088956334145	-0.16978757707164502
1.0006692	-0.15729698236099915	-0.15893636362799718
1.0006693	-0.1464848416485542	-0.14806590493732555
1.0006694	-0.13565565197174134	-0.13717751745724707
1.0006695	-0.12481059785234949	-0.12627251979163756
1.0006696	-0.11395086383629632	-0.11535223257943658
1.0006697	-0.10307763439714157	-0.10441797823756416
1.0006698	-0.09219209408077156	-0.09347108094633126
1.0006699	-0.08129542743318213	-0.08251286641642827
1.00067	-0.07038881892776894	-0.07154466165526481
1.0006701	-0.05947345311050434	-0.06056779495230253
1.0006702	-0.048550514503177156	-0.049583595620835155
1.0006703	-0.03762118765185041	-0.03859339388573584
1.0006704	-0.026686657029774685	-0.02759852062479702
1.0006705	-0.015748107183000237	-0.016600307353936014
1.0006706	-0.004806722633315774	-0.005600085968331488
1.0006707	0.006136312073190486	0.005400811370003629
1.0006708	0.017079812463328764	0.016401052491284807
1.0006709	0.028022593991013173	0.027399305232720862
1.000671	0.038963472134455	0.03839423769751948
1.0006711	0.04990126234758291	0.049384518367413074
1.0006712	0.0608347801571838	0.060368816361423216
1.0006713	0.07176284101717828	0.07134580145072361
1.0006714	0.08268426040577753	0.08231414431722929
1.0006715	0.09359785377696922	0.09327251666596047
1.0006716	0.10450243665743286	0.10421959148310679
1.0006717	0.11539682450113745	0.11515404305084617
1.0006718	0.12627983276214255	0.1260745471808905
1.0006719	0.13715027696699184	0.13697978144752562
1.000672	0.14800697256971826	0.147868425202307
1.0006721	0.15884873504853303	0.15873915983091794
1.0006722	0.16967437985762834	0.16959066886457097
1.0006723	0.1804827225232931	0.1804216382357686
1.0006724	0.19127257849968238	0.19123075629287728
1.0006725	0.20204276326500742	0.20201671405532298
1.0006726	0.21279209227363508	0.21277820532420566
1.0006727	0.22351938105151536	0.22351392693597674
1.0006728	0.2342234450529676	0.23422257877684952
1.0006729	0.24490220594820367	0.24490286403590655
1.000673	0.25554351625919747	0.2555534893146021
1.0006731	0.266143239215055	0.266173164877879
1.0006732	0.27670057247870794	0.27676060466855384
1.0006733	0.28721471373676155	0.2873145265576098
1.0006734	0.29768486065262223	0.2978336524525143
1.0006735	0.3081102109593937	0.3083167085453705
1.0006736	0.31848996232038407	0.31876242532693333
1.0006737	0.32882331242219875	0.3291695378339603
1.0006738	0.3391094589286562	0.3395367857559558
1.0006739	0.34934759957204287	0.3498629136798216
1.000674	0.35953693201607195	0.36014667110373644
1.0006741	0.3696766539248898	0.3703868126580497
1.0006742	0.3797659630301329	0.380582098323926
1.0006743	0.3898040569958361	0.39073129344709406
1.0006744	0.39979013350860515	0.4008331689782888
1.0006745	0.4097233902330486	0.4108865015772142
1.0006746	0.41960302489988577	0.42089007384969773
1.0006747	0.42942823517360684	0.43084267436129103
1.0006748	0.4391982187408172	0.44074309787329286
1.0006749	0.44891217326661603	0.4505901454445682
1.000675	0.45856929648074873	0.46038262466403607
1.0006751	0.4681687860481888	0.47011934966392566
1.0006752	0.4777098396555418	0.47979914135089646
1.0006753	0.48719165496842576	0.48942082750564675
1.0006754	0.4966134297155552	0.49898324301016656
1.0006755	0.5059743615624156	0.5084852298606398
1.0006756	0.5152736481956125	0.5179256373932742
1.0006757	0.5245104872813113	0.5273033223814693
1.0006758	0.5336840765471389	0.5366171492573453
1.0006759	0.5427936136591209	0.545865990124402
1.000676	0.5518382962838523	0.5550487249571379
1.0006761	0.5608173221481064	0.5641642417972743
1.0006762	0.5697298889183333	0.573211436765985
1.0006763	0.5785751942811382	0.582189214279346
1.0006764	0.5873524359037134	0.5910964871407838
1.0006765	0.5960608115116447	0.5999321767517505
1.0006766	0.6046995187719721	0.6086952131235854
1.0006767	0.6132677553713012	0.617384535086412
1.0006768	0.62176471897745	0.6259990903787231
1.0006769	0.6301896073147597	0.6345378358511486
1.000677	0.6385416180508889	0.6429997374779813
1.0006771	0.6468199488724435	0.6513837705590804
1.0006772	0.6550237974478957	0.6596889198064013
1.0006773	0.663152361500285	0.6679141795405591
1.0006774	0.6712048386979175	0.6760585537018531
1.0006775	0.6791804267273988	0.6841210560449507
1.0006776	0.6870783232578841	0.6921007102220833
1.0006777	0.6948977260110543	0.6999965499719626
1.0006778	0.7026378326558913	0.7078076191305068
1.0006779	0.7102978408620814	0.7155329718005972
1.000678	0.7178769483502487	0.723171672517246
1.0006781	0.7253743527899011	0.7307227962579498
1.0006782	0.7327892518676438	0.7381854286234858
1.0006783	0.7401208432538959	0.745558665915155
1.0006784	0.7473683246678233	0.75284161530945
1.0006785	0.7545308937796592	0.7600333948679732
1.0006786	0.761607748276009	0.7671331337098976
1.0006787	0.7685980858280529	0.774139972085496
1.0006788	0.7755011041534414	0.7810530615422894
1.0006789	0.782316000923162	0.7878715649343998
1.000679	0.78904197382382	0.7945946565864036
1.0006791	0.7956782205273857	0.8012215223630139
1.0006792	0.8022239387499368	0.8077513598262994
1.0006793	0.8086783261632433	0.8141833782445853
1.0006794	0.8150405804539109	0.8205167987472587
1.0006795	0.821309899294728	0.8267508543905233
1.0006796	0.8274854804001428	0.8328847903054332
1.0006797	0.8335665214427367	0.8389178637062236
1.0006798	0.8395522200959306	0.8448493440227677
1.0006799	0.8454417740729133	0.8506785130275989
1.00068	0.8512343810468932	0.8564046648437984
1.0006801	0.8569292387044756	0.8620271060833999
1.0006802	0.8625255447199498	0.8675451559059251
1.0006803	0.8680224968047754	0.8729581461495882
1.0006804	0.8734192926330215	0.8782654213387108
1.0006805	0.8787151298912939	0.8834663388122909
1.0006806	0.8839092062547781	0.8885602687783107
1.0006807	0.8890007194331477	0.8935465944349323
1.0006808	0.8939888671013615	0.8984247119773948
1.0006809	0.898872846946025	0.9031940307165209
1.000681	0.9036518566432491	0.9078539731286533
1.0006811	0.908325093900864	0.9124039749666883
1.0006812	0.9128917563947466	0.9168434852663172
1.0006813	0.9173510418115025	0.9211719664543766
1.0006814	0.9217021478281964	0.9253888943942267
1.0006815	0.9259442721507578	0.9294937584864136
1.0006816	0.9300766124560106	0.9334860616743051
1.0006817	0.9340983664217535	0.9373653205335196
1.0006818	0.9380087317524535	0.9411310653551103
1.0006819	0.9418069061256628	0.9447828401508221
1.000682	0.945492087227987	0.9483202027429581
1.0006821	0.9490634727382284	0.9517427248017313
1.0006822	0.9525202603588541	0.9550499919272405
1.0006823	0.9558616477684125	0.9582416036540703
1.0006824	0.9590868326535095	0.9613171735304252
1.0006825	0.9621950126939792	0.964276329150723
1.0006826	0.9651853855902317	0.9671187122267356
1.0006827	0.9680571490218407	0.9698439785915377
1.0006828	0.9708095006754116	0.9724517982676915
1.0006829	0.9734416382318395	0.974941855495121
1.000683	0.9759527593894202	0.9773138487911839
1.0006831	0.9783420618287808	0.9795674909539925
1.0006832	0.980608743236527	0.9817025091195672
1.0006833	0.9827520012946428	0.9837186447848562
1.0006834	0.9847710336992529	0.9856156538566712
1.0006835	0.9866650381320666	0.9873933066543864
1.0006836	0.9884332122759035	0.9890513879523447
1.0006837	0.9900747538252227	0.9905896970157742
1.0006838	0.9915888604625636	0.9920080476029923
1.0006839	0.9929747298745316	0.9933062680029381
1.000684	0.9942315597450853	0.9944842010496611
1.0006841	0.995358547766413	0.9955417041515363
1.0006842	0.9963548916221858	0.996478649292821
1.0006843	0.9972197889990094	0.9972949230598888
1.0006844	0.9979524375820097	0.997990426650773
1.0006845	0.9985520350610471	0.9985650758930477
1.0006846	0.9990177791209532	0.9990188012447299
1.0006847	0.9993487327698974	0.9993515478091424
1.0006848	0.9995442472720506	0.9995632753395323
1.0006849	0.9996049834104219	0.9996539582455451
1.000685	0.9995316924254033	0.999623585593493
1.0006851	0.9993251255579713	0.9994721611098129
1.0006852	0.9989860340500014	0.9991997031807428
1.0006853	0.9985151691409629	0.9988062448473908
1.0006854	0.997913282072438	0.9982918338053549
1.0006855	0.997181124087173	0.9976565323983277
1.0006856	0.9963194464228909	0.9969004176050948
1.0006857	0.9953290003220499	0.9960235810386672
1.0006858	0.9942105370256261	0.9950261289297946
1.0006859	0.9929648077775023	0.9939081821179925
1.000686	0.9915925638131216	0.9926698760266912
1.0006861	0.9900945563760853	0.9913113606617251
1.0006862	0.9884715367073696	0.9898328005834883
1.0006863	0.9867242560519681	0.9882343748930283
1.0006864	0.9848534656430962	0.9865162771958849
1.0006865	0.9828599167254717	0.9846787155999277
1.0006866	0.9807443605400717	0.9827219126762118
1.0006867	0.9785075483329727	0.980646105440172
1.0006868	0.9761502313352165	0.9784515453042035
1.0006869	0.9736731607926117	0.9761384980748691
1.000687	0.9710770879461343	0.9737072439025205
1.0006871	0.9683627640429189	0.9711580772576289
1.0006872	0.9655309403118858	0.9684913068722194
1.0006873	0.9625823679999076	0.9657072557364199
1.0006874	0.9595177983548934	0.962806261043545
1.0006875	0.9563379826042088	0.9597886741287537
1.0006876	0.9530436719955062	0.9566548604651146
1.0006877	0.9496356177697618	0.9534051995938778
1.0006878	0.9461145711758954	0.9500400850923698
1.0006879	0.942481283439245	0.9465599244961966
1.000688	0.9387365058084801	0.9429651392947298
1.0006881	0.9348809895245771	0.9392561648503833
1.0006882	0.930915485837439	0.9354334503618785
1.0006883	0.9268407459704302	0.9314974587756022
1.0006884	0.9226575211732104	0.9274486667804787
1.0006885	0.9183665626867559	0.9232875647165372
1.0006886	0.9139686217619266	0.9190146565334877
1.0006887	0.9094644496201667	0.9146304596914657
1.0006888	0.9048547975120993	0.910135505155349
1.0006889	0.9001404166787006	0.9055303372926522
1.000689	0.8953220583717607	0.9008155138276334
1.0006891	0.890400473810857	0.8959916057315811
1.0006892	0.8853764142475492	0.8910591972164916
1.0006893	0.8802506309343076	0.8860188856339783
1.0006894	0.875023875089344	0.8808712813682748
1.0006895	0.8696968979649037	0.8756170078294618
1.0006896	0.8642704508019627	0.8702567013334211
1.0006897	0.8587452848538751	0.8647910110481091
1.0006898	0.8531221513370789	0.8592205988661693
1.0006899	0.8474018015047092	0.8535461393975545
1.00069	0.8415849865977426	0.8477683198395226
1.0006901	0.8356724578703894	0.8418878399186029
1.0006902	0.8296649665373677	0.8359054117534382
1.0006903	0.8235632638526762	0.829821759846788
1.0006904	0.8173681010572911	0.8236376209458878
1.0006905	0.811080229406253	0.8173537439801275
1.0006906	0.8047004001126131	0.8109708899144205
1.0006907	0.7982293644312068	0.8044898317406737
1.0006908	0.7916678736030106	0.7979113543286374
1.0006909	0.7850166788838683	0.7912362543595802
1.000691	0.7782765314852175	0.7844653401703376
1.0006911	0.7714481826627039	0.7775994317443486
1.0006912	0.7645323836727564	0.7706393605688034
1.0006913	0.7575298857256378	0.7635859694866554
1.0006914	0.7504414400775835	0.7564401126872553
1.0006915	0.7432677979695698	0.749202655541341
1.0006916	0.7360097106587824	0.7418744745278925
1.0006917	0.7286679293539641	0.7344564570627622
1.0006918	0.7212432053121134	0.7269495014887604
1.0006919	0.713736289774207	0.7193545169020501
1.000692	0.7061479339981604	0.7116724230753377
1.0006921	0.6984788891912495	0.7039041502780503
1.0006922	0.69072990661121	0.6960506392660625
1.0006923	0.6829017374990181	0.6881128410996667
1.0006924	0.6749951331132928	0.6800917170633329
1.0006925	0.6670108446598968	0.6719882384778234
1.0006926	0.6589496233972756	0.6638033866893852
1.0006927	0.6508122205664055	0.655538152879962
1.0006928	0.6425993874265821	0.6471935379833779
1.0006929	0.6343118751823082	0.6387705524898927
1.000693	0.6259504350927125	0.6302702164349931
1.0006931	0.617515818417581	0.6216935592210563
1.0006932	0.6090087763604308	0.6130416194347206
1.0006933	0.6004300601808864	0.6043154448354766
1.0006934	0.5917804211199238	0.5955160921527053
1.0006935	0.5830606104379584	0.5866446269964549
1.0006936	0.5742713793372416	0.5777021236494619
1.0006937	0.5654134790780337	0.5686896650552127
1.0006938	0.5564876609013113	0.5596083426081834
1.0006939	0.547494676068093	0.550459256061656
1.000694	0.5384352757794166	0.5412435133131857
1.0006941	0.5293102112961529	0.5319622303922421
1.0006942	0.520120233859278	0.522616531244029
1.0006943	0.5108660947303871	0.5132075476344912
1.0006944	0.5015485451093586	0.5037364189296082
1.0006945	0.4921683362576462	0.4942042920827605
1.0006946	0.48272621941622607	0.48461232141237687
1.0006947	0.4732229458472434	0.47496166850451194
1.0006948	0.46365926674947	0.4652535019862582
1.0006949	0.4540359333849162	0.45548899751290023
1.000695	0.44435369701612193	0.44566933756170146
1.0006951	0.4346133088410643	0.4357957112228516
1.0006952	0.4248155201221534	0.4258693141861947
1.0006953	0.4149610821003654	0.41589134850941023
1.0006954	0.4050507460387437	0.40586302251644973
1.0006955	0.3950852631342523	0.395785550562103
1.0006956	0.3850653846498111	0.3856601530184734
1.0006957	0.37499186182639643	0.37548805603825464
1.0006958	0.3648654459275278	0.36527049145122364
1.0006959	0.3546868881492099	0.3550086965241756
1.000696	0.3444569397548457	0.34470391394728855
1.0006961	0.3341763519854115	0.33435739159287625
1.0006962	0.3238458761048767	0.3239703824101137
1.0006963	0.31346626330833965	0.3135441441809209
1.0006964	0.30303826485965973	0.3030799395060353
1.0006965	0.29256263199981336	0.29257903555995757
1.0006966	0.2820401159931929	0.2820427039839688
1.0006967	0.2714724442387375	0.2714722206384082
1.0006968	0.26087217251807493	0.26086886558862843
1.0006969	0.25024386844965707	0.25023392288010465
1.000697	0.23958872809217957	0.23956868031172177
1.0006971	0.2289079475751088	0.22887442942154326
1.0006972	0.21820272300434151	0.21815246523607348
1.0006973	0.20747425050962187	0.2074040861608145
1.0006974	0.19672372614920008	0.1966305937276054
1.0006975	0.18595234605277056	0.18583329258010203
1.0006976	0.17516130632622984	0.1750134902205181
1.0006977	0.16435180309949637	0.16417249689905836
1.0006978	0.15352503243046156	0.15331162535908363
1.0006979	0.14268219044900388	0.1424321908224814
1.000698	0.13182447326102054	0.13153551073415265
1.0006981	0.12095307699656221	0.12062290465080157
1.0006982	0.11006919771324475	0.10969569398419696
1.0006983	0.09917403154109006	0.09875520198650287
1.0006984	0.08826877458599514	0.0878027534931744
1.0006985	0.07735462297810014	0.07683967481108214
1.0006986	0.06643277277483128	0.06586729346054837
1.0006987	0.055504420106310515	0.054886938160554226
1.0006988	0.044570761078434606	0.043899938570613604
1.0006989	0.033632991821391456	0.03290762517837733
1.000699	0.022692308392501914	0.021911329041015396
1.0006991	0.011749906921945885	0.010912381770343222
1.0006992	0.0008069835399181491	-0.00008788470156226419
1.0006993	-0.010135265696282758	-0.011088138356891066
1.0006994	-0.021075644656461723	-0.02208704710698383
1.0006995	-0.032012957234722195	-0.033083279051215594
1.0006996	-0.04294600730089593	-0.044075502589508694
1.0006997	-0.053873598797640976	-0.05506238668121876
1.0006998	-0.06479453559477888	-0.06604260085982193
1.0006999	-0.07570762158641253	-0.07701481549169809
1.0007	-0.08661166064244408	-0.08797770188839484
1.0007001	-0.09750545670540234	-0.09892993256484543
1.0007002	-0.10838781364516814	-0.10987018125411464
1.0007003	-0.11925753535584416	-0.12079712316532516
1.0007004	-0.130113425707445	-0.13170943509556837
1.0007005	-0.14095428864228565	-0.1426057956869824
1.0007006	-0.1517789280303482	-0.15348488544141484
1.0007007	-0.16258614776573577	-0.164345386977148
1.0007008	-0.1733747517186175	-0.1751859851400989
1.0007009	-0.1841435438310094	-0.18600536725932934
1.000701	-0.194891327973038	-0.1968022231615978
1.0007011	-0.2056169080150162	-0.2075752454024417
1.0007012	-0.21631908789868026	-0.2183231294959737
1.0007013	-0.2269966714942926	-0.22904457392941102
1.0007014	-0.2376484626959564	-0.23973828041633602
1.0007015	-0.24827326537421324	-0.2504029540063654
1.0007016	-0.25886988347035234	-0.2610373033365894
1.0007017	-0.2694371208548543	-0.27164004064584285
1.0007018	-0.27997378142182194	-0.2822098820255286
1.0007019	-0.2904786690420693	-0.2927455475278258
1.000702	-0.3009505876563524	-0.30324576141438586
1.0007021	-0.3113883411354129	-0.3137092521703352
1.0007022	-0.32179073337335395	-0.3241347527519
1.0007023	-0.33215656824130313	-0.33452100069343543
1.0007024	-0.3424846496793992	-0.3448667383523798
1.0007025	-0.3527737815586874	-0.355170712923273
1.0007026	-0.36302276777327075	-0.3654316766816655
1.0007027	-0.37323041219463343	-0.3756483870895942
1.0007028	-0.3833955187622116	-0.38581960703662044
1.0007029	-0.39351689134739665	-0.3959441048534874
1.000703	-0.4035933338219679	-0.40602065452985747
1.0007031	-0.41362365012477903	-0.416048035929342
1.0007032	-0.42360664412750854	-0.4260250348030984
1.0007033	-0.43354111972425935	-0.43595044302634256
1.0007034	-0.443425880787242	-0.4458230587004884
1.0007035	-0.4532597312544588	-0.45564168638614005
1.0007036	-0.4630414749980087	-0.46540513711637543
1.0007037	-0.47276991591199435	-0.4751122286284864
1.0007038	-0.48244385786909993	-0.48476178546384413
1.0007039	-0.49206210480639156	-0.49435263919574823
1.000704	-0.5016234605964307	-0.5038836284423982
1.0007041	-0.5111267291333206	-0.5133535990933227
1.0007042	-0.5205707142902607	-0.5227614044068764
1.0007043	-0.5299542200032961	-0.5321059052324094
1.0007044	-0.5392760501454937	-0.5413859700229832
1.0007045	-0.5485350086109566	-0.550600475056003
1.0007046	-0.5577298992734429	-0.5597483045281586
1.0007047	-0.5668595260678913	-0.5688283507715425
1.0007048	-0.5759226928679164	-0.5778395142659661
1.0007049	-0.5849182035477234	-0.586780703833729
1.000705	-0.5938448620413652	-0.5956508368305642
1.0007051	-0.6027014722228957	-0.6044488391576549
1.0007052	-0.6114868379864176	-0.6131736454712411
1.0007053	-0.6201997632067684	-0.6218241992725729
1.0007054	-0.6288390518167469	-0.6303994531124941
1.0007055	-0.6374035076910284	-0.6388983686029988
1.0007056	-0.6458919347237159	-0.647319916620055
1.0007057	-0.6543031367903225	-0.6556630773903857
1.0007058	-0.6626359178223065	-0.6639268406889124
1.0007059	-0.670889081695008	-0.6721102058499517
1.000706	-0.6790614323025304	-0.6802121819625979
1.0007061	-0.687151773521104	-0.68823178795444
1.0007062	-0.6951589092807626	-0.6961680527814005
1.0007063	-0.7030816434575535	-0.7040200154383641
1.0007064	-0.7109187799455796	-0.7117867251471094
1.0007065	-0.7186691226218321	-0.7194672414364514
1.0007066	-0.7263314754148344	-0.7270606343242143
1.0007067	-0.7339046422013836	-0.7345659843274679
1.0007068	-0.7413874268590688	-0.7419823826259389
1.0007069	-0.7487786333152254	-0.7493089312205142
1.000707	-0.7560770654472406	-0.7565447429432578
1.0007071	-0.7632815271492172	-0.7636889416308191
1.0007072	-0.770390822299579	-0.7707406621984431
1.0007073	-0.7774037548240029	-0.7776990508071263
1.0007074	-0.7843191286006999	-0.7845632648730497
1.0007075	-0.7911357475237729	-0.7913324732324496
1.0007076	-0.797852415472523	-0.7980058562117817
1.0007077	-0.8044679363708832	-0.8045826057860203
1.0007078	-0.8109811140979312	-0.8110619255875815
1.0007079	-0.8173907525477697	-0.8174430310622547
1.000708	-0.8236956556006196	-0.8237251495354045
1.0007081	-0.8298946271785852	-0.8299075203611135
1.0007082	-0.8359864711616531	-0.8359893949306061
1.0007083	-0.8419699332700246	-0.8419700368188686
1.0007084	-0.8478382667868541	-0.8478487218468466
1.0007085	-0.8535875540281407	-0.8536247382210989
1.0007086	-0.8592179175822416	-0.8592973865416651
1.0007087	-0.8647294800385712	-0.8648659799269215
1.0007088	-0.8701223640231255	-0.8703298441328496
1.0007089	-0.8753966921250552	-0.8756883175604278
1.000709	-0.8805525869458805	-0.8809407513854727
1.0007091	-0.8855901710760672	-0.8860865096133778
1.0007092	-0.8905095671395069	-0.891124969201599
1.0007093	-0.8953108977264028	-0.8960555200665253
1.0007094	-0.8999942854382754	-0.9008775652032993
1.0007095	-0.9045598528666381	-0.9055905207361918
1.0007096	-0.9090077226332861	-0.9101938160309232
1.0007097	-0.9133380173294714	-0.9146868937009612
1.0007098	-0.9175508595567146	-0.9190692097170975
1.0007099	-0.9216463719075719	-0.9233402334533887
1.00071	-0.9256246770017514	-0.927499447789062
1.0007101	-0.9294858974315494	-0.9315463491142398
1.0007102	-0.9332301557984859	-0.935480447429081
1.0007103	-0.9368575746961567	-0.9393012663851527
1.0007104	-0.9403682767421908	-0.9430083433767866
1.0007105	-0.9437623845299243	-0.9466012295461452
1.0007106	-0.947040020653729	-0.9500794898642124
1.0007107	-0.9502013077296807	-0.9534427032054453
1.0007108	-0.9532463683518925	-0.9566904623524419
1.0007109	-0.9561753251218847	-0.959822374076361
1.000711	-0.9589883006350604	-0.9628380591701509
1.0007111	-0.9616854175054317	-0.9657371525209507
1.0007112	-0.9642667983281442	-0.968519303114117
1.0007113	-0.9667325657047183	-0.9711841741027774
1.0007114	-0.9690828422315837	-0.9737314428362468
1.0007115	-0.9713177505206978	-0.9761608009214338
1.0007116	-0.9734374131682343	-0.9784719542262779
1.0007117	-0.9754419527757132	-0.980664622938191
1.0007118	-0.9773314919405871	-0.982738541587705
1.0007119	-0.9791061532727672	-0.9846934590987502
1.000712	-0.9807660593694507	-0.9865291387914128
1.0007121	-0.9823113328321578	-0.9882453584292721
1.0007122	-0.9837420962593588	-0.9898419102381487
1.0007123	-0.9850584722589278	-0.9913186009451715
1.0007124	-0.9862605834290814	-0.992675251780893
1.0007125	-0.9873485523690504	-0.9939116985127568
1.0007126	-0.9883225016851865	-0.9950277914720256
1.0007127	-0.9891825539764678	-0.9960233955553984
1.0007128	-0.9899288318444145	-0.9968983902526267
1.0007129	-0.9905614578892683	-0.9976526696566623
1.000713	-0.9910805547153587	-0.9982861424829098
1.0007131	-0.9914862449226751	-0.998798732070215
1.0007132	-0.991778651112738	-0.9991903763971048
1.0007133	-0.9919578958867954	-0.9994610280870108
1.0007134	-0.992024101847163	-0.9996106544161287
1.0007135	-0.9919773915948379	-0.9996392373137639
1.0007136	-0.9918178877313402	-0.9995467733671805
1.0007137	-0.9915457128589198	-0.9993332738218761
1.0007138	-0.9911609895778878	-0.9989987645780426
1.0007139	-0.9906638404902441	-0.9985432861902637
1.000714	-0.9900543881975089	-0.9979668938609639
1.0007141	-0.9893327553029294	-0.9972696574357345
1.0007142	-0.988499064404821	-0.9964516613884044
1.0007143	-0.9875534381061818	-0.9955130048200871
1.0007144	-0.9864959990110043	-0.9944538014437289
1.0007145	-0.9853268697161124	-0.9932741795620723
1.0007146	-0.9840461728252505	-0.991974282066213
1.0007147	-0.982654030939939	-0.9905542664091465
1.0007148	-0.9811505666651601	-0.9890143045924648
1.0007149	-0.9795359025957568	-0.9873545831315721
1.000715	-0.9778101613364647	-0.9855753030535966
1.0007151	-0.9759734654888039	-0.983676679859643
1.0007152	-0.9740259376587422	-0.9816589435065618
1.0007153	-0.9719677004391508	-0.979522338360928
1.0007154	-0.9697988764357515	-0.9772671231963034
1.0007155	-0.9675195882500647	-0.9748935711442414
1.0007156	-0.9651299584890389	-0.9724019696712245
1.0007157	-0.9626301097435823	-0.9697926205214328
1.0007158	-0.960020164620399	-0.9670658397133898
1.0007159	-0.9573002457210089	-0.964221957479837
1.000716	-0.954470475653338	-0.9612613182398193
1.0007161	-0.9515309770063394	-0.9581842805304205
1.0007162	-0.948481872387695	-0.9549912170027788
1.0007163	-0.94532328440606	-0.9516825143583952
1.0007164	-0.9420553356489276	-0.9482585732790857
1.0007165	-0.93867814872471	-0.9447198084225511
1.0007166	-0.9351918462349278	-0.9410666483430068
1.0007167	-0.9315965507892051	-0.9372995354549819
1.0007168	-0.9278923849730958	-0.933418925946062
1.0007169	-0.9240794713959825	-0.9294252897717812
1.000717	-0.9201579326593854	-0.9253191105655246
1.0007171	-0.9161278913738937	-0.921100885597682
1.0007172	-0.9119894701231306	-0.9167711256776979
1.0007173	-0.9077427915174445	-0.9123303551484115
1.0007174	-0.9033879781583558	-0.907779111785338
1.0007175	-0.8989251526574139	-0.9031179467512547
1.0007176	-0.8943544375963202	-0.8983474244877906
1.0007177	-0.8896759555863845	-0.8934681227091934
1.0007178	-0.8848898292291271	-0.8884806322911952
1.0007179	-0.8799961811370538	-0.8833855572210983
1.000718	-0.8749951338899524	-0.8781835144791575
1.0007181	-0.8698868101000902	-0.8728751340317459
1.0007182	-0.8646713323806869	-0.8674610587221537
1.0007183	-0.8593488233101013	-0.8619419441556516
1.0007184	-0.8539194055013155	-0.8563184586921649
1.0007185	-0.8483832015558499	-0.8505912833175616
1.0007186	-0.8427403340878726	-0.8447611115860697
1.0007187	-0.8369909256738446	-0.8388286494843221
1.0007188	-0.8311350989276974	-0.8327946154235096
1.0007189	-0.8251729764509514	-0.8266597401008248
1.000719	-0.819104680858719	-0.8204247664377882
1.0007191	-0.8129303347255716	-0.8140904494346446
1.0007192	-0.8066500606663862	-0.8076575561620005
1.0007193	-0.800263981282683	-0.8011268656128133
1.0007194	-0.7937722191905141	-0.7944991686365456
1.0007195	-0.7871748969625706	-0.7877752677843858
1.0007196	-0.78047213721467	-0.780955977300294
1.0007197	-0.7736640625483326	-0.7740421229638017
1.0007198	-0.7667507955805462	-0.7670345420202148
1.0007199	-0.7597324588821295	-0.7599340830168614
1.00072	-0.7526091750698367	-0.7527416057935992
1.0007201	-0.7453810667613543	-0.745457981332994
1.0007202	-0.738048256526103	-0.7380840916054233
1.0007203	-0.7306108669815362	-0.730620829559225
1.0007204	-0.7230690207291746	-0.7230690989481467
1.0007205	-0.7154279625011871	-0.7154298142550363
1.0007206	-0.707695876930324	-0.7077039005129724
1.0007207	-0.6998740806530671	-0.699892293295126
1.0007208	-0.6919638332878876	-0.6919959385337342
1.0007209	-0.6839663944711102	-0.6840157924402792
1.000721	-0.6758830237856887	-0.6759528213185668
1.0007211	-0.6677149808677553	-0.6678080015541146
1.0007212	-0.6594635253357816	-0.6595823194251133
1.0007213	-0.6511299168268333	-0.6512767710192675
1.0007214	-0.6427154149223707	-0.6428923620391283
1.0007215	-0.6342212792592786	-0.6344301077910075
1.0007216	-0.6256487694560283	-0.625891032988454
1.0007217	-0.6169991451503817	-0.6172761716656465
1.0007218	-0.6082736659223956	-0.6085865669756202
1.0007219	-0.5994735914096624	-0.5998232711786056
1.000722	-0.5906001812504366	-0.5909873454580339
1.0007221	-0.581654695023781	-0.5820798597323658
1.0007222	-0.5726383923677892	-0.5731018926433307
1.0007223	-0.5635525329009324	-0.5640545313469199
1.0007224	-0.554398376262083	-0.5549388714216391
1.0007225	-0.5451771820290573	-0.5457560166547013
1.0007226	-0.5358902098405772	-0.5365070790298138
1.0007227	-0.5265387193151144	-0.5271931785117308
1.0007228	-0.5171239700921143	-0.5178154429516452
1.0007229	-0.5076472217482358	-0.5083750078672368
1.000723	-0.49810973392278524	-0.49887301643007603
1.0007231	-0.4885127662342341	-0.4893106192440252
1.0007232	-0.47885757832255604	-0.4796889742481166
1.0007233	-0.4691454297633424	-0.47000924649075465
1.0007234	-0.45937758019643904	-0.4602726081168047
1.0007235	-0.44955528924031707	-0.45048023814031046
1.0007236	-0.4396798165354341	-0.4406333223449739
1.0007237	-0.4297524216564028	-0.43073305305299703
1.0007238	-0.41977436424356407	-0.42078062911186914
1.0007239	-0.40974690391538915	-0.41077725566182594
1.000724	-0.39967130031277387	-0.40072414403417894
1.0007241	-0.3895488130094428	-0.390622511515164
1.0007242	-0.3793807016461863	-0.3804735813324926
1.0007243	-0.3691682258642004	-0.37027858244075224
1.0007244	-0.35891264523660127	-0.3600387493041579
1.0007245	-0.3486152194044879	-0.3497553218830064
1.0007246	-0.3382772079863313	-0.3394295453929159
1.0007247	-0.32789987062368786	-0.32906267019984015
1.0007248	-0.31748446688894194	-0.3186559515763954
1.0007249	-0.3070322564235638	-0.308210649688035
1.000725	-0.29654449884602474	-0.2977280293484491
1.0007251	-0.2860224537981967	-0.2872093599127261
1.0007252	-0.27546738085182143	-0.2766559150302451
1.0007253	-0.2648805396486963	-0.2660689726304994
1.0007254	-0.25426318980729234	-0.25544981467504113
1.0007255	-0.24361659096975252	-0.24479972704924918
1.0007256	-0.23294200270726562	-0.2341199993119296
1.0007257	-0.22224068466191094	-0.223411924681086
1.0007258	-0.2115138964521598	-0.21267679978283613
1.0007259	-0.20076289772038114	-0.20191592454178994
1.000726	-0.18998894803730015	-0.19113060192821343
1.0007261	-0.1791933070452335	-0.18032213794348614
1.0007262	-0.16837723438669094	-0.16949184139049844
1.0007263	-0.15754198963210808	-0.15864102364288277
1.0007264	-0.1466888324239506	-0.14777099863047596
1.0007265	-0.13581902238068977	-0.13688308258402399
1.0007266	-0.12493381914498292	-0.12597859392408683
1.0007267	-0.11403448228695912	-0.11505885300454251
1.0007268	-0.1031222714492428	-0.104125182097951
1.0007269	-0.09219844625030527	-0.09317890513863461
1.000727	-0.08126426633290718	-0.08222134761084895
1.0007271	-0.0703209912669599	-0.07125383629102923
1.0007272	-0.059369880695202326	-0.060277699233069915
1.0007273	-0.04841219423610582	-0.049294265510208365
1.0007274	-0.03744919153248927	-0.03830486510281933
1.0007275	-0.026482132154136084	-0.027310828639761663
1.0007276	-0.015512275743854942	-0.0163134873836729
1.0007277	-0.004540881920116924	-0.005314172972142028
1.0007278	0.0064307896742452075	0.005685782694683379
1.0007279	0.017401479469486614	0.01668504771303572
1.000728	0.028369927822773755	0.027682290190373715
1.0007281	0.0393348750912933	0.038676178479833435
1.0007282	0.05029506170527043	0.049665381414753164
1.0007283	0.06124922802188243	0.06064856832332627
1.0007284	0.07219611442265805	0.07162440928744472
1.0007285	0.08313446126484847	0.08259157525495953
1.0007286	0.09406300897856074	0.09354873829800422
1.0007287	0.10498049792102576	0.10449457162762493
1.0007288	0.11588566847377219	0.1154277498519419
1.0007289	0.12677726099416065	0.12634694908797026
1.000729	0.13765401591209053	0.13725084721897818
1.0007291	0.1485146735848909	0.148138123908939
1.0007292	0.15935797439409055	0.15900746085959452
1.0007293	0.17018265869720417	0.16985754192164887
1.0007294	0.18098746692383405	0.18068705335045052
1.0007295	0.19177113943145221	0.1914946838205904
1.0007296	0.20253241660158744	0.20227912468103262
1.0007297	0.2132700387919533	0.21303907006561862
1.0007298	0.22398274643176558	0.2237732171466644
1.0007299	0.23466927987868394	0.23448026614943607
1.00073	0.24532837949060057	0.24515892058141847
1.0007301	0.2559587856963824	0.2558078874601596
1.0007302	0.26655923885385946	0.2664258773275946
1.0007303	0.2771284793445604	0.27701160450105344
1.0007304	0.2876652475266546	0.28756378718185266
1.0007305	0.2981682838284659	0.2980811477040705
1.0007306	0.30863632860809004	0.30856241254878214
1.0007307	0.31906812224705594	0.3190063125918894
1.0007308	0.3294624051038549	0.3294115832114627
1.0007309	0.3398179176061779	0.339776964533025
1.000731	0.3501334001124316	0.3501012014435759
1.0007311	0.3604075930041448	0.3603830438360203
1.0007312	0.3706392366401757	0.37062124671476765
1.0007313	0.38082707144749284	0.38081457043720107
1.0007314	0.3909698377848585	0.39096178072751253
1.0007315	0.40106627603380146	0.4010616489170593
1.0007316	0.4111151265535913	0.41111295204818893
1.0007317	0.42111512977038495	0.42111447311143624
1.0007318	0.43106502604334496	0.4310650010589111
1.0007319	0.44095955841788514	0.44096333101854934
1.000732	0.4507880357534936	0.45080826450525757
1.0007321	0.4605494252717708	0.46059860943429926
1.0007322	0.47024314643171183	0.4703331803535709
1.0007323	0.47986861867101527	0.4800107985436738
1.0007324	0.48942526149142246	0.48963029224656845
1.0007325	0.49891249433048007	0.4991904966783855
1.0007326	0.5083297366471827	0.5086902542566231
1.0007327	0.5176764078798508	0.5181284146978522
1.0007328	0.5269519275289878	0.5275038352406644
1.0007329	0.5361557150327563	0.5368153806583248
1.000733	0.5452871898501515	0.5460619234801846
1.0007331	0.5543457714201355	0.5552423440868324
1.0007332	0.5633308792419328	0.5643555309270673
1.0007333	0.5722419327543429	0.5734003805301907
1.0007334	0.5810783514163612	0.5823757977212966
1.0007335	0.5898395546676126	0.5912806957136949
1.0007336	0.5985249620060009	0.6001139963194513
1.0007337	0.6071339928709836	0.608874629961321
1.0007338	0.6156660667026963	0.61756153586226
1.0007339	0.6241206029980256	0.6261736622309778
1.000734	0.6324970211969355	0.634709966273647
1.0007341	0.6407947407584214	0.6431694143973873
1.0007342	0.6490131811233175	0.651550982297581
1.0007343	0.6571517617871179	0.6598536551561134
1.0007344	0.6652099021904803	0.6680764276525951
1.0007345	0.6731870217923996	0.6762183041607581
1.0007346	0.6810825400344308	0.6842782988323939
1.0007347	0.6888958764106328	0.6922554357882201
1.0007348	0.6966264503623782	0.7001487491286079
1.0007349	0.7042736813486621	0.7079572831222952
1.000735	0.7118369888117794	0.7156800922871009
1.0007351	0.7193157922443136	0.7233162415727561
1.0007352	0.726709511088373	0.7308648063712514
1.0007353	0.7340175648029521	0.7383248726975732
1.0007354	0.7412393728311067	0.7456955372668621
1.0007355	0.7483743546639043	0.7529759076690192
1.0007356	0.755421929744208	0.7601651023785434
1.0007357	0.7623815175156577	0.7672622509113431
1.0007358	0.7692525374681564	0.7742664939764092
1.0007359	0.7760344090451476	0.7811769834853773
1.000736	0.7827265517056267	0.7879928827183803
1.0007361	0.7893283848940299	0.7947133663947119
1.0007362	0.7958393280986717	0.8013376208322183
1.0007363	0.8022588007637874	0.8078648439563073
1.0007364	0.8085862223483723	0.8142942454568958
1.0007365	0.8148210122976804	0.8206250468551846
1.0007366	0.820962590098396	0.8268564816538762
1.0007367	0.8270103751955671	0.8329877953456557
1.0007368	0.8329637870481884	0.8390182455609744
1.0007369	0.8388222451023527	0.8449471021307454
1.000737	0.8445851688430728	0.8507736472271124
1.0007371	0.8502519777162297	0.8564971753714422
1.0007372	0.8558220911808184	0.8621169935725884
1.0007373	0.8612949286837902	0.8676324213853582
1.0007374	0.8666699097084455	0.8730427910417129
1.0007375	0.871946453701519	0.8783474474580758
1.0007376	0.8771239801106196	0.8835457483524664
1.0007377	0.8822019084177363	0.8886370643558099
1.0007378	0.8871796580702576	0.8936207790189203
1.0007379	0.8920566485271783	0.89849628893349
1.000738	0.8968322992370025	0.9032630037830426
1.0007381	0.9015060296799344	0.9079203464565113
1.0007382	0.9060772593042522	0.9124677530545496
1.0007383	0.910545407568951	0.9169046730004535
1.0007384	0.9149098939234501	0.9212305690865689
1.0007385	0.919170137846128	0.9254449175775245
1.0007386	0.9233255587861732	0.9295472082160161
1.0007387	0.9273755762025806	0.9335369443232209
1.0007388	0.9313196095457059	0.9374136428407488
1.0007389	0.9351570782920604	0.9411768344232814
1.000739	0.9388874018917636	0.9448260634437438
1.0007391	0.9425099998038104	0.948360888083154
1.0007392	0.9460242914795134	0.9517808803679075
1.0007393	0.9494296963934751	0.9550856262517028
1.0007394	0.9527256339967669	0.9582747256201122
1.0007395	0.9559115237414324	0.9613477923629391
1.0007396	0.9589867851006157	0.9643044544402815
1.0007397	0.9619508375261155	0.9671443538866349
1.0007398	0.9648031004769267	0.9698671468817617
1.0007399	0.9675429934060858	0.9724725037797164
1.00074	0.9701699357847565	0.9749601091716198
1.0007401	0.972683347065725	0.9773296618891409
1.0007402	0.9750826467079863	0.9795808750643361
1.0007403	0.9773672541655904	0.9817134761538702
1.0007404	0.9795365889076791	0.9837272069906644
1.0007405	0.981590070388047	0.9856218237867606
1.0007406	0.9835271180656892	0.9873970971820035
1.0007407	0.9853471513956895	0.9890528122634097
1.0007408	0.9870495898451269	0.9905887686056103
1.0007409	0.988633852868825	0.9920047802730579
1.000741	0.9900993599257786	0.9933006758574847
1.0007411	0.9914455304721267	0.994476298492377
1.0007412	0.9926717839728435	0.9955315058821196
1.0007413	0.9937775398838022	0.9964661703035554
1.0007414	0.9947622176619465	0.9972801786304775
1.0007415	0.9956252367706451	0.9979734323515266
1.0007416	0.996366016666572	0.9985458475712687
1.0007417	0.9969839768087223	0.998997355027838
1.0007418	0.9974785366551303	0.9993279000987674
1.0007419	0.9978491156669883	0.9995374428102608
1.000742	0.9980951333020561	0.9996259578376184
1.0007421	0.9982160090193286	0.9995934345114943
1.0007422	0.9982111622779516	0.9994398768187835
1.0007423	0.9980800125368998	0.9991653034004964
1.0007424	0.997821979255039	0.9987697475515338
1.0007425	0.9974364818913645	0.998253257215551
1.0007426	0.9969229399061539	0.9976158949808956
1.0007427	0.9962807727561228	0.9968577380670863
1.0007428	0.9955093999012643	0.9959788783239463
1.0007429	0.9946082408005733	0.9949794222150738
1.000743	0.9935767149154804	0.9938594908088452
1.0007431	0.9924142417004009	0.9926192197535231
1.0007432	0.9911202406164753	0.99125875927575
1.0007433	0.9896941311260123	0.9897782741560763
1.0007434	0.9881353326816747	0.9881779436979439
1.0007435	0.9864432647454775	0.9864579617256806
1.0007436	0.9846173467764154	0.9846185365481438
1.0007437	0.982657575828264	0.9826598909411117
1.0007438	0.980566340873578	0.9805822621026439
1.0007439	0.9783447863805846	0.9783859016504456
1.000744	0.9759938541936408	0.9760710755742549
1.0007441	0.9735144861627515	0.9736380642133668
1.0007442	0.9709076241212606	0.97108716220082
1.0007443	0.9681742099188894	0.9684186784601094
1.0007444	0.9653151853999941	0.9656329361464425
1.0007445	0.9623314924156948	0.9627302726194167
1.0007446	0.9592240727970972	0.9597110393761551
1.0007447	0.955993868395045	0.9565756020473711
1.0007448	0.9526418210538955	0.9533243403275766
1.0007449	0.9491688726258508	0.9499576479430408
1.000745	0.9455759649398434	0.9464759325739059
1.0007451	0.941864039847808	0.9428796158496822
1.0007452	0.9380340392027363	0.9391691332769168
1.0007453	0.9340869048319752	0.9353449341605795
1.0007454	0.9300235785882556	0.9314074815990765
1.0007455	0.9258450023159341	0.9273572523954648
1.0007456	0.9215521178690268	0.9231947370172059
1.0007457	0.9171458670728244	0.918920439499519
1.0007458	0.9126271917810896	0.9145348774398215
1.0007459	0.90799703383818	0.9100385818983051
1.000746	0.9032563350991007	0.9054320973531156
1.0007461	0.8984060373871543	0.9007159815932257
1.0007462	0.8934470825571023	0.8958908057122844
1.0007463	0.8883804124533015	0.8909571539987667
1.0007464	0.8832069689317144	0.8859156238866609
1.0007465	0.8779276938137215	0.880766825838063
1.0007466	0.8725435289550493	0.8755113833364724
1.0007467	0.8670554162000548	0.8701499327666876
1.0007468	0.8614642974056237	0.8646831233611195
1.0007469	0.8557711143912817	0.8591116170723652
1.000747	0.8499768090136869	0.8534360885658561
1.0007471	0.8440823231303951	0.8476572251028417
1.0007472	0.8380885985595851	0.8417757264175643
1.0007473	0.8319965771585914	0.8357923047095495
1.0007474	0.8258072007717714	0.8297076845062765
1.0007475	0.8195214112575455	0.823522602601949
1.0007476	0.8131401504323548	0.8172378079131742
1.0007477	0.8066643601544068	0.8108540614706415
1.0007478	0.8000949822680589	0.8043721362722824
1.0007479	0.7934329586325628	0.7977928172179395
1.000748	0.7866792310626887	0.791116900955762
1.0007481	0.7798347414174839	0.7843451958733161
1.0007482	0.7729004315413054	0.7774785219414826
1.0007483	0.7658772432942031	0.7705177106452831
1.0007484	0.7587661184893432	0.7634636048210739
1.0007485	0.7515679989865789	0.7563170586473013
1.0007486	0.7442838266302674	0.7490789374793895
1.0007487	0.7369145432812229	0.74175011777672
1.0007488	0.7294610907510743	0.7343314869311806
1.0007489	0.721924410900448	0.7268239432573554
1.000749	0.7143054455737009	0.7192283958188621
1.0007491	0.7066051366323781	0.711545764351598
1.0007492	0.6988244258866384	0.7037769790839291
1.0007493	0.6909642551978474	0.6959229807264072
1.0007494	0.6830255664280761	0.687984720307547
1.0007495	0.6750093013864249	0.6799631590049056
1.0007496	0.6669164019347916	0.6718592681345015
1.0007497	0.6587478099175333	0.6636740289628227
1.0007498	0.6505044671973934	0.6554084326240124
1.0007499	0.6421873155821195	0.6470634799262786
1.00075	0.63379729693429	0.6386401813407614
1.0007501	0.6253353530982618	0.630139556806029
1.0007502	0.6168024259374174	0.6215626356418755
1.0007503	0.6081994572582182	0.6129104563484358
1.0007504	0.5995273889238897	0.6041840665945922
1.0007505	0.5907871627787893	0.5953845230152078
1.0007506	0.5819797206869042	0.5865128911218327
1.0007507	0.573106004453477	0.5775702450947903
1.0007508	0.5641669559423472	0.5685576677712524
1.0007509	0.5551635169978716	0.559476250435547
1.000751	0.5460966294846099	0.5503270927269494
1.0007511	0.5369672352066522	0.5411113024251814
1.0007512	0.5277762760284184	0.5318299954381165
1.0007513	0.5185246938148744	0.5224842956064409
1.0007514	0.5092134303692908	0.5130753345045448
1.0007515	0.4998434275565	0.5036042514281422
1.0007516	0.49041562722085946	0.49407219317337625
1.0007517	0.4809309712278487	0.48448031394002733
1.0007518	0.4713904013797029	0.4748297751064006
1.0007519	0.4617948595417765	0.46512174521652333
1.000752	0.4521452875584267	0.45535739975360684
1.0007521	0.44244262729561307	0.4455379210407379
1.0007522	0.43268782055460253	0.4356644980104347
1.0007523	0.42288180920123786	0.4257383261915059
1.0007524	0.4130255350798762	0.4157606074771618
1.0007525	0.40311994005692364	0.40573255002359104
1.0007526	0.39316596593274583	0.3956553680144856
1.0007527	0.3831645545736403	0.38553028164755454
1.0007528	0.3731166478239643	0.3753585168979041
1.0007529	0.3630231875505367	0.3651413054145297
1.000753	0.35288511555288893	0.3548798842802616
1.0007531	0.34270337369774	0.34457549599819803
1.0007532	0.3324789038521966	0.3342293882735637
1.0007533	0.3222126478152083	0.32384281379327295
1.0007534	0.3119055474537881	0.3134170302121258
1.0007535	0.30155854461229314	0.3029532999087312
1.0007536	0.2911725811581845	0.2924528898788998
1.0007537	0.2807485988896947	0.281917071488894
1.0007538	0.27028753967419944	0.27134712046144704
1.0007539	0.25979034535605583	0.2607443166279947
1.000754	0.249257957803046	0.2501099438207307
1.0007541	0.2386913188127521	0.23944528962258738
1.0007542	0.22809137025287918	0.2287516453530345
1.0007543	0.21745905396778434	0.21803030581730362
1.0007544	0.2067953118255372	0.2072825691971273
1.0007545	0.1961010856231366	0.19650973679798495
1.0007546	0.18537731722858342	0.18571311303480864
1.0007547	0.17462494848623478	0.17489400517850565
1.0007548	0.1638449212644143	0.1640537232457438
1.0007549	0.15303817735960445	0.15319357974392708
1.000755	0.1422056586400684	0.14231488965666664
1.0007551	0.13134830697429842	0.13141897021264962
1.0007552	0.1204670641584335	0.12050714065324243
1.0007553	0.10956287206091175	0.10958072221804283
1.0007554	0.0986366725260903	0.09864103788807072
1.0007555	0.08768941312641074	0.08768941227414569
1.0007556	0.07672717221456127	0.07672717135915558
1.0007557	0.06575564328018177	0.06575564248347923
1.0007558	0.05477615483223877	0.05477615408694633
1.0007559	0.04379003644328228	0.04379003559675534
1.000756	0.03279861782565485	0.032798617168864445
1.0007561	0.021803230067503447	0.021803229673355514
1.0007562	0.010805204797948581	0.010805204435705583
1.0007563	-0.00019412632850644013	-0.00019412687562318329
1.0007564	-0.011193431730631451	-0.011193432508112024
1.0007565	-0.022191379753924545	-0.02219138063986661
1.0007566	-0.03318663876830627	-0.03318663963853261
1.0007567	-0.04417786858540834	-0.04417787817383021
1.0007568	-0.055163733458037795	-0.055163765476258
1.0007569	-0.06614291005325923	-0.06614297135179052
1.000757	-0.07711407504695565	-0.07711416641630318
1.0007571	-0.08807590518808527	-0.08807602232941919
1.0007572	-0.09902707715251181	-0.09902721180932125
1.0007573	-0.10996626764046925	-0.1099664088907881
1.0007574	-0.12089215332794702	-0.12089228903723448
1.0007575	-0.13180341096370224	-0.13180352939803344
1.0007576	-0.14269871722369326	-0.14269880882311012
1.0007577	-0.1535767488081541	-0.1535768081200571
1.0007578	-0.16443618239322766	-0.16443621016538976
1.0007579	-0.17527569472737584	-0.17527570016053715
1.000758	-0.186093940785854	-0.18609396564623437
1.0007581	-0.19688941505184543	-0.1968896967580468
1.0007582	-0.20766081109512735	-0.2076615863368668
1.0007583	-0.21840687791165758	-0.21840833018286585
1.0007584	-0.22912636442561274	-0.22912862706978263
1.0007585	-0.2398180195851136	-0.23982117899834912
1.0007586	-0.25048059231463876	-0.25048469130568807
1.0007587	-0.2611128316096629	-0.2611178729168869
1.0007588	-0.2717134863945984	-0.2717194363591284
1.0007589	-0.2822813055941385	-0.28228809798898913
1.000759	-0.2928150382033369	-0.2928225782178745
1.0007591	-0.30331343314681236	-0.30332160152621335
1.0007592	-0.313775239372686	-0.3137838967118048
1.0007593	-0.3241992058059756	-0.32420819699714587
1.0007594	-0.3345840814410964	-0.33459324027525056
1.0007595	-0.3449286152029809	-0.3449377691236629
1.0007596	-0.3552315560397501	-0.35524053104928843
1.0007597	-0.3654916528767915	-0.36550027859422074
1.0007598	-0.3757076547077922	-0.3757157695777095
1.0007599	-0.3858783104580433	-0.385885767109912
1.00076	-0.3960023690756657	-0.39600903983288016
1.0007601	-0.40607857948646076	-0.4060843620245098
1.0007602	-0.41610569068329906	-0.41611051383628045
1.0007603	-0.42608245159187436	-0.4260862813067459
1.0007604	-0.43600761116030756	-0.4360104565981174
1.0007605	-0.4458799183148583	-0.4458818380982265
1.0007606	-0.45569812204749177	-0.455699230653511
1.0007607	-0.46546097128434877	-0.46546144558228253
1.0007608	-0.47516721495206193	-0.4751673008848872
1.0007609	-0.48481557446106205	-0.4848156214509538
1.000761	-0.4944044587786793	-0.494405239072351
1.0007611	-0.503932700001801	-0.503934992670929
1.0007612	-0.5133992847392239	-0.5134037283966187
1.0007613	-0.522803199662738	-0.5228102998509581
1.0007614	-0.5321434313810021	-0.5321535680998754
1.0007615	-0.5414189665237639	-0.541432401895694
1.0007616	-0.5506287917003949	-0.5506456777727504
1.0007617	-0.5597718935815446	-0.5597922802649961
1.0007618	-0.5688472587764374	-0.5688711019183553
1.0007619	-0.5778538739148213	-0.5778810435067683
1.000762	-0.5867907256066782	-0.5868210141249582
1.0007621	-0.5956568005214455	-0.5956899313998353
1.0007622	-0.6044510852689493	-0.6044867215022974
1.0007623	-0.6131725664789374	-0.6132103193569594
1.0007624	-0.6218202307620384	-0.6218596687319111
1.0007625	-0.6303930647864053	-0.6304337224433733
1.0007626	-0.6388900551625021	-0.6389314423671715
1.0007627	-0.6473101885014659	-0.6473517996227899
1.0007628	-0.6556524514704395	-0.655693774753354
1.0007629	-0.6639158306803882	-0.6639563577367767
1.000763	-0.6720993127610599	-0.6721385481830768
1.0007631	-0.6802018843243016	-0.6802393554187797
1.0007632	-0.6882225320358456	-0.6882577986786247
1.0007633	-0.6961602425073581	-0.696192907116403
1.0007634	-0.7040140023685869	-0.7040437199946155
1.0007635	-0.7117827982321245	-0.7118092867655698
1.0007636	-0.7194656167622211	-0.719488667255232
1.0007637	-0.7270614445712794	-0.7270809316736243
1.0007638	-0.7345692682890473	-0.7345851607965042
1.0007639	-0.7419880745288989	-0.7420004460430059
1.000764	-0.7493168499535301	-0.7493258896512899
1.0007641	-0.7565545811761163	-0.7565606046884137
1.0007642	-0.7637002548264052	-0.7637037152238058
1.0007643	-0.7707528575185889	-0.7707543564031475
1.0007644	-0.7777113759137367	-0.7777116746155822
1.0007645	-0.7845746890710574	-0.7845748275030273
1.0007646	-0.7913393244899245	-0.7913429841101185
1.0007647	-0.7980037068506296	-0.7980153250289588
1.0007648	-0.8045674414636751	-0.8045910424081202
1.0007649	-0.8110301336546947	-0.8110693401107942
1.000765	-0.8173913887353101	-0.8174494337819829
1.0007651	-0.8236508120594058	-0.8237305509998951
1.0007652	-0.8298080089383778	-0.8299119312844838
1.0007653	-0.8358625846978599	-0.8359928262463647
1.0007654	-0.8418141446503854	-0.8419724996500091
1.0007655	-0.8476622941480191	-0.8478502275557499
1.0007656	-0.8534066385030652	-0.8536252983277512
1.0007657	-0.8590467830411572	-0.8592970127735113
1.0007658	-0.8645823330757544	-0.8648646842028773
1.0007659	-0.8700128939570737	-0.8703276385603572
1.000766	-0.8753380709983415	-0.8756852144326117
1.0007661	-0.8805574695251913	-0.8809367631781579
1.0007662	-0.8856706948520217	-0.8860816489821157
1.0007663	-0.8906773523271743	-0.8911192489786772
1.0007664	-0.8955770472648112	-0.8960489532579086
1.0007665	-0.9003693849800447	-0.9008701649750058
1.0007666	-0.9050539708197914	-0.9055823004535033
1.0007667	-0.9096304100989249	-0.9101847891917836
1.0007668	-0.9140983081430787	-0.9146770739751522
1.0007669	-0.918457270268329	-0.9190586109228723
1.000767	-0.9227069018196682	-0.9233288695926796
1.0007671	-0.92684680811293	-0.9274873329866327
1.0007672	-0.9308765944737483	-0.9315334976528385
1.0007673	-0.9347958662191771	-0.9354668737279618
1.0007674	-0.9386042286922562	-0.9392869850311877
1.0007675	-0.942301287209794	-0.9429933690694774
1.0007676	-0.9458866470974242	-0.9465855771287276
1.0007677	-0.9493599136731932	-0.9500631743116669
1.0007678	-0.9527206922781599	-0.9534257396210838
1.0007679	-0.9559685882301212	-0.9566728659645026
1.000768	-0.9591032068547111	-0.9598041602345755
1.0007681	-0.9621241534709818	-0.9628192433422735
1.0007682	-0.9650310334179836	-0.9657177502892774
1.0007683	-0.967823452014516	-0.9684993301720008
1.0007684	-0.9705010145803955	-0.9711636462453097
1.0007685	-0.9730633264531471	-0.9737103759798813
1.0007686	-0.9755099929523317	-0.9761392110657228
1.0007687	-0.9778406194035828	-0.9784498574734249
1.0007688	-0.9800548111277476	-0.9806420354789771
1.0007689	-0.9821521734602936	-0.9827154797168159
1.000769	-0.9841323117218084	-0.9846699391827481
1.0007691	-0.985994831237926	-0.9865051772840596
1.0007692	-0.9877393373305378	-0.9882209718594752
1.0007693	-0.9893654353330256	-0.9898171152210142
1.0007694	-0.9908727305670182	-0.9912934141562777
1.0007695	-0.9922608283581498	-0.992649689967325
1.0007696	-0.9935293340293702	-0.9938857784857488
1.0007697	-0.9946778529119473	-0.9950015301032487
1.0007698	-0.9957059903285655	-0.995996809773273
1.0007699	-0.9966133516048585	-0.9968714970385912
1.00077	-0.9973995420648492	-0.9976254860414652
1.0007701	-0.9980641670376634	-0.9982586855428701
1.0007702	-0.9986068318470547	-0.9987710189234887
1.0007703	-0.9990271418178596	-0.9991624241992066
1.0007704	-0.9993247022775792	-0.9994328540300066
1.0007705	-0.9994991185507781	-0.9995822757204699
1.0007706	-0.9995499959630899	-0.9996106712274726
1.0007707	-0.9994769398404487	-0.9995180371616927
1.0007708	-0.9992795555081646	-0.9993043847869183
1.0007709	-0.9989574482918957	-0.9989697400199054
1.000771	-0.9985102235172758	-0.9985141434266744
1.0007711	-0.9979374865113501	-0.9979376502190722
1.0007712	-0.9972374566681774	-0.9972403302426893
1.0007713	-0.9964069067830541	-0.9964222679760686
1.0007714	-0.9954464079642438	-0.9954835625156147
1.0007715	-0.994356700589828	-0.994424327567216
1.0007716	-0.9931385250304843	-0.9932446914227894
1.0007717	-0.991792621664008	-0.9919447969588514
1.0007718	-0.9903197308659178	-0.9905248016100584
1.0007719	-0.9887205930154229	-0.9889848773559129
1.000772	-0.986995948480939	-0.9873252106859836
1.0007721	-0.9851465376413954	-0.9855460025978241
1.0007722	-0.98317310087683	-0.9836474685635715
1.0007723	-0.9810763785539963	-0.9816298384899984
1.0007724	-0.9788571110526574	-0.979493356715967
1.0007725	-0.976516038748332	-0.9772382819662169
1.0007726	-0.9740539020221397	-0.9748648873295424
1.0007727	-0.9714714412386637	-0.9723734602043462
1.0007728	-0.9687693967787556	-0.9697643022954688
1.0007729	-0.9659485090179339	-0.967037729556814
1.000773	-0.963009518338374	-0.9641940721646962
1.0007731	-0.9599531651025411	-0.9612336744522941
1.0007732	-0.9567801896923492	-0.9581568949058591
1.0007733	-0.9534913324833169	-0.9549641060963113
1.0007734	-0.9500873338586484	-0.9516556946477612
1.0007735	-0.9465689341787443	-0.9482320611610376
1.0007736	-0.9429368738265543	-0.9446936202092856
1.0007737	-0.9391918931775968	-0.9410408002585844
1.0007738	-0.9353347326160791	-0.9372740436318142
1.0007739	-0.9313661325003895	-0.9333938064213524
1.000774	-0.9272868332144866	-0.9294005584840326
1.0007741	-0.9230975751338895	-0.9252947833510496
1.0007742	-0.9187990986437818	-0.9210769781871181
1.0007743	-0.9143921441005919	-0.916747653692564
1.0007744	-0.9098774518892621	-0.9123073340976718
1.0007745	-0.9052557623956912	-0.9077565570722226
1.0007746	-0.9005278159748724	-0.9030958736289442
1.0007747	-0.8956943530124679	-0.8983258481174446
1.0007748	-0.8907561138839963	-0.8934470581156709
1.0007749	-0.8857138389762876	-0.888460094381143
1.000775	-0.8805682686424667	-0.8833655607349075
1.0007751	-0.8753201432691331	-0.8781640740548374
1.0007752	-0.8699702032318055	-0.8728562641568968
1.0007753	-0.864519188918218	-0.8674427737419326
1.0007754	-0.8589678406796806	-0.8619242582695926
1.0007755	-0.8533168989037034	-0.8563013859510133
1.0007756	-0.8475671039658054	-0.850574837620096
1.0007757	-0.8417191962545985	-0.8447453066760219
1.0007758	-0.8357739161196299	-0.8388134989472628
1.0007759	-0.8297320039492948	-0.8327801326838171
1.000776	-0.8235942001191117	-0.8266459384186357
1.0007761	-0.8173612450185446	-0.8204116589060132
1.0007762	-0.8110338789954306	-0.8140780489759699
1.0007763	-0.804612842439023	-0.8076458755260059
1.0007764	-0.7980988757394071	-0.8011159173876138
1.0007765	-0.7914927192431723	-0.7944889651875402
1.0007766	-0.7847951133401985	-0.7877658213390235
1.0007767	-0.778006798406004	-0.7809472998868597
1.0007768	-0.7711285148314798	-0.7740342264386743
1.0007769	-0.7641610029615976	-0.767027438003354
1.000777	-0.7571050031870492	-0.7599277829817708
1.0007771	-0.7499612558833535	-0.7527361210029183
1.0007772	-0.7427305014421803	-0.7454533228512338
1.0007773	-0.7354134802069363	-0.7380802702964151
1.0007774	-0.7280109325690991	-0.7306178560835465
1.0007775	-0.7205235989041874	-0.7230669837606166
1.0007776	-0.7129522196046245	-0.715428567602157
1.0007777	-0.7052975350123041	-0.7077035324305815
1.0007778	-0.6975602855194636	-0.6998928136059119
1.0007779	-0.6897412115016216	-0.6919973568448838
1.000778	-0.6818410533519282	-0.6840181181411426
1.0007781	-0.673860551410817	-0.6759560635783769
1.0007782	-0.6658004460712587	-0.6678121693197088
1.0007783	-0.6576614777269312	-0.6595874214370792
1.0007784	-0.6494443867172073	-0.6512828157363744
1.0007785	-0.6411499134355908	-0.6428993577462899
1.0007786	-0.6327787982576003	-0.6344380625238051
1.0007787	-0.6243317815775942	-0.6258999545684454
1.0007788	-0.6158096037335777	-0.6172860676222424
1.0007789	-0.6072130051197415	-0.6085974446583312
1.000779	-0.5985427261116042	-0.5998351376789697
1.0007791	-0.5897995071041789	-0.5910002076267808
1.0007792	-0.5809840884341552	-0.5820937241775862
1.0007793	-0.5720972104963847	-0.5731167657286969
1.0007794	-0.5631396136663864	-0.5640704191899186
1.0007795	-0.554112038339801	-0.5549557798918726
1.0007796	-0.5450152248520557	-0.5457739513722818
1.0007797	-0.5358499135986365	-0.5365260453636812
1.0007798	-0.5266168449550626	-0.5272131815781385
1.0007799	-0.5173167593175765	-0.5178364876126427
1.00078	-0.5079503970203949	-0.5083970987291777
1.0007801	-0.49851849845961277	-0.49889615784219116
1.0007802	-0.489021804031907	-0.48933481531838824
1.0007803	-0.479461054070621	-0.4797142287730682
1.0007804	-0.46983698897228887	-0.47003556305744293
1.0007805	-0.4601503491124292	-0.46029999003272554
1.0007806	-0.4504018748882746	-0.45050868847126335
1.0007807	-0.4405923066320506	-0.4406628438267046
1.0007808	-0.4307223847408534	-0.43076364822087515
1.0007809	-0.4207928495902017	-0.4208123002126749
1.000781	-0.4108044415778576	-0.4108100046968715
1.0007811	-0.40075790103498105	-0.4007579726692006
1.0007812	-0.39065802345155354	-0.3906574212130916
1.0007813	-0.3805123561472754	-0.3805095732635557
1.0007814	-0.3703222296216495	-0.37031565750386813
1.0007815	-0.3600888890861418	-0.36007690812630755
1.0007816	-0.34981357982005123	-0.34979456481839166
1.0007817	-0.3394975470800985	-0.3394698725224604
1.0007818	-0.329142036146042	-0.3291040813304874
1.0007819	-0.3187482922286127	-0.31869844624064864
1.000782	-0.3083175606074824	-0.30825422714337863
1.0007821	-0.2978510865626509	-0.2977726886002718
1.0007822	-0.28735011530435695	-0.2872550996206857
1.0007823	-0.27681589211252255	-0.27670273364776593
1.0007824	-0.26624966224386903	-0.2661168683112508
1.0007825	-0.2556526709786806	-0.2554987853196175
1.0007826	-0.245026163526616	-0.2448497702105501
1.0007827	-0.23437138516789313	-0.23417111233667315
1.0007828	-0.22368958115923276	-0.22346410461530286
1.0007829	-0.21298199678115948	-0.21273004341926288
1.000783	-0.20224987724284105	-0.20197022832450282
1.0007831	-0.191494467824746	-0.19118596209583014
1.0007832	-0.1807170137835954	-0.18037855043380358
1.0007833	-0.16991876040010956	-0.16954930186460798
1.0007834	-0.1591009528830536	-0.15869952748536953
1.0007835	-0.14826483651310296	-0.14783054094963535
1.0007836	-0.1374116565469785	-0.13694365821223148
1.0007837	-0.12654265826555244	-0.12604019741820394
1.0007838	-0.11565908687727544	-0.11512147864632195
1.0007839	-0.1047621876629855	-0.10418882389450132
1.000784	-0.0938532059036391	-0.09324355684726696
1.0007841	-0.08293338680750972	-0.08228700264245369
1.0007842	-0.07200397565552819	-0.07132048785654684
1.0007843	-0.06106621770441556	-0.060345340246940535
1.0007844	-0.05012135823520247	-0.04936288863981304
1.0007845	-0.0391706424560031	-0.03837446267171297
1.0007846	-0.028215315647833528	-0.027381392774865437
1.0007847	-0.01725662306741471	-0.016385009918565233
1.0007848	-0.006295809995807478	-0.0053866454968812955
1.0007849	0.004665878358945497	0.005612368930324732
1.000785	0.015627196715786718	0.016610701651956283
1.0007851	0.026586899817995224	0.027607021064738075
1.0007852	0.037543742384524736	0.038599995785493446
1.0007853	0.04849647920731459	0.049588294910078226
1.0007854	0.05944386500531107	0.06057058802794459
1.0007855	0.07038465452179266	0.07154554548094627
1.0007856	0.08131760247577213	0.0825118384755503
1.0007857	0.09224146365908259	0.09346813934109444
1.0007858	0.1031549927907176	0.10441312154442785
1.0007859	0.11405694458976268	0.11534545992365186
1.000786	0.12494607384791312	0.12626383092134139
1.0007861	0.13582113528422757	0.1371669125990826
1.0007862	0.14668088364198473	0.14805338489464887
1.0007863	0.157524073640406	0.15892192973347116
1.0007864	0.16834946007092588	0.16977123128463806
1.0007865	0.17915579765272793	0.18059997597547398
1.0007866	0.18994184112909074	0.1914068527471324
1.0007867	0.20070634521941588	0.2021905531652354
1.0007868	0.21144806471478894	0.21294977167399717
1.0007869	0.22216575433456187	0.22368320561068733
1.000787	0.23285816882201393	0.23438955545911877
1.0007871	0.24352406289677098	0.24506752495932715
1.0007872	0.25416219134948037	0.25571582135936527
1.0007873	0.2647713088997079	0.2663331554294443
1.0007874	0.27535017029073255	0.27691824171301965
1.0007875	0.2858975302424491	0.28746979863524075
1.0007876	0.2964121435449785	0.2979865487517371
1.0007877	0.30689276491814416	0.3084672187627679
1.0007878	0.31733814908207164	0.3189105397379737
1.0007879	0.3277470508264289	0.3293152473391975
1.000788	0.33811822487126175	0.3396800818345025
1.0007881	0.34845042595984904	0.3500037883434164
1.0007882	0.3587424088126624	0.36028511694293636
1.0007883	0.3689929282186885	0.3705228229100601
1.0007884	0.3792007388983084	0.380715666735453
1.0007885	0.3893645955948008	0.3908624143650163
1.0007886	0.39948325302902776	0.40096183730393337
1.0007887	0.40955546598920634	0.41101271285512525
1.0007888	0.41957998919609674	0.42101382413263416
1.0007889	0.4295555773929777	0.4309639602987429
1.000789	0.4394809853011461	0.4408619166662956
1.0007891	0.4493549677079606	0.4507064949321832
1.0007892	0.45917627933460503	0.46049650319069124
1.0007893	0.46894367492435823	0.4702307561657133
1.0007894	0.4786559091989957	0.4799080753108968
1.0007895	0.4883117369449297	0.4895272890380364
1.0007896	0.49790991288381165	0.49908723273010924
1.0007897	0.5074491917378053	0.5085867489472156
1.0007898	0.5169283282925549	0.51802468762948
1.0007899	0.5263460772700918	0.5273999061096502
1.00079	0.5357011934136948	0.5367112693360278
1.0007901	0.5449924314460841	0.5459576499681754
1.0007902	0.554218546151802	0.5551379285954616
1.0007903	0.5633782922534253	0.5642509937493224
1.0007904	0.5724704244942329	0.5732957421201847
1.0007905	0.5814936975975453	0.582271078650451
1.0007906	0.5904468663467152	0.5911759167467843
1.0007907	0.5993286854649085	0.6000091782919859
1.0007908	0.6081379096954043	0.6087697938554002
1.0007909	0.6168732937621677	0.6174567027831918
1.000791	0.6255335924472729	0.6260688534037737
1.0007911	0.6341175604745197	0.6346052030393051
1.0007912	0.6426239525871871	0.6430647182093399
1.0007913	0.6510515235099292	0.651446374718011
1.0007914	0.6593990280234534	0.6597491578522614
1.0007915	0.6676652208522372	0.6679720623930736
1.0007916	0.675848856721481	0.676114092793785
1.0007917	0.6839486904108084	0.6841742633540113
1.0007918	0.6919634766452349	0.6921515982305522
1.0007919	0.6998919701680394	0.7000451316280161
1.000792	0.7077329257051882	0.7078539078803038
1.0007921	0.7154850980347834	0.7155769816354899
1.0007922	0.7231472418825959	0.7232134178662533
1.0007923	0.7307181119919044	0.7307622920525864
1.0007924	0.738196463089486	0.7382226902598179
1.0007925	0.7455810499518327	0.7455937093153655
1.0007926	0.7528706273055146	0.7528744568186418
1.0007927	0.7600639498938107	0.7600640513155481
1.0007928	0.7671561876471356	0.7671616223728965
1.0007929	0.774139573367762	0.7741663107465637
1.000793	0.7810138458564365	0.78107726839104
1.0007931	0.7877789511728615	0.7878936586252391
1.0007932	0.7944348353620811	0.7946146562031844
1.0007933	0.800981444513356	0.8012394474733401
1.0007934	0.8074187246714875	0.8077672303876204
1.0007935	0.8137466218822487	0.8141972146441815
1.0007936	0.8199650822334431	0.8205286218249841
1.0007937	0.8260740517706007	0.826760685404352
1.0007938	0.8320734765534237	0.8328926508990929
1.0007939	0.8379633026286577	0.838923775932159
1.000794	0.8437434760821609	0.8448533303759055
1.0007941	0.8494139429604358	0.8506805963600621
1.0007942	0.8549746493231845	0.8564048684124899
1.0007943	0.8604255412181275	0.8620254535186511
1.0007944	0.865766564729174	0.8675416712552654
1.0007945	0.8709976659038005	0.8729528537977375
1.0007946	0.8761187908017094	0.8782583460511747
1.0007947	0.8811298854715979	0.8834575057056846
1.0007948	0.8860308959954217	0.8885497033600372
1.0007949	0.8908217684216344	0.893534322528627
1.000795	0.8955024488099378	0.8984107597624945
1.0007951	0.9000728832100078	0.903178424700239
1.0007952	0.9045330177018438	0.907836740181589
1.0007953	0.9088827983348768	0.9123851422537939
1.0007954	0.9131221711595183	0.9168230802726901
1.0007955	0.9172510822542972	0.9211500169978463
1.0007956	0.9212694776693795	0.925365428598474
1.0007957	0.9251773034644672	0.9294688047564906
1.0007958	0.9289745056909541	0.9334596487095954
1.0007959	0.932661030425405	0.937337477346583
1.000796	0.936236823718968	0.9411018212126543
1.0007961	0.939701831631345	0.9447522246019441
1.0007962	0.9430560002149135	0.9482882455959698
1.0007963	0.9462992755442711	0.951709456148285
1.0007964	0.9494316036715491	0.9550154420891597
1.0007965	0.9524529306564495	0.9582058032074054
1.0007966	0.955363202552336	0.9612801532841115
1.0007967	0.9581623654318345	0.9642381201664558
1.0007968	0.960850365348062	0.9670793457717927
1.0007969	0.9634271483607205	0.9698034861585546
1.000797	0.965892660524161	0.9724102115552714
1.0007971	0.9682468479090349	0.9748992064233754
1.0007972	0.9704896565694463	0.9772701694606583
1.0007973	0.9726210325604883	0.9795228136562872
1.0007974	0.9746409219513281	0.9816568663393737
1.0007975	0.9765492707968118	0.9836720691819509
1.0007976	0.9783460251566414	0.9855681782505095
1.0007977	0.980031131086901	0.987344964026588
1.0007978	0.9816045346547766	0.9890022114500454
1.0007979	0.9830661819161044	0.9905397199214288
1.000798	0.9844160189305864	0.9919573033422912
1.0007981	0.9856539917553003	0.9932547901308806
1.0007982	0.9867800464554459	0.9944320232541684
1.0007983	0.9877941290878522	0.9954888602295516
1.0007984	0.9886961857122213	0.9964251731538974
1.0007985	0.9894861623866256	0.9972408487143088
1.0007986	0.9901640051742755	0.9979357882088203
1.0007987	0.9907296601329947	0.998509907547468
1.0007988	0.9911830733224851	0.9989631372699629
1.0007989	0.9915241908018162	0.99929542255155
1.000799	0.9917529586322049	0.9995067232123107
1.0007991	0.9918693228724712	0.9995970137175915
1.0007991999999999	0.9918732295824335	0.9995662831845055
1.0007993	0.9917646248218115	0.9994145353818238
1.0007994	0.9915434546501734	0.9991417887299192
1.0007995	0.9912096651272213	0.9987480762985161
1.0007996	0.990763202313774	0.9982334458038908
1.0007997	0.990204012267551	0.9975979595982382
1.0007998	0.9895320410491204	0.996841694668974
1.0007999	0.9887472347181844	0.9959647426250924
1.0008	0.9878495393365637	0.9949672096894245
1.0008001	0.9868389009599741	0.9938492166766419
1.0008002	0.9857152656499854	0.9926108989918984
1.0008003	0.9844785794662998	0.9912524066058456
1.0008004	0.983128788471742	0.98977390404195
1.0008005	0.9816658387200202	0.988175570343171
1.0008006	0.9800896762737078	0.9864575990699663
1.0008007	0.978400247192507	0.984620198263985
1.0008008	0.9765974975402485	0.982663590430494
1.0008009	0.9746813733686288	0.980588012493784
1.000801	0.9726518207412271	0.9783937157945308
1.0008011	0.9705087857177453	0.9760809660422707
1.0008012	0.9682522143630224	0.9736500432929226
1.0008013	0.9658820527267393	0.971101241893041
1.0008014	0.9633982468734826	0.9684348704765604
1.0008015	0.9608007428688483	0.9656512519123673
1.0008016	0.9580894867610035	0.9627507232455209
1.0008017	0.9552644246152913	0.9597336356935019
1.0008018	0.952325502491414	0.9566003545792074
1.0008019	0.9492726664559789	0.9533512593001298
1.000802	0.9461058625551307	0.9499867432532734
1.0008021	0.9428250368552239	0.9465072138308134
1.0008022	0.9394301354159604	0.9429130923421539
1.0008023	0.9359211043049608	0.9392048139783736
1.0008024	0.9322978895663439	0.9353828277263142
1.0008025	0.9285604372674767	0.9314475963636276
1.0008026	0.9247086934680615	0.9273995963700518
1.0008027	0.9207426042367336	0.9232393178871808
1.0008028	0.9166621156155823	0.9189672646219199
1.0008029	0.9124671736729892	0.9145839538409085
1.000803	0.9081577244686565	0.910089916271182
1.0008031	0.9037337140722367	0.9054856960553851
1.0008032	0.8991950885237854	0.9007718506447174
1.0008033	0.8945417938927008	0.8959489507927808
1.0008034	0.8897737762493996	0.8910175804569045
1.0008035	0.8848909816324095	0.8859783366934918
1.0008036	0.8798933561118926	0.880831829651387
1.0008037	0.8747808457475508	0.8755786824545078
1.0008038	0.8695533966108212	0.8702195311491719
1.0008039	0.8642109547381915	0.8647550245792809
1.000804	0.8587534662008434	0.8591858243791577
1.0008041	0.8531808770584788	0.8535126048460616
1.0008042	0.8474931333835571	0.8477360528832326
1.0008043	0.8416901812105221	0.8418568678652654
1.0008044	0.835771966611577	0.8358757616302922
1.0008045	0.829738435646424	0.8297934583427756
1.0008046	0.8235895343885468	0.8236106944323731
1.0008047	0.8173252088703407	0.8173282184495929
1.0008048	0.810946254905965	0.8109467910575743
1.0008049	0.8044608079433708	0.8044671848852681
1.000805	0.7978718813094177	0.7978901844622118
1.0008051	0.7911806886752852	0.7912165860649324
1.0008052	0.7843884437559323	0.784447197708144
1.0008053	0.7774963602672151	0.7775828390040487
1.0008054	0.7705056518789677	0.7706243410164337
1.0008055	0.7634175323068255	0.7635725462514646
1.0008056	0.7562332152512314	0.7564283084949922
1.0008057	0.7489539144288966	0.7491924927403845
1.0008058	0.7415808435079347	0.7418659750194094
1.0008059	0.7341152162048472	0.7344496423925053
1.000806	0.7265582462200768	0.7269443927773513
1.0008061	0.7189111472711454	0.7193511348730576
1.0008062	0.7111751330245337	0.711670787982536
1.0008063	0.7033514171975652	0.7039042820022817
1.0008064	0.6954412134906823	0.6960525572425966
1.0008065	0.6874457356221756	0.6881165643482413
1.0008066	0.6793661972569786	0.6800972641125831
1.0008067	0.6712038121131932	0.671995627467049
1.0008068	0.6629597938912626	0.6638126352932725
1.0008069	0.6546353563102018	0.6555492783402462
1.000807	0.6462317130334835	0.6472065570308951
1.0008071	0.6377500777799459	0.6387854814509039
1.0008072	0.6291916642691194	0.6302870711722858
1.0008073	0.620557686163438	0.6217123550724684
1.0008074	0.6118493571822631	0.6130623713229716
1.0008075	0.6030678910260374	0.6043381671884089
1.0008076	0.5942145014149415	0.5955407989380427
1.0008077	0.5852904020100987	0.5866713316396992
1.0008078	0.5762968065315314	0.5777308391478787
1.0008079	0.5672349286796822	0.5687204038958897
1.000808	0.5581059821753378	0.559641116804422
1.0008081	0.5489111806783984	0.5504940770687058
1.0008082	0.5396517379095028	0.5412803921463375
1.0008083	0.5303288675690944	0.5320011775427407
1.0008084	0.5209437833785229	0.5226575567170537
1.0008085	0.5114976989965508	0.5132506608628585
1.0008086	0.5019918281443917	0.5037816288958682
1.0008087	0.49242738452248813	0.4942516072330076
1.0008088	0.48280558185271083	0.48466174969583736
1.0008089	0.4731276337927707	0.4750132172853805
1.000809	0.4633947540644121	0.4653071781694362
1.0008091	0.4536081563898675	0.45554480747778947
1.0008092	0.443769054426116	0.44572728709435533
1.0008093	0.43387866189527213	0.4358558056441269
1.0008094	0.42393819249777864	0.4259315582626961
1.0008095	0.4139488599563125	0.4159557464953722
1.0008096	0.4039118779269528	0.4059295780630056
1.0008097	0.39382846013226946	0.3958542668486529
1.0008098	0.3836998202727053	0.38573103266211967
1.0008099	0.373527172071339	0.3755611011370374
1.00081	0.36331172918343557	0.3653457034920324
1.0008101	0.353054705331977	0.355086076517092
1.0008102	0.34275731421740663	0.3447834623336798
1.0008103	0.33242076956316136	0.33443910828990403
1.0008104	0.3220462850237783	0.3240542667174127
1.0008105	0.3116350743226092	0.3136301949177552
1.0008106	0.3011883511600968	0.3031681549182139
1.0008107	0.29070732925999365	0.29266941336545516
1.0008108	0.2801932222761955	0.2821352412786456
1.0008109	0.26964724393238004	0.27156691403567856
1.000811	0.2590706079525079	0.26096571114893835
1.0008111	0.24846452799005037	0.25033291603959235
1.0008112	0.23783021776890145	0.23966981602339724
1.0008113	0.22716889098950388	0.22897770206075846
1.0008114	0.21648176137605857	0.21825786864770902
1.0008115	0.20577004258154585	0.2075116135640669
1.0008116	0.19503494833011037	0.196740237858944
1.0008117	0.18427769232219515	0.18594504559824548
1.0008118	0.17349948828219786	0.17512734375450117
1.0008119	0.16270154986269414	0.16428844195253076
1.000812	0.15188509078803658	0.15342965245504592
1.0008121	0.1410513247586681	0.1425522899076465
1.0008122	0.13020146549913997	0.13165767122799749
1.0008123	0.11933672666170975	0.1207471153495075
1.0008124	0.1084583219708945	0.10982194320677284
1.0008125	0.09756746512713699	0.09888347747904083
1.0008126	0.08666536985509926	0.08793304247841358
1.0008127	0.07575324980680687	0.07697196389241621
1.0008128	0.0648323187068982	0.06600156876919733
1.0008129	0.0539037902800899	0.05502318528419825
1.000813	0.04296887817829004	0.0440381425059735
1.0008131	0.032028796126199854	0.033047770381680684
1.0008132	0.021084757824262113	0.022053399478477193
1.0008133	0.010137976997228626	0.011056360871285899
1.0008134	-0.000810332703073402	0.000057985883911696625
1.0008135	-0.011758957551897098	-0.01094039392553478
1.0008136	-0.02270668384879948	-0.021937447023655177
1.0008137	-0.03365229786903684	-0.032931842014007354
1.0008138	-0.04459458596077681	-0.04392224789597771
1.0008139	-0.055532334399269606	-0.05490733407948072
1.000814	-0.06646432948407233	-0.06588577064369117
1.0008141	-0.07738935749049233	-0.07685622844927907
1.0008142	-0.08830620476660589	-0.08781737939668441
1.0008143	-0.09921365758770342	-0.09876789644085446
1.0008144	-0.11011050225334212	-0.10970645384928877
1.0008145	-0.12099552503892358	-0.12063172731393416
1.0008146	-0.13186751229234628	-0.13154239420855976
1.0008147	-0.14272525028898425	-0.14243713360324914
1.0008148	-0.15356752530433798	-0.15331462649734076
1.0008149	-0.16439312368611622	-0.1641735560513571
1.000815	-0.1752008317097838	-0.17501260760148915
1.0008151	-0.1859894356748978	-0.18583046891547703
1.0008152	-0.19675772185712848	-0.19662583030330788
1.0008153	-0.207504476603856	-0.20739738487161774
1.0008154	-0.21822848619070404	-0.2181438285380374
1.0008155	-0.22892853691722978	-0.22886386028514247
1.0008156	-0.23960341505931618	-0.239556182270052
1.0008157	-0.2502519069639286	-0.2502195000766488
1.0008158	-0.2608727989068928	-0.26085252272970344
1.0008159	-0.2714648771877659	-0.2714539629462639
1.000816	-0.28202692808268676	-0.28202253724422016
1.0008161	-0.2925577379381198	-0.29255696619161703
1.0008162	-0.3030554983185182	-0.30305597442057347
1.0008163	-0.31350859284026034	-0.3135182908757749
1.0008164	-0.32391237217406044	-0.3239426489216407
1.0008165	-0.334266097761002	-0.33432778658820983
1.0008166	-0.3445690309728092	-0.34467244658504265
1.0008167	-0.35482043318165735	-0.3549753765232657
1.0008168	-0.36501956582795325	-0.3652353291354031
1.0008169	-0.3751656902837571	-0.37545106228915714
1.000817	-0.385258067943949	-0.3856213392292812
1.0008171	-0.3952959601811816	-0.39574492868206407
1.0008172	-0.4052786284349138	-0.4058206050941893
1.0008173	-0.41520533407767646	-0.41584714864614225
1.0008174	-0.42507533850434964	-0.4258233454899843
1.0008175	-0.43488790308808956	-0.43574798785177127
1.0008176	-0.4446422892673545	-0.44561987426578986
1.0008177	-0.4543377584151723	-0.45543780958781566
1.0008178	-0.4639735719264231	-0.4652006052280253
1.0008179	-0.473548991174793	-0.4749070792513109
1.000818	-0.4830632775976871	-0.484556056606463
1.0008181	-0.49251569256865657	-0.49414636913911186
1.0008182	-0.5019054974825814	-0.5036768558194944
1.0008183	-0.5112319537137042	-0.5131463628403555
1.0008184	-0.5204943226983239	-0.5225537438407083
1.0008185	-0.5296918658105414	-0.5318978599183724
1.0008186	-0.5388238444250332	-0.5411775798316115
1.0008187	-0.5478895199772349	-0.5503917801972054
1.0008188	-0.5568881538416768	-0.5595393455028815
1.0008189	-0.5658190074132389	-0.5686191683248629
1.000819	-0.5746813420671998	-0.5776301494213762
1.0008191	-0.5834744192377976	-0.5865711979455472
1.0008192	-0.592197500300158	-0.59544123145747
1.0008193	-0.6008498466491612	-0.6042391761353982
1.0008194	-0.6094307196607138	-0.6129639668663244
1.0008195	-0.6179393807678042	-0.6216145474523412
1.0008196	-0.6263750913461796	-0.6301898706221898
1.0008197	-0.6347371127907203	-0.638688898235741
1.0008198	-0.6430247064779875	-0.6471106013715745
1.0008199	-0.6512371338396669	-0.655453960526154
1.00082	-0.6593736562521538	-0.6637179656250947
1.0008201	-0.6674335351103284	-0.6719016162203797
1.0008202	-0.6754160317914326	-0.6800039215747485
1.0008203	-0.6833204077257976	-0.6880239008535095
1.0008204	-0.6911459242904925	-0.695960583135231
1.0008205	-0.6988918428632871	-0.7038130075841569
1.0008206	-0.7065574248734616	-0.7115802236179463
1.0008207	-0.7141419316986085	-0.7192612909181474
1.0008208	-0.7216446247336077	-0.726855279613981
1.0008209	-0.7290647653569559	-0.7343612703607808
1.000821	-0.7364016149964864	-0.7417783545177674
1.0008211	-0.7436544350305117	-0.7491056341580198
1.0008212	-0.7508224868539118	-0.7563422222440835
1.0008213	-0.7579050318459362	-0.7634872427027805
1.0008214	-0.7649013314329192	-0.7705398305945564
1.0008215	-0.7718106469939192	-0.7774991321229427
1.0008216	-0.7786322399238167	-0.7843643048016398
1.0008217	-0.78536537160264	-0.7911345175255423
1.0008218	-0.7920093034551717	-0.7978089507313298
1.0008219	-0.7985632968612432	-0.8043867964064222
1.000822	-0.8050266132157344	-0.8108672582471953
1.0008221	-0.8113985138994795	-0.8172495517261121
1.0008222	-0.8176782603356565	-0.8235329042432085
1.0008223	-0.8238651139048957	-0.8297165551345757
1.0008224	-0.8299583359886521	-0.8357997558079275
1.0008225	-0.8359571880088665	-0.8417817698727615
1.0008226	-0.8418609313467855	-0.8476618731484524
1.0008227	-0.8476688273972889	-0.8534393538061958
1.0008228	-0.8533801375426833	-0.8591135124290024
1.0008229	-0.8589941232032136	-0.864683662146596
1.000823	-0.8645100457609707	-0.8701491286429366
1.0008231	-0.8699271666108348	-0.8755092502884807
1.0008232	-0.8752447471359899	-0.8807633781959834
1.0008233	-0.8804620487549324	-0.8859108763455218
1.0008234	-0.8855783328506242	-0.8909511215914236
1.0008235	-0.8905928608179455	-0.8958835037846565
1.0008236	-0.895504894040984	-0.9007074258242882
1.0008237	-0.9003136939364351	-0.9054223037723461
1.0008238	-0.9050185218881581	-0.9100275668602642
1.0008239	-0.909618639291033	-0.914522657601049
1.000824	-0.9141133075300778	-0.918907031836304
1.0008241	-0.918501788020134	-0.9231801588408013
1.0008242	-0.9227833421459846	-0.9273415213283216
1.0008243	-0.9269572312933618	-0.9313906155445658
1.0008244	-0.9310227168756832	-0.935326951354001
1.0008245	-0.934979060278441	-0.9391500522452483
1.0008246	-0.9388255228965157	-0.9428594554249475
1.0008247	-0.9425613661166155	-0.9464547118568448
1.0008248	-0.9461858513502124	-0.9499353863477678
1.0008249	-0.9496982399837683	-0.953301057552444
1.000825	-0.9530977934121635	-0.9565513180566749
1.0008251	-0.9563837730231085	-0.959685774411699
1.0008252	-0.9595554402260774	-0.9627040472093941
1.0008253	-0.9626120564085279	-0.9656057710864504
1.0008254	-0.9655528829653401	-0.9683905947966865
1.0008255	-0.968377181285253	-0.9710581812406689
1.0008256	-0.9710842127756905	-0.9736082075299579
1.0008257	-0.9736732388251319	-0.9760403649906283
1.0008258	-0.9761435208284576	-0.9783543592245981
1.0008259	-0.978494320175461	-0.9805499101344584
1.000826	-0.9807248982714635	-0.9826267519765954
1.0008261	-0.9828345165059924	-0.9845846333641215
1.0008262	-0.9848224362739281	-0.9864233173170339
1.0008263	-0.9866879189661448	-0.9881425812822302
1.0008264	-0.9884302259858087	-0.9897422171754259
1.0008265	-0.9900486187235216	-0.9912220313834277
1.0008266	-0.9915423585709857	-0.9925818448002279
1.0008267	-0.9929107069297163	-0.9938214928565162
1.0008268	-0.9941529251911381	-0.9949408255214909
1.0008269	-0.9952682747501314	-0.9959397073333434
1.000827	-0.9962560169995252	-0.9968180174106842
1.0008271	-0.9971154133385877	-0.9975756494746969
1.0008272	-0.9978457251598638	-0.9982125118502906
1.0008273	-0.9984462138582338	-0.9987285274852539
1.0008274	-0.9989161408276801	-0.9991236339567482
1.0008275	-0.999254767465171	-0.9993977834820899
1.0008276	-0.9994613551643979	-0.9995509429192628
1.0008277	-0.9995351653202413	-0.9995830937746939
1.0008278	-0.9994754593278626	-0.9994942322048024
1.0008279	-0.9992814985818782	-0.9992843690153934
1.000828	-0.9989525673341797	-0.9989535296615252
1.0008281	-0.9984886582804368	-0.9985017542438908
1.0008282	-0.99789054779606	-0.9979290975054257
1.0008283	-0.9971590478937029	-0.9972356288193074
1.0008284	-0.9962949705898564	-0.996421432188182
1.0008285	-0.9952991279021889	-0.9954866062313694
1.0008286	-0.9941723318415879	-0.9944312641654814
1.0008287	-0.9929153944254299	-0.9932555338031573
1.0008288	-0.9915291276690263	-0.9919595575295398
1.0008289	-0.9900143435911947	-0.9905434922902624
1.000829	-0.9883718542005173	-0.9890075095595644
1.0008291	-0.986602471515527	-0.9873517953384127
1.0008292	-0.9847070075515353	-0.985576550119649
1.0008293	-0.9826862743284787	-0.9836819888710584
1.0008294	-0.9805410838526937	-0.9816683409922428
1.0008295	-0.9782722481438394	-0.9795358503120761
1.0008296	-0.9758805792172278	-0.9772847750426137
1.0008297	-0.9733668890938864	-0.9749153877572828
1.0008298	-0.970731989777962	-0.9724279753365784
1.0008299	-0.9679766932902125	-0.9698228389648749
1.00083	-0.9651018116459494	-0.9671002940731769
1.0008301	-0.9621081568672626	-0.9642606703124781
1.0008302	-0.9589965409561676	-0.9613043114883829
1.0008303	-0.9557677759344914	-0.9582315755572659
1.0008304	-0.9524226738251017	-0.9550428345652258
1.0008305	-0.9489620466284531	-0.9517384745805653
1.0008306	-0.9453867063671557	-0.948318895689595
1.0008307	-0.9416974650565212	-0.9447845119200667
1.0008308	-0.9378951347204287	-0.9411357512062376
1.0008309	-0.9339805273573025	-0.937373055304408
1.000831	-0.9299544549907716	-0.9334968797880124
1.0008311	-0.9258177296361472	-0.9295076939603285
1.0008312	-0.9215711633182918	-0.9254059808148363
1.0008313	-0.9172155680336564	-0.9211922369400845
1.0008314	-0.9127517558068604	-0.9168669725141633
1.0008315	-0.9081805386532149	-0.9124307112067878
1.0008316	-0.903502728598536	-0.9078839901350755
1.0008317	-0.8987191376373601	-0.903227359757904
1.0008318	-0.8938305777952673	-0.8984613838697832
1.0008319	-0.888837861087569	-0.8935866394925178
1.000832	-0.8837417995410065	-0.8886037168264495
1.0008321	-0.8785432051482585	-0.8835132191345323
1.0008322	-0.8732428899358375	-0.8783157627356522
1.0008323	-0.8678416659311597	-0.8730119768978817
1.0008324	-0.8623403451255486	-0.8676025037259099
1.0008325	-0.8567397395461971	-0.8620879981539434
1.0008326	-0.8510406612084165	-0.8564691278195493
1.0008327	-0.8452439221404976	-0.8507465730072848
1.0008328	-0.8393503343320076	-0.8449210265152702
1.0008329	-0.833360709811021	-0.8389931936475848
1.000833	-0.8272758605928493	-0.8329637920782277
1.0008331	-0.8210965987066289	-0.826833551790567
1.0008332	-0.8148237361402284	-0.8206032149342952
1.0008333	-0.8084580849225753	-0.8142735358172091
1.0008334	-0.8020004570689812	-0.8078452807596889
1.0008335	-0.795451664609399	-0.801319228030014
1.0008336	-0.7888125195300566	-0.7946961676919287
1.0008337	-0.7820838338607055	-0.7879769015959784
1.0008338	-0.7752664196166572	-0.7811622432246215
1.0008339	-0.7683610888286531	-0.774253017623639
1.000834	-0.7613686534813372	-0.7672500612405831
1.0008341	-0.7542899256052567	-0.7601542219156291
1.0008342	-0.7471257172317248	-0.752966358733804
1.0008343	-0.7398768403442363	-0.7456873418721446
1.0008344	-0.7325441069739155	-0.7383180525901496
1.0008345	-0.725128329136074	-0.7308593830594273
1.0008346	-0.7176303188627626	-0.7233122362883687
1.0008347	-0.7100508881359938	-0.7156775259456222
1.0008348	-0.7023908489876367	-0.7079561763500378
1.0008349	-0.6946510134330026	-0.7001491222918631
1.000835	-0.6868321935048516	-0.692257308953921
1.0008351	-0.678935201183771	-0.6842816917268351
1.0008352	-0.6709608485023459	-0.676223236198526
1.0008353	-0.6629099474758882	-0.6680829179673919
1.0008354	-0.654783310137837	-0.659861722559994
1.0008355	-0.646581748467413	-0.65156064523853
1.0008356	-0.6383060744978887	-0.6431806909898325
1.0008357	-0.6299571002445754	-0.6347228743308757
1.0008358	-0.6215356377415637	-0.6261882192232108
1.0008359	-0.6130424989667651	-0.6175777588729354
1.000836	-0.6044784959541099	-0.6088925357193512
1.0008361	-0.5958444407381583	-0.6001336012526381
1.0008362	-0.5871411452958775	-0.5913020158275033
1.0008363	-0.5783694216616724	-0.5823988486514614
1.0008364	-0.5695300818508551	-0.5734251775777197
1.0008365	-0.5606239378985856	-0.5643820890143202
1.0008366	-0.5516518017806229	-0.555270677712021
1.0008367	-0.5426144855319803	-0.5460920467523159
1.0008368	-0.5335128011679691	-0.536847307333672
1.0008369	-0.5243475607243215	-0.5275375786778032
1.000837	-0.5151195761756457	-0.5181639878112773
1.0008371	-0.5058296595575339	-0.5087276695531103
1.0008372	-0.49647862288529737	-0.4992297662949059
1.0008373	-0.48706727819521134	-0.48967142790436236
1.0008374	-0.47759643746079095	-0.48005381150107057
1.0008375	-0.46806691271817846	-0.4703780814437408
1.0008376	-0.4584795159826851	-0.46064540910452456
1.0008377	-0.4488350592911003	-0.4508569727701001
1.0008378	-0.43913435461590383	-0.4410139574120231
1.0008379	-0.42937821399375914	-0.431117554673609
1.000838	-0.41956744946182195	-0.42116896266107046
1.0008381	-0.4097028729918336	-0.41116938573157197
1.0008382	-0.3997852966208296	-0.4011200344800786
1.0008383	-0.3898155323641212	-0.39102212550445825
1.0008384	-0.3797943922593278	-0.38087688130286484
1.0008385	-0.3697226882772565	-0.37068553003548593
1.0008386	-0.3596012324554134	-0.3604493055110406
1.0008387	-0.3494308368091099	-0.35016944694741736
1.0008388	-0.3392123133764	-0.3398471988670723
1.0008389	-0.32894647412721423	-0.3294838108545343
1.000839	-0.31863413109950056	-0.3190805375428027
1.0008391	-0.30827609630857045	-0.30863863836968086
1.0008392	-0.2978731817928837	-0.2981593774716429
1.0008393	-0.2874261995215519	-0.28764402343754064
1.0008394	-0.27693596153293626	-0.2770938492946742
1.0008395	-0.266403279842348	-0.266510132261693
1.0008396	-0.2558289664886241	-0.25589415364077567
1.0008397	-0.2452138334401149	-0.2452471985681499
1.0008398	-0.2345586927355657	-0.23457055599999624
1.0008399	-0.22386435641407704	-0.223865518485967
1.00084	-0.21313407093977466	-0.21313338194102893
1.0008401	-0.2023808718050275	-0.20237544563130425
1.0008402	-0.19160755792896067	-0.1915930119217024
1.0008403	-0.1808152960449445	-0.18078738616602016
1.0008404	-0.17000525281443668	-0.1699598764529142
1.0008405	-0.15917859497076736	-0.15911179359144376
1.0008406	-0.148336489223323	-0.14824445085651172
1.0008407	-0.13748010230561158	-0.13735916387801614
1.0008408	-0.12661060087880616	-0.12645725038487057
1.0008409	-0.11572915167638398	-0.11554003019049693
1.000841	-0.10483692140773204	-0.10460882493636009
1.0008411	-0.09393507680645408	-0.09366495798051236
1.0008412	-0.0830247845335208	-0.0827097541401142
1.0008413	-0.07210721132251607	-0.0717445396768498
1.0008414	-0.06118352388282655	-0.06077064203920622
1.0008415	-0.05025488894811048	-0.04978938975045819
1.0008416	-0.03932247317921955	-0.038802112150257674
1.0008417	-0.02838744330980214	-0.0278101393800149
1.0008418	-0.017450966073529806	-0.016814802148807793
1.0008419	-0.006514208131219612	-0.00581743149896404
1.000842	0.0044216637834589845	0.005180641208589862
1.0008421	0.015355482961118883	0.016178084553157786
1.0008422	0.026286082668106947	0.02717356716658033
1.0008423	0.037212296243580134	0.03816575799215118
1.0008424	0.048132956953876205	0.04915332629918206
1.0008425	0.059046898089608835	0.0601349419417964
1.0008426	0.06995295291718406	0.07110927547122678
1.0008427	0.08084995477564982	0.08207499839411418
1.0008428	0.09173673693139373	0.09303078318721379
1.0008429	0.10261213267502889	0.1039753035555106
1.000843	0.1134749752730626	0.11490723454426142
1.0008431	0.12432409806435107	0.12582525279627696
1.0008432	0.13515833431537272	0.13672803656671065
1.0008433	0.14597651731674044	0.1476142659799827
1.0008434	0.1567774803351042	0.15848262314127942
1.0008435	0.1675600567090455	0.16933179239255858
1.0008436	0.17832307970517458	0.18016046032698532
1.0008437	0.18906538259027594	0.19096731602063366
1.0008438	0.1997857987026701	0.20175105126280343
1.0008439	0.21048316130909406	0.21251036057058212
1.000844	0.22115630370016082	0.22324394144279486
1.0008441	0.23180405914286983	0.2339504944699928
1.0008442	0.24242526097512174	0.24462872358672128
1.0008443	0.25301874246385847	0.2552773360858492
1.0008444	0.2635833368996928	0.2658950428701484
1.0008445	0.27411787754988093	0.27648055856112247
1.0008446	0.2846211977518207	0.2870326017485579
1.0008447	0.2950921307727	0.2975498950045403
1.0008448	0.305529509903132	0.3080311651323252
1.0008449	0.3159321684106706	0.3184751432736332
1.000845	0.3262989396321282	0.3288805651550138
1.0008451	0.3366286568349801	0.3392461711017407
1.0008452	0.3469201533098397	0.3495707062831635
1.0008453	0.3571722623246003	0.3598529208185213
1.0008454	0.3673838172154056	0.3700915700195604
1.0008455	0.3775536512500603	0.3802854144041849
1.0008456	0.38768059769673957	0.3904332199154218
1.0008457	0.3977634898910314	0.4005337581380415
1.0008458	0.4078011611010145	0.41058580631196523
1.0008459	0.4177924446173017	0.42058814757054913
1.000846	0.4277361737084806	0.4305395710433513
1.0008461	0.43763118170932525	0.44043887209085714
1.0008462	0.44747630188831605	0.4502848523177953
1.0008463	0.45727036753606604	0.46007631980672303
1.0008464	0.4670122119216159	0.4698120892185712
1.0008465	0.4767006683788434	0.47949098202248297
1.0008466	0.48633457017667187	0.48911182650877505
1.0008467	0.4959127506057145	0.49867345801741314
1.0008468	0.5054340429355069	0.5081747190362071
1.0008469	0.5148972804989471	0.5176144594252491
1.000847	0.5243012965654432	0.5269915364295721
1.0008471	0.5336449244256085	0.5363048149019384
1.0008472	0.5429269973495148	0.545553167398678
1.0008473	0.5521463486689978	0.5547354743981427
1.0008474	0.5613018116539917	0.5638506243130185
1.0008475	0.570392219574998	0.5728975136871876
1.0008476	0.5794164057630011	0.5818750473888665
1.0008477	0.5883732034883569	0.5907821386226231
1.0008478	0.5972614460416785	0.599617709141503
1.0008479	0.6060799666940762	0.6083806893379794
1.000848	0.6148275987753273	0.617070018451058
1.0008481	0.6235031755563859	0.6256846445780291
1.0008482	0.6321055303278652	0.6342235248797075
1.0008483	0.6406334963615258	0.6426856256684645
1.0008484	0.6490859069858547	0.6510699226083683
1.0008485	0.6574615954724461	0.6593754007263884
1.0008486	0.6657593951119131	0.6676010546106155
1.0008487	0.673978139176708	0.67574588849514
1.0008488	0.6821166609939447	0.6838089164526279
1.0008489	0.6901737938358989	0.6917891624053344
1.000849	0.6981483709931835	0.6996856603155746
1.0008491	0.7060392257389843	0.7074974542674238
1.0008492	0.7138451913989589	0.7152235986514838
1.0008493	0.7215651012461057	0.7228631581753868
1.0008494	0.7291977885541877	0.730415208029796
1.0008495	0.736742086647716	0.7378788340498952
1.0008496	0.7441968288002584	0.7452531327253676
1.0008497	0.751560848302428	0.7525372113770749
1.0008498	0.7588329784287934	0.7597301882323253
1.0008499	0.7660120525022646	0.7668311925953974
1.00085	0.7730969037972049	0.7738393648569594
1.0008501	0.7800863656042272	0.780753856662334
1.0008502	0.7869792711987473	0.7875738309830441
1.0008503	0.7937744539019914	0.794298462278435
1.0008504	0.8004707469891594	0.8009269365048415
1.0008505	0.8070669837508645	0.8074584512748326
1.0008506	0.8135619974634111	0.8138922159249484
1.0008507	0.819954621446258	0.8202274516683343
1.0008508	0.8262436889754837	0.8264633916032532
1.0008509	0.8324280333417015	0.8325992808633131
1.000851	0.8385064878221458	0.8386343766811816
1.0008511	0.8444778857344256	0.8445679485317942
1.0008512	0.8503410603555391	0.850399278140448
1.0008513	0.8560948449760996	0.8561276596235212
1.0008514	0.8617380728743129	0.8617523995480881
1.0008515	0.8672695773658556	0.8672728170655035
1.0008516	0.8726881363526734	0.8726882439189441
1.0008517	0.8779874966454086	0.8779980245627722
1.0008518	0.8831641370902847	0.8832015162762268
1.0008519	0.8882182574404135	0.8882980891704677
1.000852	0.8931500574608097	0.8932871263122075
1.0008521	0.8979597369059437	0.8981680237757819
1.0008522	0.9026474955621896	0.9029401907593361
1.0008523	0.9072135331837468	0.9076030495913137
1.0008524	0.9116580495356303	0.9121560358439913
1.0008525	0.9159812443733901	0.916598598381049
1.0008526	0.9201833174812395	0.9209301994635514
1.0008527	0.9242644686144591	0.9251503147557891
1.0008528	0.9282248975380638	0.929258433428489
1.0008529	0.932064804008676	0.9332540582018813
1.000853	0.9357843878083625	0.9371367054411494
1.0008531	0.9393838486934784	0.9409059051617071
1.0008532	0.9428633864290381	0.9445612011218353
1.0008533	0.9462232007727294	0.9481021508611743
1.0008534	0.949463491504487	0.9515283257854767
1.0008535	0.9525844583817327	0.9548393111712702
1.0008536	0.955586301162948	0.9580347062408273
1.0008537	0.9584692196264781	0.9611141242307976
1.0008538	0.9612334135305406	0.9640771923964248
1.0008539	0.96387908264015	0.9669235520853264
1.000854	0.9664064267148407	0.9696528587677204
1.0008541	0.9688156455308506	0.9722647821021104
1.0008542	0.9711069388474518	0.9747590059389174
1.0008543	0.9732805064296588	0.9771352283832148
1.0008544	0.9753365480380514	0.9793931618202167
1.0008545	0.977275263446775	0.9815325329698608
1.0008546	0.9790968524161484	0.983553082889797
1.0008547	0.9808015147111866	0.9854545670270446
1.0008548	0.982389450093508	0.9872367552386221
1.0008549	0.9838608583351789	0.9888994318349424
1.000855	0.9852159391975586	0.9904423955821879
1.0008551	0.986454892445662	0.991865459742739
1.0008552	0.9875779178421388	0.9931684520909254
1.0008553	0.9885852151569908	0.9943512149451689
1.0008554	0.9894769841526105	0.9954136051696972
1.0008555	0.9902534245924166	0.9963554942017498
1.0008556	0.9909147362448718	0.9971767680721916
1.0008557	0.9914611188731386	0.9978773274067565
1.0008558	0.9918927722422322	0.9984570874466939
1.0008559	0.9922098961165899	0.9989159780559131
1.000856	0.9924126902626349	0.9992539437332635
1.0008561	0.9925013544445505	0.9994709436131315
1.0008562	0.9924760884273516	0.99956695147472
1.0008563	0.9923370919764879	0.9995419557442454
1.0008564	0.9920845648563564	0.9993959594958387
1.0008565	0.9917187068321546	0.9991289804514938
1.0008566	0.9912397176688971	0.9987410509789564
1.0008567	0.9906477971330383	0.9982322180889793
1.0008568	0.9899431449869643	0.9976025434248329
1.0008569	0.9891259609968788	0.996852103261612
1.000857	0.9881964449277965	0.995980988492732
1.0008571	0.9871547965471696	0.994989304622256
1.0008572	0.9860012156153868	0.9938771717430297
1.0008573	0.9847359018996513	0.9926447245353418
1.0008574	0.9833590551681588	0.9912921122452112
1.0008575	0.9818708751798095	0.9898194986560898
1.0008576	0.9802715617025517	0.9882270620870525
1.0008577	0.9785613145014	0.9865149953594365
1.0008578	0.9767403333455358	0.9846835057805778
1.0008579	0.9748088179918865	0.982732815102156
1.000858	0.9727669682093874	0.9806631595177453
1.0008581	0.9706149837630536	0.9784747896182103
1.0008582	0.9683530644230438	0.9761679703705388
1.0008583	0.9659814099443282	0.9737429810650152
1.0008584	0.9635002200968217	0.9712001153121221
1.0008585	0.9609096946455393	0.9685396809867562
1.0008586	0.9582100333616111	0.9657620002022554
1.0008587	0.9554014359980629	0.9628674092464427
1.0008588	0.9524841023257828	0.9598562585779237
1.0008589	0.9494582321097857	0.9567289127592244
1.000859	0.9463240251221658	0.9534857504260411
1.0008591	0.9430816811140189	0.9501271642123101
1.0008592	0.939731399857199	0.9466535607458689
1.0008593	0.9362733811245187	0.9430653605787943
1.0008594	0.9327078246656357	0.9393629981113983
1.0008595	0.929034930253124	0.9355469215874721
1.0008596	0.9252548976519981	0.9316175930083463
1.0008597	0.9213679266360222	0.9275754880939407
1.0008598	0.9173742169529493	0.9234210961889995
1.0008599	0.9132739683763063	0.9191549202576756
1.00086	0.909067380671108	0.9147774767870036
1.0008601	0.9047546536120634	0.9102892957432964
1.0008602	0.9003359869450343	0.9056909204678748
1.0008603	0.8958115804444939	0.9009829076710719
1.0008604	0.8911816338754573	0.8961658273252149
1.0008605	0.8864463470135704	0.8912402626165151
1.0008606	0.8816059196028189	0.8862068098304844
1.0008607	0.8766605514186151	0.8810660783453277
1.0008608	0.8716104422259738	0.8758186905147017
1.0008609	0.8664557918014715	0.8704652816151583
1.000861	0.8611967998872312	0.8650064997214665
1.0008611	0.8558336662595977	0.8594430056994283
1.0008612	0.8503665906958401	0.8537754730913307
1.0008613	0.8447957729366944	0.8480045879955381
1.0008614	0.8391214127591994	0.8421310490589345
1.0008615	0.8333437099283698	0.836155567342266
1.0008616	0.8274628642223931	0.8300788662601252
1.0008617	0.8214790753801675	0.8239016814391398
1.0008618	0.8153925431796514	0.8176247607098769
1.0008619	0.8092034673858597	0.811248863962611
1.000862	0.8029120477778905	0.8047747630831228
1.0008621	0.7965184840928187	0.7982032418015448
1.0008622	0.7900229761095153	0.7915350956837536
1.0008623	0.7834257235929953	0.7847711319777689
1.0008624	0.7767269263232603	0.7779121695456027
1.0008625	0.7699267840355761	0.770959038703009
1.0008626	0.7630254965097193	0.7639125812103226
1.0008627	0.7560232635107047	0.7567736501098749
1.0008628	0.7489202848194306	0.7495431096539791
1.0008629	0.7417167601693679	0.7422218351358483
1.000863	0.7344128893411914	0.7348107128800311
1.0008631	0.7270088721164674	0.7273106400877842
1.0008632	0.7195049082273296	0.7197225246776093
1.0008633	0.711901197455122	0.7120472852752893
1.0008634	0.7041979395648598	0.7042858510361749
1.0008635	0.6963953343389928	0.696439161566917
1.0008636	0.6884935815078852	0.6885081667416705
1.0008637	0.6804928808537667	0.6804938266917399
1.0008638	0.6723963132700495	0.6723971116198246
1.0008639	0.6642140956069957	0.6642190017181187
1.000864	0.6559482308285896	0.6559604869768255
1.0008641	0.6475999897107609	0.6476225671733165
1.0008642	0.6391706430113644	0.6392062516785817
1.0008643	0.6306614615072366	0.630712559372056
1.0008644	0.6220737159184415	0.6221425184427005
1.0008645	0.6134086770216405	0.6134971663776347
1.0008646	0.6046676155746882	0.6047775497613072
1.0008647	0.5958518023550965	0.5959847241871719
1.0008648	0.5869625080815681	0.5871197540516244
1.0008649	0.5780010035314502	0.5781837125422783
1.000865	0.5689685594827316	0.5691776814502126
1.0008651	0.5598664466531527	0.560102750978292
1.0008652	0.5506959358205461	0.550960019729219
1.0008653	0.5414582977427669	0.5417505944926035
1.0008654	0.5321548031983996	0.5324755901516405
1.0008655	0.5227867229039813	0.5231361294656165
1.0008656	0.5133553276379521	0.5137333430575081
1.0008657	0.5038618881581668	0.5042683691949089
1.0008658	0.4943076752437614	0.4947423536940169
1.0008659	0.48469395961015926	0.485156449696067
1.000866	0.47502201203636274	0.4755118176547688
1.0008661	0.46529310328022677	0.46580962511124663
1.0008662	0.45550850412139354	0.45605104659560836
1.0008663	0.44566948527426287	0.4462372633978832
1.0008664	0.4357773175183547	0.43636946355506534
1.0008665	0.42583327161152373	0.42644884162073726
1.0008666	0.4158386183338727	0.4164765985642752
1.0008667	0.40579462839886926	0.406453941536734
1.0008668	0.39570257258650465	0.39638208385764806
1.0008669	0.385563721677198	0.3862622448021305
1.000867	0.3753793463837758	0.3760956493854137
1.0008671	0.3651507174865546	0.36588352834940396
1.0008672	0.3548791057433892	0.35562711792383095
1.0008673	0.34456578193508014	0.34532765972202806
1.0008674	0.3342120167736793	0.3349864004989587
1.0008675	0.323819081039896	0.32460459213759796
1.0008676	0.31338824549158517	0.3141834914059154
1.0008677	0.30292078090988384	0.3037243598508458
1.0008678	0.29241795800615966	0.29322846355269516
1.0008679	0.2818810475614698	0.282697073111029
1.000868	0.271311320333669	0.272131463398204
1.0008681	0.260710047104186	0.261532913451716
1.0008682	0.25007849858379394	0.25090270622518235
1.0008683	0.23941794555385287	0.24024212857420763
1.0008684	0.22872965877221751	0.22955247100660367
1.0008685	0.21801490902056297	0.21883502757339146
1.0008686	0.20727496700915848	0.20809109561700462
1.0008687	0.19651110351962164	0.19732197575695612
1.0008688	0.18572458933378244	0.18652897166127375
1.0008689	0.17491669516159147	0.17571338981653156
1.000869	0.16408869178483	0.16487653951351458
1.0008691	0.15324184996135293	0.15401973259288027
1.0008692	0.14237744047315748	0.14314428333445775
1.0008693	0.1314967340298484	0.13225150820156575
1.0008694	0.12060100141338537	0.12134272582648478
1.0008695	0.10969151338162342	0.11041925675428589
1.0008696	0.09876954071668187	0.0994824233314389
1.0008697	0.08783635412791002	0.08853354944853668
1.0008698	0.07689322439740098	0.07757396052574234
1.0008699	0.06594142228300959	0.0666049832552124
1.00087	0.05498221856693242	0.055627945489243505
1.0008701	0.04401688395835324	0.04464417598188635
1.0008702	0.03304668923945353	0.03365500437442548
1.0008703	0.02207290516808824	0.02266176093693741
1.0008704	0.011096802526485705	0.011665776455994445
1.0008705	0.00011965202375469053	0.0006683819759802313
1.0008706	-0.010857275557880186	-0.010329091215667316
1.0008707	-0.02183270943619625	-0.02132531182270836
1.0008708	-0.03280537890208163	-0.03231894877459911
1.0008709	-0.043774013173309034	-0.04330867124112037
1.000871	-0.05473734149202364	-0.05429314889111113
1.0008711	-0.06569409307604979	-0.06527105200472566
1.0008712	-0.07664299721619289	-0.07624105173192026
1.0008713	-0.08758278313026124	-0.08720182010702807
1.0008714	-0.09851218006040008	-0.09815203030702267
1.0008715	-0.10942991722452611	-0.10909035676352107
1.0008716	-0.12033472391327138	-0.12001547542031878
1.0008717	-0.1312253293445253	-0.13092606374795362
1.0008718	-0.14210046276043292	-0.14182080100101324
1.0008719	-0.15295885337904858	-0.15269836832953948
1.000872	-0.16379923049074052	-0.1635574490352411
1.0008721	-0.1746203233135245	-0.1743967285860174
1.0008722	-0.18542086108954553	-0.18521489487168472
1.0008723	-0.1961995730370404	-0.19601063831470797
1.0008724	-0.20695518844602367	-0.20678265212453786
1.0008725	-0.21768643653468223	-0.21752963231203776
1.0008726	-0.22839204652141937	-0.2282502779193913
1.0008727	-0.239070747695925	-0.23894329124883534
1.0008728	-0.24972126927654412	-0.24960737787687606
1.0008729	-0.2603423405054218	-0.2602412469062625
1.000873	-0.27093269060122294	-0.2708436110749127
1.0008731	-0.2814910488531257	-0.2814131870058113
1.0008732	-0.29201614447972524	-0.29194869522117645
1.0008733	-0.3025067067231666	-0.3024488603914754
1.0008734	-0.3129614648024215	-0.3129124114431318
1.0008735	-0.3233791480060658	-0.3233380818051781
1.0008736	-0.3337584855529903	-0.33372460942320853
1.0008737	-0.34409820668533997	-0.3440707370051059
1.0008738	-0.35439704062243826	-0.35437521212721124
1.0008739	-0.36465371665216884	-0.36463678747730754
1.000874	-0.37486696399376274	-0.3748542208683072
1.0008741	-0.3850355118893652	-0.3850262754802516
1.0008742	-0.3951580895586967	-0.39515171996469856
1.0008743	-0.4052334262888579	-0.4052293286835668
1.0008744	-0.41526025129946587	-0.4152578817225849
1.0008745	-0.4252372938105684	-0.42523616510691653
1.0008746	-0.43516328310861996	-0.43516297101413254
1.0008747	-0.44503694841355645	-0.4450370977873586
1.0008748	-0.454857018967523	-0.45485735016959233
1.0008749	-0.46462222399104347	-0.46462253940450426
1.000875	-0.4743312927696316	-0.47433148346690907
1.0008751	-0.4839829545236879	-0.48398300707579683
1.0008752	-0.4935757461791926	-0.4935759419234327
1.0008753	-0.5030996590627508	-0.5031091267739475
1.0008754	-0.5125492463469516	-0.5125814076883812
1.0008755	-0.5219240046314876	-0.5219916380374662
1.0008756	-0.5312234305372807	-0.5313386787250726
1.0008757	-0.5404470206648568	-0.5406213982845037
1.0008758	-0.5495942716760998	-0.5498386730975814
1.0008759	-0.5586646801713668	-0.5589893874070918
1.000876	-0.5676577427715797	-0.5680724335344147
1.0008761	-0.5765729560779511	-0.5770867119729484
1.0008762	-0.585409816750996	-0.5860311316011487
1.0008763	-0.5941678213917534	-0.5949046096944737
1.0008764	-0.6028464666211455	-0.6037060721366855
1.0008765	-0.61144524904109	-0.6124344535104681
1.0008766	-0.619963665310696	-0.6210886973037651
1.0008767	-0.6284012120317035	-0.6296677559213103
1.0008768	-0.6367573858065707	-0.6381705908704327
1.0008769	-0.6450316832933294	-0.6465961729425643
1.000877	-0.6532236010942563	-0.654943482224549
1.0008771	-0.6613326358302735	-0.6632115082978565
1.0008772	-0.6693582841045753	-0.6713992503237259
1.0008773	-0.6773000425737256	-0.6795057172369335
1.0008774	-0.685157407840733	-0.6875299277566367
1.0008775	-0.6929298765265193	-0.6954709105780486
1.0008776	-0.7006169452350332	-0.7033277044543962
1.0008777	-0.7082181106213347	-0.7110993583829045
1.0008778	-0.715732869289182	-0.7187849316151579
1.0008779	-0.7231607178594972	-0.7263834938409891
1.000878	-0.7305011529370006	-0.7338941252669479
1.0008781	-0.737753671175213	-0.7413159167941715
1.0008782	-0.7449177691786599	-0.7486479700283284
1.0008783	-0.7519929435682635	-0.7558893974553005
1.0008784	-0.7589786909495337	-0.763039322516032
1.0008785	-0.7658745079744165	-0.7700968797759243
1.0008786	-0.7726798912482227	-0.7770612149343764
1.0008787	-0.7793943373770664	-0.7839314849766806
1.0008788	-0.7860173430116888	-0.7907068583209531
1.0008789	-0.7925484047580015	-0.7973865148272273
1.000879	-0.7989870192369264	-0.8039696459579605
1.0008791	-0.8053326830553987	-0.8104554548462352
1.0008792	-0.811584892862522	-0.8168431564496258
1.0008793	-0.8177431452650241	-0.8231319775587866
1.0008794	-0.8238069368838273	-0.829321156948869
1.0008795	-0.8297757643267059	-0.8354099454437426
1.0008796	-0.8356491242410893	-0.8413976060605238
1.0008797	-0.8414265132345405	-0.847283414017667
1.0008798	-0.8471074279279817	-0.8530666568769802
1.0008799	-0.8526913649300436	-0.8587466346037596
1.00088	-0.8581778208864469	-0.864322659701688
1.0008801	-0.8635662924056069	-0.8697940572204035
1.0008802	-0.8688562761084454	-0.8751601648878868
1.0008803	-0.8740472686044684	-0.8804203331662834
1.0008804	-0.8791387665376511	-0.8855739253770553
1.0008805	-0.8841302665172793	-0.890620317707919
1.0008806	-0.8890212651535266	-0.8955588993244754
1.0008807	-0.8938112590890362	-0.9003890724759829
1.0008808	-0.8984997449337581	-0.9051102525018767
1.0008809	-0.9030862193086141	-0.9097218679466562
1.000881	-0.907570178824684	-0.9142233606080865
1.0008811	-0.9119511201228034	-0.9186141856444917
1.0008812	-0.9162285398138239	-0.9228938115807335
1.0008813	-0.9204019345186674	-0.9270617204127447
1.0008814	-0.9244708008493373	-0.9311174076512412
1.0008815	-0.9284346354448262	-0.9350603824185431
1.0008816	-0.9322929349169048	-0.9388901674539624
1.0008817	-0.9360451958864952	-0.9426062992078108
1.0008818	-0.9396909149665427	-0.9462083278805381
1.0008819	-0.9432295887941605	-0.9496958175088659
1.000882	-0.9466607139820569	-0.9530683459706056
1.0008821	-0.9499837871511537	-0.9563255050679464
1.0008822	-0.9531983049153563	-0.9594669005619141
1.0008823	-0.9563037639098626	-0.9624921522477178
1.0008824	-0.9592996607483363	-0.9654008939589125
1.0008825	-0.962185492045414	-0.968192773633807
1.0008826	-0.9649607544348342	-0.9708674533754759
1.0008827	-0.9676249445309887	-0.9734246094554948
1.0008828	-0.9701775589547993	-0.9758639323781424
1.0008829	-0.9726180943218936	-0.9781851269065187
1.000883	-0.9749460472640328	-0.9803879121186119
1.0008831	-0.9771609143965949	-0.9824720214103798
1.0008832	-0.9792621923405019	-0.9844372025488868
1.0008833	-0.9812493777123904	-0.9862832176935669
1.0008834	-0.9831219671420081	-0.9880098434411412
1.0008835	-0.9848794572457374	-0.9896168708280522
1.0008836	-0.9865213446445005	-0.991104105372404
1.0008837	-0.9880471259559606	-0.9924713670903682
1.0008838	-0.9894562978078162	-0.9937184905298256
1.0008839	-0.9907483568174724	-0.9948453247721767
1.000884	-0.9919227996058511	-0.9958517334630005
1.0008841	-0.9929791227916601	-0.9967375948235523
1.0008842	-0.9939168230005134	-0.9975028016730927
1.0008843	-0.994735396850856	-0.9981472614300426
1.0008844	-0.9954343409621911	-0.9986708961302903
1.0008845	-0.9960131519585455	-0.9990736424388997
1.0008846	-0.9964713264591559	-0.999355451650789
1.0008847	-0.9968083610849444	-0.9995162897015291
1.0008848	-0.9970237524564902	-0.999556137170209
1.0008849	-0.9971169971956725	-0.9994749892818594
1.000885	-0.9970875919227997	-0.9992728559074875
1.0008851	-0.9969350332587938	-0.9989497615634919
1.0008852	-0.9966588178253277	-0.9985057454095841
1.0008853	-0.9962584422420976	-0.9979408612398198
1.0008854	-0.9957334031305011	-0.9972551774819935
1.0008855	-0.9950831971114603	-0.9964487771856702
1.0008856	-0.9943073208077597	-0.9955217580151606
1.0008857	-0.9934052708368768	-0.994474232229189
1.0008858	-0.9923765438213162	-0.9933063266796435
1.0008859	-0.9912206363820001	-0.9920181827882374
1.000886	-0.9899370451428426	-0.990609956534574
1.0008861	-0.9885252667190663	-0.9890818184244692
1.0008862	-0.9869847977343013	-0.9874339534880653
1.0008863	-0.9853151348133206	-0.9856665612492438
1.0008864	-0.9835157745696324	-0.9837798556884836
1.0008865	-0.9815862136277222	-0.9817740652404964
1.0008866	-0.9795259486085123	-0.9796494327511318
1.0008867	-0.9773344761379363	-0.9774062154568803
1.0008868	-0.9750112928271851	-0.9750446849335245
1.0008869	-0.9725558953019009	-0.9725651270931466
1.000887	-0.9699677801830056	-0.9699678421298433
1.0008871	-0.9672483006670454	-0.9672531444944005
1.0008872	-0.9644004612725362	-0.9644213628318073
1.0008873	-0.9614252722352955	-0.9614728399776769
1.0008874	-0.9583237282139656	-0.9584079328928579
1.0008875	-0.9550968238744932	-0.9552270126332952
1.0008876	-0.9517455538611886	-0.9519304642766201
1.0008877	-0.9482709128397211	-0.9485186869178834
1.0008878	-0.9446738954687334	-0.9449920935932467
1.0008879	-0.9409554964152586	-0.9413511112451135
1.000888	-0.9371167103214247	-0.9375961806378613
1.0008881	-0.9331585318539964	-0.9337277563529697
1.0008882	-0.9290819556807992	-0.9297463067108659
1.0008883	-0.9248879764423701	-0.925652313686575
1.0008884	-0.9205775888062729	-0.9214462729043996
1.0008885	-0.91615178743115	-0.9171286935428208
1.0008886	-0.9116115669858518	-0.9127000982915079
1.0008887	-0.9069579221088566	-0.9081610232484527
1.0008888	-0.9021918474687619	-0.9035120179141094
1.0008889	-0.8973143377242104	-0.8987536450857058
1.000889	-0.892326387545042	-0.8938864808098016
1.0008891	-0.8872289915677468	-0.8889111142690729
1.0008892	-0.8820231444619206	-0.8838281477757997
1.0008893	-0.8767098408862064	-0.8786381966559963
1.0008894	-0.8712900755113985	-0.8733418891974257
1.0008895	-0.8657648429720692	-0.8679398665263294
1.0008896	-0.8601351379387776	-0.8624327826003214
1.0008897	-0.8544019550701668	-0.856821304082421
1.0008898	-0.8485662890379498	-0.8511061102848113
1.0008899	-0.8426291344748525	-0.8452878930355843
1.00089	-0.8365914860523617	-0.8393673566711601
1.0008901	-0.8304543384428569	-0.8333452179139135
1.0008902	-0.824218686277725	-0.8272222057443396
1.0008903	-0.8178855242291255	-0.8209990613930083
1.0008904	-0.8114558469557012	-0.814676538197521
1.0008905	-0.804930649130689	-0.8082554015390166
1.0008906	-0.7983109253837523	-0.8017364286922128
1.0008907	-0.7915976703879166	-0.795120408816849
1.0008908	-0.784791878801825	-0.7884081428054007
1.0008909	-0.7778945452995363	-0.78160044321539
1.000891	-0.7709066645090606	-0.7746981341104768
1.0008911	-0.763829231104255	-0.7677020510512762
1.0008912	-0.7566632397437619	-0.7606130409339912
1.0008913	-0.749409685102427	-0.7534319619189893
1.0008914	-0.7420695618066787	-0.7461596832628644
1.0008915	-0.7346438645311689	-0.738797085308943
1.0008916	-0.7271335879345406	-0.7313450593170845
1.0008917	-0.7195397266923902	-0.7238045073884704
1.0008918	-0.711863275429635	-0.7161763422892893
1.0008919	-0.7041052288216872	-0.7084614874406282
1.000892	-0.6962665815446836	-0.7006608767573657
1.0008921	-0.6883483282224544	-0.6927754544822823
1.0008922	-0.6803514635309585	-0.6848061751756823
1.0008923	-0.6722769821288387	-0.6767540035307081
1.0008924	-0.664125878692921	-0.6686199142920063
1.0008925	-0.6558991478456483	-0.6604048920652258
1.0008926	-0.6475977842636775	-0.6521099313062806
1.0008927	-0.6392227826056517	-0.64373603612879
1.0008928	-0.6307751375490508	-0.6352842202194532
1.0008929	-0.6222558437150006	-0.6267555066400505
1.000893	-0.6136658957808211	-0.6181509278162011
1.0008931	-0.6050062884051551	-0.6094715253374815
1.0008932	-0.5962780162661017	-0.60071834986959
1.0008933	-0.58748207398354	-0.5918924609491325
1.0008934	-0.5786194562354178	-0.5829949269721286
1.0008935	-0.5696911576803778	-0.5740268249869779
1.0008936	-0.5606981729971022	-0.5649892406036326
1.0008937	-0.5516414968042952	-0.555883267781751
1.0008938	-0.5425221237804962	-0.5467100088186556
1.0008939	-0.533341048604802	-0.5374705741564214
1.000894	-0.5240992658950814	-0.5281660821851546
1.0008941	-0.5147977703302948	-0.5187976592307685
1.0008942	-0.5054375565690852	-0.5093664393367384
1.0008943	-0.4960196192910704	-0.49987356416828876
1.0008944	-0.48654495311306756	-0.4903201827899184
1.0008945	-0.47701455271456755	-0.48070745165261974
1.0008946	-0.4674294127542131	-0.47103653436981424
1.0008947	-0.4577905279121086	-0.46130860161912907
1.0008948	-0.44809889280408954	-0.451524830914113
1.0008949	-0.4383555021101421	-0.4416864065914037
1.000895	-0.428561350488909	-0.4317945195810169
1.0008951	-0.41871743262094524	-0.4218503673058173
1.0008952	-0.40882474312117606	-0.4118551534482522
1.0008953	-0.3988842766700472	-0.4018100879370315
1.0008954	-0.38889702792620134	-0.3917163867125008
1.0008955	-0.37886399157060907	-0.38157527162397675
1.0008956	-0.3687861622173558	-0.3713879701917762
1.0008957	-0.35866453454731145	-0.36115571559368437
1.0008958	-0.3485001032417352	-0.35087974644851455
1.0008959	-0.3382938629141288	-0.3405613065973716
1.000896	-0.32804680824565735	-0.33020164508991307
1.0008961	-0.31775993389496354	-0.3198020159420385
1.0008962	-0.30743423454366026	-0.3093636780300241
1.0008963	-0.297070704804533	-0.29888789484540135
1.0008964	-0.2866703393591094	-0.2883759344810145
1.0008965	-0.27623413286603227	-0.2778290693849541
1.0008966	-0.2657630800072326	-0.2672485762531361
1.0008967	-0.25525817539485046	-0.25663573578077264
1.0008968	-0.24472041371074074	-0.2459918326482426
1.0008969	-0.23415078961354613	-0.23531815527174302
1.000897	-0.22355029778548074	-0.22461599569450805
1.0008971	-0.2129199328381098	-0.21388664933540932
1.0008972	-0.20226068945357997	-0.20313141497456802
1.0008973	-0.19157356229053396	-0.19235159450132033
1.0008974	-0.1808595460314335	-0.18154849280420154
1.0008975	-0.17011963528733975	-0.17072341751713632
1.0008976	-0.15935482474065576	-0.15987767900501454
1.0008977	-0.14856610907400591	-0.14901259013329649
1.0008978	-0.13775448289811953	-0.13812946603657386
1.0008979	-0.12692094089556893	-0.1272296241040634
1.000898	-0.11606647772499687	-0.11631438372372883
1.0008981	-0.10519208806921343	-0.1053850661709571
1.0008982	-0.09429876653856752	-0.09444299435146986
1.0008983	-0.0833875078158261	-0.08348949278687365
1.0008984	-0.07245930655963193	-0.07252588735725217
1.0008985	-0.061515157452945564	-0.06155350518926753
1.0008986	-0.05055605510580612	-0.05057367439810618
1.0008987	-0.0395829942011399	-0.03958772407281738
1.0008988	-0.02859696939758961	-0.0285969840180865
1.0008989	-0.017602785662790145	-0.017602784641991574
1.000899	-0.006606457718501397	-0.006606456697285705
1.0008991	0.004390667700217607	0.004390668733193108
1.0008992	0.01538725946139799	0.0153872604952375
1.0008993	0.026381985610980194	0.026381987475684127
1.0008994	0.03737351507963396	0.03737351886105265
1.0008995	0.04836051882035959	0.048360524152334314
1.0008996	0.05934166780582403	0.05934167339912213
1.0008997	0.07031563308183834	0.0703156374338487
1.0008998	0.08128108562105502	0.08128108788632854
1.0008999	0.09223669641933324	0.09223669744204928
1.0009	0.10318112360230053	0.10318113995424526
1.0009001	0.11411303738376061	0.11411309070153816
1.0009002	0.12503112595280963	0.12503122640251468
1.0009003	0.13593407752285813	0.13593422547308706
1.0009004	0.14682058028316292	0.14682076813802555
1.0009005	0.1576893224954828	0.15768953668740024
1.0009006	0.16853899234903663	0.16853921549098186
1.0009007	0.179368278057235	0.1793684912542157
1.0009008	0.19017586780951573	0.1901760531291097
1.0009009	0.20096044986728723	0.20096059296872765
1.000901	0.2117207124199377	0.2117208053416661
1.0009011	0.22245534368087772	0.22245538778600593
1.0009012	0.23316303183977286	0.23316304091925655
1.0009013	0.24384244613337713	0.24384246869067466
1.0009014	0.25449206467806285	0.2544923783954537
1.0009015	0.265110588839093	0.26511148092639675
1.0009016	0.2756967976692577	0.2756984908826791
1.0009017	0.286249470291831	0.28625212681933504
1.0009018	0.2967673857595299	0.2967711112614368
1.0009019	0.3072493231253803	0.3072541709294376
1.000902	0.31769406151219304	0.3177000369629343
1.0009021	0.32810037997291264	0.3281074449344359
1.0009022	0.3384670575837987	0.3384751350957315
1.0009023	0.34879287339822895	0.3488018524841336
1.0009024	0.3590766065383212	0.35908634716592275
1.0009025	0.3693170360573611	0.36932737425020307
1.0009026	0.37951294103160815	0.3795236941313001
1.0009027	0.38966310051483577	0.3896740725933568
1.0009028	0.3997662936283814	0.3997772810497966
1.0009029	0.4098212994259155	0.40983209655680963
1.000903	0.41982689698369746	0.41983730205160474
1.0009031	0.42978186535593965	0.429791686455078
1.0009032	0.43968498366311265	0.43969404490679814
1.0009033	0.4495350309593148	0.4495431787780405
1.0009034	0.45933078632080576	0.4593378959056332
1.0009035	0.46907102880227974	0.46907701069229524
1.0009036	0.47875453752325403	0.4787593443367027
1.0009037	0.48838009153829826	0.48838372484632464
1.0009038	0.49794646990249697	0.4979489872447445
1.0009039	0.5074524517345952	0.5074539737758372
1.000904	0.5168968160895446	0.5168975339164267
1.0009041	0.5262783420436048	0.5262785246006901
1.0009042	0.5355958075601319	0.5355958103165198
1.0009043	0.5448477049010954	0.5448482633255973
1.0009044	0.5540327706991661	0.5540347636758401
1.0009045	0.5631500470981617	0.5631541994197311
1.0009046	0.5721985762218846	0.572205466708225
1.0009047	0.5811774002543374	0.5811874700045425
1.0009048	0.590085561319169	0.5900991220962033
1.0009049	0.5989221015601968	0.5989393443071481
1.000905	0.6076860631018592	0.6077070665887874
1.0009051	0.6163764881268954	0.6164012277271425
1.0009052	0.6249924187595818	0.6250207753545816
1.0009053	0.6335328971437356	0.6335646661551352
1.0009054	0.6419969654044658	0.6420318659525815
1.0009055	0.6503836657231794	0.6504213499106593
1.0009056	0.6586920402248146	0.6587321025442003
1.0009057	0.666921131035005	0.6669631178993792
1.0009058	0.6750699803341145	0.6751133997293783
1.0009059	0.6831376302475995	0.6831819615054121
1.000906	0.6911231229192776	0.6911678266093296
1.0009061	0.6990255004755119	0.6990700284160868
1.0009062	0.7068438050952155	0.7068876104806645
1.0009063	0.714577078904566	0.7146196265485921
1.0009064	0.7222243640473808	0.7222651407408842
1.0009065	0.7297847026507872	0.729823227632884
1.0009066	0.7372571368921788	0.7372929724333402
1.0009067	0.7446407088984888	0.7446734709943416
1.0009068	0.7519344608135345	0.7519638299880711
1.0009069	0.7591374347652409	0.7591631669822634
1.000907	0.7662486729294147	0.7662706106106106
1.0009071	0.7732672174337781	0.7732853005824323
1.0009072	0.7801921104221488	0.7802063878508664
1.0009073	0.7870223940232832	0.787033034684522
1.0009074	0.7937571104113331	0.793764414829326
1.0009075	0.8003953017148442	0.8003997135175036
1.0009076	0.8069360100632194	0.8069381276126747
1.0009077	0.8133782776293242	0.8133788657496588
1.0009078	0.8197211465423444	0.8197211483431402
1.0009079	0.8259619910861787	0.8259642077402608
1.000908	0.832098266249379	0.8321072882854572
1.0009081	0.8381296491755195	0.8381496464661887
1.0009082	0.8440558210798195	0.8440905509211278
1.0009083	0.8498764631912397	0.8499292825834268
1.0009084	0.855591256726169	0.8556651347413973
1.0009085	0.8611998829389478	0.8612974131747487
1.0009086	0.8667020230457296	0.8668254361622032
1.0009087	0.8720973582754751	0.8722485346151584
1.0009088	0.8773855698455221	0.8775660521341231
1.0009089	0.8825663390083162	0.8827773451351979
1.000909	0.8876393469809568	0.8878817828570517
1.0009091	0.8926042749924047	0.8928787474847968
1.0009092	0.8974608042609575	0.8977676342020551
1.0009093	0.902208616037144	0.9025478513073428
1.0009094	0.9068473915390206	0.9072188202205652
1.0009095	0.9113768119856123	0.9117799755866987
1.0009096	0.9157965586259951	0.9162307653734669
1.0009097	0.9201063126789509	0.9205706508774227
1.0009098	0.9243057553734404	0.9247991068298892
1.0009099	0.9283945679294684	0.9289156214412495
1.00091	0.9323724315941541	0.9329196964992159
1.0009101	0.9362390275872563	0.9368108473742677
1.0009102	0.9399940371377358	0.9405886031151133
1.0009103	0.9436371414665884	0.9442525064884227
1.0009104	0.9471680218189541	0.9478021140664367
1.0009105	0.9505863594155798	0.951236996231818
1.0009106	0.9538918354854263	0.9545567372624513
1.0009107	0.957084131250492	0.9577609353664875
1.0009108	0.9601629279539146	0.9608492027591757
1.0009109	0.9631279068174408	0.9638211656670979
1.000911	0.9659787490700315	0.9666764644021315
1.0009111	0.9687151359346984	0.9694147533917518
1.0009112	0.971336748652555	0.9720357012449509
1.0009113	0.9738432684463588	0.9745389907558185
1.0009114	0.9762343765398895	0.97692431896137
1.0009115	0.9785097541727272	0.9791913971929046
1.0009116	0.9806690825683949	0.9813399510791612
1.0009117	0.9827120429558533	0.9833697206009676
1.0009118	0.9846383165599158	0.9852804601131525
1.0009119	0.9864475846180981	0.9870719383909982
1.000912	0.9881395283549539	0.9887439386327349
1.0009121	0.9897138289994439	0.9902962585030199
1.0009122	0.9911701677774266	0.9917287101499982
1.0009123	0.9925082259243304	0.9930411202404719
1.0009124	0.9937276846657513	0.9942333299617981
1.0009125	0.9948282252306502	0.9953051950540853
1.0009126	0.9958095288459412	0.9962565858223462
1.0009127	0.9966712767449436	0.9970873871603716
1.0009128	0.9974131501543068	0.997797498551977
1.0009129	0.9980348303029913	0.9983868340918747
1.000913	0.9985359984189791	0.9988553224929045
1.0009131	0.9989163357334573	0.9992029070985469
1.0009132	0.9991755234741396	0.9994295458835282
1.0009133	0.9993132428698163	0.9995352114632217
1.0009134	0.99932917515006	0.9995198910964489
1.0009135	0.9992230015433909	0.9993835866856001
1.0009136	0.9989944032787695	0.9991263147776013
1.0009137	0.9986430615860734	0.9987481065625045
1.0009138	0.9981686576927034	0.9982490078660705
1.0009139	0.997570872828264	0.9976290791492534
1.000914	0.996849388221716	0.9968883954977772
1.0009141	0.9960038851040354	0.996027046615786
1.0009142	0.9950340447004286	0.9950451368070614
1.0009143	0.993939548241596	0.993942784973857
1.0009144	0.9927200769564983	0.9927201245951119
1.0009145	0.9913736615767341	0.9913773037151775
1.0009146	0.9898978994185236	0.989914484913695
1.0009147	0.9882935416118394	0.9883318453037914
1.0009148	0.9865613835015002	0.9866295764989692
1.0009149	0.9847022204365935	0.9848078845969349
1.000915	0.9827168477536798	0.9828669901381805
1.0009151	0.9806060608015653	0.9808071281035673
1.0009152	0.9783706549301702	0.9786285478749123
1.0009153	0.9760114254743845	0.9763315131890911
1.0009154	0.9735291677838521	0.9739163021351359
1.0009155	0.9709246772033919	0.971383207101467
1.0009156	0.9681987490840097	0.9687325347512263
1.0009157	0.9653521787584168	0.9659646059613181
1.0009158	0.9623857615773505	0.9630797558189054
1.0009159	0.9593002928856291	0.9600783335575304
1.000916	0.9560965680353157	0.9569607025276539
1.0009161	0.9527753823570004	0.9537272401247032
1.0009162	0.9493375312024843	0.9503783377849313
1.0009163	0.9457838099165862	0.9469144009105737
1.0009164	0.9421150138523983	0.943335848835653
1.0009165	0.938331938338445	0.9396431147431562
1.0009166	0.9344353787275639	0.9358366456602771
1.0009167	0.9304261303645734	0.9319169023727691
1.0009168	0.926304988603567	0.9278843593860421
1.0009169	0.9220727487710603	0.9237395048316667
1.000917	0.9177302062208985	0.9194828404620033
1.0009171	0.913278156307907	0.9151148815636969
1.0009172	0.9087173943571318	0.9106361568651014
1.0009173	0.904048715723156	0.9060472085304618
1.0009174	0.8992729157507982	0.9013485920557083
1.0009175	0.8943907897958349	0.89654087622162
1.0009176	0.8894031331814025	0.8916246429819858
1.0009177	0.8843107412630421	0.8866004874572267
1.0009178	0.8791144093855727	0.8814690178199005
1.0009179	0.8738149329056939	0.8762308552433264
1.000918	0.8684131071446886	0.8708866337797176
1.0009181	0.8629097274590283	0.8654370003531311
1.0009182	0.8573055891935317	0.859882614634903
1.0009183	0.8516014877057937	0.8542241489879759
1.0009184	0.8457982183152999	0.8484622883350168
1.0009185	0.8398965763794242	0.8425977301508905
1.0009186	0.8338973572429851	0.8366311843282057
1.0009187	0.827801356264444	0.8305633731173923
1.0009188	0.8216093687615464	0.8243950309851666
1.0009189	0.8153221900925398	0.8181269046064769
1.000919	0.8089406156165169	0.8117597527346768
1.0009191	0.8024654406499547	0.8052943460662461
1.0009192	0.7958974605517378	0.798731467232375
1.0009193	0.7892374706666847	0.7920719106478358
1.0009194	0.7824862663547053	0.7853164824439764
1.0009195	0.7756446429306356	0.7784660003109436
1.0009196	0.7687133957541838	0.7715212934886786
1.0009197	0.7616933201701688	0.7644832026067152
1.0009198	0.7545852115392893	0.7573525796133475
1.0009199	0.7473898651747963	0.7501302876088295
1.00092	0.7401080764371942	0.7428172008360288
1.0009201	0.7327406406713017	0.7354142045113617
1.0009202	0.7252883532385784	0.7279221947501865
1.0009203	0.7177520094507467	0.7203420783915049
1.0009204	0.7101324046690788	0.7126747729881052
1.0009205	0.7024303342383933	0.7049212066290441
1.0009206	0.6946465935208824	0.6970823178614244
1.0009207	0.6867819778267965	0.6891590555068968
1.0009208	0.6788372825181472	0.6811523786513074
1.0009209	0.6708133029576577	0.67306325647718
1.000921	0.6627108344545112	0.6648926680916836
1.0009211	0.6545306723712555	0.6566416025159092
1.0009212	0.6462736120527095	0.6483110584934465
1.0009213	0.637940448862279	0.6399020444061598
1.0009214	0.6295319781077744	0.6314155780772337
1.0009215	0.6210489951524336	0.6228526867600063
1.0009216	0.6124922953410752	0.6142144069390898
1.0009217	0.60386267403776	0.6055017842429948
1.0009218	0.5951609265489818	0.5967158732399057
1.0009219	0.5863878482386403	0.5878577374261874
1.000922	0.5775442344515542	0.5789284490203809
1.0009221	0.5686308805524105	0.5699290888727692
1.0009222	0.5596485818464432	0.5608607462544768
1.0009223	0.5505981336981856	0.5517245188454367
1.0009224	0.5414803314524561	0.5425215125218186
1.0009225	0.5322959704745402	0.5332528412626996
1.0009226	0.5230458460684685	0.5239196269327829
1.0009227	0.5137307535993791	0.5145229992699958
1.0009228	0.5043514884329877	0.5050640956877555
1.0009229	0.4949088458724591	0.4955440610735684
1.000923	0.4854036212833672	0.4859640477764602
1.0009231	0.4758366100105307	0.4763252153837033
1.0009232	0.4662086074202138	0.4666287306228347
1.0009233	0.4565204088144768	0.45687576713438144
1.0009234	0.44677280955944937	0.4470675054587525
1.0009235	0.43696660499995016	0.4372051328075237
1.0009236	0.427102590502764	0.4272898429631976
1.0009237	0.41718156136890305	0.41732283604655035
1.0009238	0.4072043129650246	0.4073053185034186
1.0009239	0.39717164063594723	0.3972385028707727
1.000924	0.38708433974894807	0.3871236076743637
1.0009241	0.37694320560404765	0.37696185719131425
1.0009242	0.3667490335684026	0.3667544814367327
1.0009243	0.3565026189868316	0.356502715924968
1.0009244	0.34620864649597716	0.34620780156550135
1.0009245	0.33587498869173105	0.33587098442116303
1.0009246	0.32550299985414133	0.3254935156944156
1.0009247	0.31509390866979714	0.3150766515078311
1.0009248	0.30464894375590645	0.3046216526821618
1.0009249	0.2941693337989776	0.29412978472255646
1.000925	0.2836563074624462	0.2836023175729357
1.0009251	0.2731110934331983	0.2730405255088507
1.0009252	0.2625349203278381	0.2624456868893626
1.0009253	0.2519290168331806	0.25181908414301457
1.0009254	0.2412946116126623	0.24116200351888778
1.0009255	0.23063293335342216	0.23047573497801668
1.0009256	0.2199452106715466	0.21976157194242776
1.0009257	0.20923267225411546	0.20902081128075373
1.0009258	0.19849654676456485	0.19825475305656476
1.0009259	0.1877380628902433	0.1874647004186171
1.000926	0.17695844924680748	0.1766519593472496
1.0009261	0.16615893452155728	0.16581783864005392
1.0009262	0.15534074737792902	0.15496364965766266
1.0009263	0.14450511650343711	0.14409070621317197
1.0009264	0.13365327051339526	0.13320032431641016
1.0009265	0.12278643809528089	0.12229382215959793
1.0009266	0.11190584791252967	0.11137251986120984
1.0009267	0.10101272865277833	0.10043773935461661
1.0009268	0.09010830893108546	0.08949080413093241
1.0009269	0.07919381743506126	0.07853303922448142
1.000927	0.06827048285240522	0.06756577097974509
1.0009271	0.05733953379804191	0.05659032681754814
1.0009272	0.046402198959652585	0.045608035220652744
1.0009273	0.03545970700067336	0.03462022547543194
1.0009274	0.02451328660884955	0.02362822755976798
1.0009275	0.013564166399003041	0.01263337188452483
1.0009276	0.002613575058872053	0.0016369892788270846
1.0009277	-0.008337258748107756	-0.009359589268583183
1.0009278	-0.019287106334188397	-0.020355032721618933
1.0009279	-0.030234739084563422	-0.031348010255593105
1.000928	-0.04117892831148162	-0.04233719127191473
1.0009281	-0.052118445351507114	-0.053321245656646636
1.0009282	-0.06305206151693354	-0.06429884389287369
1.0009283	-0.07397854819288252	-0.07526865731900784
1.0009284	-0.08489667669163314	-0.08622935814336011
1.0009285	-0.09580521834974975	-0.09717961970246658
1.0009286	-0.10670294447961104	-0.1081181165728528
1.0009287	-0.11758862646617918	-0.1190435248287389
1.0009288	-0.12846103562180766	-0.12995452205645935
1.0009289	-0.1393189432589682	-0.1408497875875434
1.000929	-0.1501611207624457	-0.15172800273105067
1.0009291	-0.16098633944467844	-0.1625878507879191
1.0009292	-0.17179337064223021	-0.17342801730727825
1.0009293	-0.18258098566773395	-0.1842471901972254
1.0009294	-0.19334795590566278	-0.19504405997976387
1.0009295	-0.20409305266860533	-0.2058173198050501
1.0009296	-0.21481504729312562	-0.2165656657058625
1.0009297	-0.22551271109206172	-0.22728779670745167
1.0009298	-0.23618481544948722	-0.23798241508028647
1.0009299	-0.24683013167818502	-0.24864822635422718
1.00093	-0.257447431114719	-0.2592839395704916
1.0009301	-0.26803548507217645	-0.2698882673906024
1.0009302	-0.27859306493414393	-0.2804599263462569
1.0009303	-0.2891189420136423	-0.29099763685346736
1.0009304	-0.29961188764723556	-0.3015001234615951
1.0009305	-0.3100706731483032	-0.3119661149610409
1.0009306	-0.320494069899858	-0.32239434462991096
1.0009307	-0.3308808492152023	-0.3327835502479709
1.0009308	-0.34122978240796376	-0.3431324743194415
1.0009309	-0.35153964086066697	-0.3534398642937834
1.000931	-0.36180919588685445	-0.3637044725794547
1.0009311	-0.37203721882308993	-0.37392505678687815
1.0009312	-0.38222248098337014	-0.3841003798332599
1.0009313	-0.39236375374949284	-0.3942292101825901
1.0009314	-0.4024598084353583	-0.40431032185912896
1.0009315	-0.4125094163775304	-0.4143424946863185
1.0009316	-0.42251134889041836	-0.424324514389635
1.0009317	-0.43246437735500576	-0.43425517283214
1.0009318	-0.44236727308559454	-0.4441332680277603
1.0009319	-0.4522188074187486	-0.45395760437544774
1.000932	-0.46201775166933323	-0.4637269927601377
1.0009321	-0.4717628772174307	-0.4734402507832272
1.0009322	-0.48145295537778815	-0.48309620277555937
1.0009323	-0.4910867574869695	-0.492693680026695
1.0009324	-0.5006630548603399	-0.5022315208833523
1.0009325	-0.5101806188769928	-0.5117085709746801
1.0009326	-0.5196382208521643	-0.521123683224885
1.0009327	-0.5290346321016228	-0.5304757180562126
1.0009328	-0.5383686240036634	-0.5397635435885505
1.0009329	-0.547638967873917	-0.5489860356518285
1.000933	-0.5568444350489479	-0.5581420780052946
1.0009331	-0.5659837968451007	-0.5672305624316273
1.0009332	-0.5750558246395285	-0.5762503889517283
1.0009333	-0.5840592897484284	-0.5852004658366455
1.0009334	-0.5929929635083638	-0.5940797098206942
1.0009335	-0.6018556172362999	-0.6028870461927769
1.0009336	-0.6106460223081607	-0.6116214090045532
1.0009337	-0.6193629500407518	-0.6202817410820263
1.0009338	-0.6280051717706374	-0.6288669942320368
1.0009339	-0.6365714588154455	-0.6373761293305228
1.000934	-0.6450605825497845	-0.6458081165237791
1.0009341	-0.6534713142911125	-0.654161935239717
1.0009342	-0.6618024253759934	-0.6624365743871391
1.0009343	-0.6700526871227628	-0.6706310324409951
1.0009344	-0.6782208709046252	-0.6787443176362278
1.0009345	-0.6863057480397353	-0.6867754479786377
1.0009346	-0.6943060898469874	-0.6947234514191031
1.0009347	-0.7022206676984765	-0.7025873660233907
1.0009348	-0.7100482529129077	-0.7103662399826477
1.0009349	-0.7177876168268453	-0.7180591317994164
1.000935	-0.7254375307599671	-0.7256651103670093
1.0009351	-0.7329967660828117	-0.7331832551495985
1.0009352	-0.7404640941148573	-0.7406126561922556
1.0009353	-0.7478382861926676	-0.7479524142988604
1.0009354	-0.755118113636748	-0.7552016411079445
1.0009355	-0.7623023478159935	-0.7623594592643729
1.0009356	-0.7693897600506986	-0.769425002428959
1.0009357	-0.7763791216774271	-0.7763974154478833
1.0009358	-0.7832692040175551	-0.7832758544248885
1.0009359	-0.7900587784382469	-0.7900594868842032
1.000936	-0.7967451727530448	-0.7967474917797288
1.0009361	-0.8033197500604919	-0.8033390596556553
1.0009362	-0.8097812826172949	-0.8098333927148034
1.0009363	-0.8161297836470685	-0.8162297049725662
1.0009364	-0.8223652663302591	-0.8225272222655554
1.0009365	-0.8284877438483175	-0.8287251823895143
1.0009366	-0.8344972294233526	-0.8348228352319242
1.0009367	-0.8403937362365635	-0.8408194427801036
1.0009368	-0.8461772774828706	-0.8467142792659119
1.0009369	-0.851847866344727	-0.8525066312268644
1.000937	-0.8574055160422351	-0.8581957976437847
1.0009371	-0.8628502397575981	-0.8637810899484001
1.0009372	-0.8681820506857353	-0.8692618321583861
1.0009373	-0.8734009620101035	-0.8746373609343655
1.0009374	-0.8785069869487993	-0.879907025707715
1.0009375	-0.8835001386850281	-0.885070188687664
1.0009376	-0.88838043041371	-0.8901262249864632
1.0009377	-0.8931478753193038	-0.8950745226720888
1.0009378	-0.8978024866179011	-0.8999144828860002
1.0009379	-0.9023442774937102	-0.9046455198497151
1.000938	-0.9067732611416508	-0.9092670609798519
1.0009381	-0.9110894507471841	-0.9137785469364379
1.0009382	-0.9152928595243972	-0.9181794317304357
1.0009383	-0.9193835006585007	-0.9224691827297008
1.0009384	-0.9233613873357068	-0.9266472807545831
1.0009385	-0.9272265327686007	-0.9307132201675158
1.0009386	-0.9309789501431437	-0.9346665088784977
1.0009387	-0.9346186526542559	-0.9385066684420424
1.0009388	-0.9381456534891505	-0.9422332340974909
1.0009389	-0.9415599658584098	-0.9458457548581154
1.000939	-0.9448616029489973	-0.9493437935160592
1.0009391	-0.9480505779558324	-0.952726926728567
1.0009392	-0.9511269040671291	-0.9559947450537027
1.0009393	-0.9540905944914684	-0.9591468530286641
1.0009394	-0.9569416624168143	-0.9621828691740835
1.0009395	-0.9596801210380865	-0.9651024260694929
1.0009396	-0.9623059835444989	-0.9679051703842972
1.0009397	-0.9648192631426323	-0.9705907629451499
1.0009398	-0.967219973021451	-0.9731588787396706
1.0009399	-0.9695081263758745	-0.9756092069809166
1.00094	-0.9716837363961165	-0.9779414511335938
1.0009401	-0.9737468162867584	-0.9801553289703767
1.0009402	-0.9756973792377639	-0.9822505725749954
1.0009403	-0.9775354384400965	-0.9842269283913697
1.0009404	-0.9792610070968382	-0.9860841572662679
1.0009405	-0.9808740983987025	-0.9878220344519036
1.0009406	-0.9823747255406093	-0.9894403496509552
1.0009407	-0.9837629017145204	-0.9909389070342799
1.0009408	-0.9850386401215204	-0.9923175252776649
1.0009409	-0.9862019539533216	-0.9935760375637841
1.000941	-0.9872528564048436	-0.9947142916159557
1.0009411	-0.9881913606690471	-0.9957321497109787
1.0009412	-0.9890174799450194	-0.9966294887045634
1.0009413	-0.9897312274254716	-0.9974062000326589
1.0009414	-0.9903326163053233	-0.9980621897338924
1.0009415	-0.9908216597785329	-0.9985973784574849
1.0009416	-0.9911983710421919	-0.9990117014773255
1.0009417	-0.9914627632900093	-0.9993051086926628
1.0009418	-0.9916148497169046	-0.9994775646391819
1.0009419	-0.9916546435178342	-0.9995290484919815
1.000942	-0.991582157887894	-0.999459554068271
1.0009421	-0.9913974060217907	-0.9992690898274211
1.0009422	-0.9911004011152282	-0.9989576788714802
1.0009423	-0.9906911563618072	-0.9985253589390837
1.0009424	-0.9901696849569821	-0.9979721824050236
1.0009425	-0.9895360000956724	-0.997298216271399
1.0009426	-0.9887901149745788	-0.9965035421619529
1.0009427	-0.9879320427853084	-0.9955882563048516
1.0009428	-0.9869617967243126	-0.9945524695316141
1.0009429	-0.9858793899865108	-0.9933963072569035
1.000943	-0.9846848357696	-0.9921199094679198
1.0009431	-0.9833781472631944	-0.9907234306958519
1.0009432	-0.9819593376647421	-0.9892070400141642
1.0009433	-0.9804284201691624	-0.9875709210070529
1.0009434	-0.9787854079751478	-0.9858152717539418
1.0009435	-0.9770303142703214	-0.9839403047896386
1.0009436	-0.9751631522531268	-0.9819462471020015
1.0009437	-0.9731839351184833	-0.9798333400891003
1.0009438	-0.9710926760660789	-0.9776018395388649
1.0009439	-0.9688893882815458	-0.9752520155780231
1.000944	-0.966574084964323	-0.9727841526691118
1.0009441	-0.9641467793148442	-0.9701985495623784
1.0009442	-0.9616074845172494	-0.9674955192411676
1.0009443	-0.958956213771724	-0.9646753889185259
1.0009444	-0.9561929802731873	-0.96173849997483
1.0009445	-0.9533177972230675	-0.958685207929016
1.0009446	-0.9503306778035161	-0.9555158823681421
1.0009447	-0.9472316352157124	-0.9522309069433323
1.0009448	-0.9440206826545761	-0.9488306792964494
1.0009449	-0.9406978333225292	-0.9453156110265672
1.000945	-0.9372631003997351	-0.9416861276086521
1.0009451	-0.9337164970883673	-0.9379426683888725
1.0009452	-0.9300580365833456	-0.9340856865004726
1.0009453	-0.9262877320880853	-0.9301156488255115
1.0009454	-0.922405596780763	-0.9260330359028636
1.0009455	-0.9184116438645453	-0.9218383419228834
1.0009456	-0.9143058865343523	-0.9175320746326188
1.0009457	-0.9100883379945925	-0.9131147552929605
1.0009458	-0.9057590114214559	-0.9085869185760362
1.0009459	-0.9013179200191026	-0.9039491125593497
1.000946	-0.896765076992686	-0.8992018986311286
1.0009461	-0.892100495516907	-0.8943458513895968
1.0009462	-0.8873241887966703	-0.8893815586367319
1.0009463	-0.8824361700268958	-0.8843096212651255
1.0009464	-0.8774364524137286	-0.8791306532073079
1.0009465	-0.8723250491298852	-0.8738452813152088
1.0009466	-0.8671019733812627	-0.868454145353254
1.0009467	-0.861767238362781	-0.8629578978751598
1.0009468	-0.856320857281577	-0.8573572041689033
1.0009469	-0.8507628433083835	-0.851652742126163
1.000947	-0.8450932096500895	-0.8458452022349292
1.0009471	-0.8393119695016148	-0.8399352874463626
1.0009472	-0.8334191360710878	-0.833923713115546
1.0009473	-0.8274147225272582	-0.8278112068611967
1.0009474	-0.821298742078007	-0.8215985085577518
1.0009475	-0.8150712079182536	-0.8152863701925743
1.0009476	-0.8087321332571171	-0.8088755558025563
1.0009477	-0.8022815312613659	-0.8023668413244698
1.0009478	-0.7957194151398717	-0.7957610145864262
1.0009479	-0.7890457981024959	-0.7890588751708141
1.000948	-0.7822606933145215	-0.7822612342718658
1.0009481	-0.7753672961943904	-0.7753689146867889
1.0009482	-0.7683740969613445	-0.7683827506568239
1.0009483	-0.7612826803765643	-0.7613035877969048
1.0009484	-0.7540942793958957	-0.7541322829301466
1.0009485	-0.7468101270223156	-0.7468697040785307
1.0009486	-0.7394314562431646	-0.7395167302951358
1.0009487	-0.7319595000624767	-0.7320742515899199
1.0009488	-0.724395491434407	-0.7245431687557845
1.0009489	-0.7167406633627836	-0.7169243933586269
1.000949	-0.7089962488349469	-0.7092188475610951
1.0009491	-0.7011634808557262	-0.7014274640448489
1.0009492	-0.6932435923776749	-0.6935511858282158
1.0009493	-0.6852378164054275	-0.6855909662558568
1.0009494	-0.6771473859263241	-0.6775477688143803
1.0009495	-0.668973533945946	-0.6694225670510464
1.0009496	-0.6607174934153323	-0.6612163443835823
1.0009497	-0.6523804973398799	-0.6529300940894057
1.0009498	-0.6439637787257056	-0.6445648191320427
1.0009499	-0.6354685705227695	-0.6361215319832493
1.00095	-0.6268961057370124	-0.6276012546118542
1.0009501	-0.6182476173557743	-0.6190050182859995
1.0009502	-0.6095243383858472	-0.6103338634861081
1.0009503	-0.6007275017758295	-0.6015888397017517
1.0009504	-0.5918583405323482	-0.592771005420131
1.0009505	-0.5829180876427438	-0.5838814279211629
1.0009506	-0.573907976114439	-0.5749211831873975
1.0009507	-0.564829238894759	-0.5658913556940659
1.0009508	-0.5556831089909731	-0.5567930383971426
1.0009509	-0.5464708193904212	-0.5476273325217111
1.000951	-0.5371936031011145	-0.538395347468979
1.0009511	-0.5278526930691914	-0.5290982005998907
1.0009512	-0.5184493223025197	-0.519737017222914
1.0009513	-0.50898472378844	-0.5103129303759121
1.0009514	-0.49946013053550653	-0.5008270807305949
1.0009515	-0.4898767754887595	-0.49128061637010373
1.0009516	-0.4802358916566215	-0.48167469277635333
1.0009517	-0.47053871202643305	-0.47201047260610735
1.0009518	-0.46078646960724823	-0.4622891255928729
1.0009519	-0.4509803973430965	-0.45251182831888614
1.000952	-0.4411217282429115	-0.442679764202193
1.0009521	-0.43121169531609416	-0.43279412328916317
1.0009522	-0.42125153150597294	-0.4228561020441313
1.0009523	-0.41124246982183577	-0.4128669033362312
1.0009524	-0.40118574325102285	-0.4028277362061337
1.0009525	-0.39108258480335845	-0.39273981576405215
1.0009526	-0.38093422742131333	-0.38260436295295147
1.0009527	-0.37074190411461005	-0.3724226045352064
1.0009528	-0.3605068478705885	-0.3621957728545875
1.0009529	-0.3502302916994525	-0.35192510573231567
1.000953	-0.33991346854290283	-0.34161184622591034
1.0009531	-0.32955761141105255	-0.33125724261562034
1.0009532	-0.3191639532912416	-0.3208625481621044
1.0009533	-0.3087337271940095	-0.3104290210008566
1.0009534	-0.29826816606037454	-0.299957923897026
1.0009535	-0.2877685029007965	-0.28945052423168777
1.0009536	-0.2772359707026153	-0.2789080937557941
1.0009537	-0.26667180247666245	-0.2683319084829602
1.0009538	-0.25607723116336134	-0.25772324844091876
1.0009539	-0.2454534897734748	-0.24708339765757595
1.000954	-0.23480181131802413	-0.23641364393544806
1.0009541	-0.22412342873704438	-0.22571527862436772
1.0009542	-0.21341957504149656	-0.21498959660740394
1.0009543	-0.20269148321872066	-0.20423789604932474
1.0009544	-0.19194038627995358	-0.19346147828724167
1.0009545	-0.18116751716478863	-0.18266164757718328
1.0009546	-0.17037410888441318	-0.17183971107990367
1.0009547	-0.15956139442616712	-0.160996978606984
1.0009548	-0.1487306068014589	-0.15013476251036995
1.0009549	-0.1378829789495281	-0.13925437742691787
1.000955	-0.1270197438817442	-0.12835714026413303
1.0009551	-0.11614213458544731	-0.11744436994424784
1.0009552	-0.10525138407217349	-0.10651738729297812
1.0009553	-0.09434872528089594	-0.09557751478260625
1.0009554	-0.08343539122312288	-0.08462607651749512
1.0009555	-0.07251261488619437	-0.07366439797676437
1.0009556	-0.06158162928173033	-0.06269380590252284
1.0009557	-0.05064366734852527	-0.05171562804183274
1.0009558	-0.03969996209818227	-0.04073119313212405
1.0009559	-0.028751746542355294	-0.029741830667388346
1.000956	-0.017800253619762507	-0.01874887066405989
1.0009561	-0.006846716342049142	-0.0077536436463205025
1.0009562	0.004107632303444575	0.0032425196124327635
1.0009563	0.015061559305057481	0.01423828820185707
1.0009564	0.02601383172409688	0.025232331333462758
1.0009565	0.03696321654889928	0.036223318355088664
1.0009566	0.04790848079212451	0.04720991900973096
1.0009567	0.05884839144214793	0.058190803547626443
1.0009568	0.06978171556021473	0.06916464298486553
1.0009569	0.08070722013468695	0.08013010911780445
1.000957	0.09162367217822448	0.09108587478141991
1.0009571	0.10252983867928303	0.10203061396130071
1.0009572	0.11342448669895794	0.11296300205123468
1.0009573	0.12430638322568074	0.12388171586775586
1.0009574	0.13517429527211128	0.13478543390753925
1.0009575	0.14602698982682957	0.14567283645888546
1.0009576	0.1568632339506934	0.156542605858052
1.0009577	0.16768179463224758	0.16739342650368091
1.0009578	0.17848143886019383	0.17822398508880838
1.0009579	0.1892609336951545	0.18903297083171236
1.000958	0.20001904612578805	0.19981907549027886
1.0009581	0.21075454316475434	0.21058099361657878
1.0009582	0.22146619180095606	0.22131742266699744
1.0009583	0.23215275909462474	0.23202706325514005
1.0009584	0.24281301203460876	0.24270861916607123
1.0009585	0.25344571763356794	0.2533607976087083
1.0009586	0.26404964288064975	0.2639823093246895
1.0009587	0.2746235548356072	0.2745718688388582
1.0009588	0.2851662204875224	0.2851281944731717
1.0009589	0.2956764068490553	0.29565000859636503
1.000959	0.3061528809096417	0.3061360377316505
1.0009591	0.3165944097284687	0.3165850128039254
1.0009592	0.3269997602948959	0.32699566915361006
1.0009593	0.3373676996215833	0.3373667467830173
1.0009594	0.3476969594308098	0.34769699046253794
1.0009595	0.35797806704217805	0.35798514997428416
1.0009596	0.3682038508186366	0.3682299801257078
1.0009597	0.37837362563346766	0.37843024096965344
1.0009598	0.3884867064276374	0.3885846980217933
1.0009599	0.3985424080743031	0.3986921222742834
1.00096	0.40854004546926637	0.40875129043509983
1.0009601	0.4184789334863255	0.4187609850312718
1.0009602	0.4283583870654212	0.4287199946450094
1.0009603	0.43817772108022035	0.43862711392698667
1.0009604	0.4479362504265244	0.44848114383114734
1.0009605	0.45763328997867225	0.4582808917159688
1.0009606	0.46726815467552996	0.4680251715756299
1.0009607	0.47684015939129865	0.4777128040529922
1.0009608	0.48634861902177995	0.48734261666956846
1.0009609	0.49579284844187665	0.4969134439243418
1.000961	0.5051721625893325	0.5064241275197081
1.0009611	0.514485876338907	0.5158735163742
1.0009612	0.5237333045864014	0.5252604668468249
1.0009613	0.5329137622073077	0.5345838428336975
1.0009614	0.5420265641381978	0.5438425159880446
1.0009615	0.5510710252544142	0.5530353657325988
1.0009616	0.5600464604319058	0.5621612794580633
1.0009617	0.5689521846063341	0.5712191527177176
1.0009618	0.5777875126534948	0.5802078892397134
1.0009619	0.5865517594691891	0.5891264011407791
1.000962	0.5952442399299975	0.5979736090180805
1.0009621	0.6038642689703251	0.6067484421582402
1.0009622	0.6124111614665924	0.6154498385490054
1.0009623	0.6208842323146008	0.6240767450866173
1.0009624	0.6292827963915864	0.6326281176645533
1.0009625	0.6376061686306493	0.6411029213756849
1.0009626	0.6458536639088592	0.6495001305236286
1.0009627	0.6540245971220179	0.6578187288229675
1.0009628	0.6621182831480414	0.6660577094849784
1.0009629	0.6701340369186757	0.6742160754124755
1.000963	0.6780711733116644	0.6822928392107043
1.0009631	0.6859290072228095	0.6902870233802262
1.0009632	0.6937068535307311	0.6981976603993398
1.0009633	0.7014040271657729	0.7060237929112078
1.0009634	0.7090198430063768	0.7137644737344256
1.0009635	0.7165536159317075	0.7214187660310994
1.0009636	0.7240046608710248	0.7289857434703966
1.0009637	0.7313722927033102	0.736464490238693
1.0009638	0.7386558263243651	0.7438541012185635
1.0009639	0.7458545766141015	0.751153682065091
1.000964	0.752967858500291	0.7583623493787904
1.0009641	0.7599949868626561	0.7654792307152288
1.0009642	0.7669352765969983	0.7725034647556616
1.0009643	0.7737880425840009	0.779434201379639
1.0009644	0.7805525997498988	0.7862706018292903
1.0009645	0.7872282629751797	0.7930118387184655
1.0009646	0.7938143471556455	0.7996570961946045
1.0009647	0.8003101671727745	0.8062055700075982
1.0009648	0.8067150379512169	0.8126564676650347
1.0009649	0.8130282743722499	0.8190090084408388
1.000965	0.8192491913316752	0.8252624235281892
1.0009651	0.8253771037117913	0.8314159561042986
1.0009652	0.8314113264356143	0.8374688614764692
1.0009653	0.8373511743852355	0.8434204070902103
1.0009654	0.8431959624435845	0.8492698726599354
1.0009655	0.8489450055324201	0.8550165502940075
1.0009656	0.8545976185344599	0.8606597445025288
1.0009657	0.8601531163455055	0.8661987723336652
1.0009658	0.8656108138493488	0.871632963431276
1.0009659	0.8709700259660298	0.876961660163999
1.000966	0.8762300675791226	0.8821842176325047
1.0009661	0.8813902535844286	0.8873000037960083
1.0009662	0.8864498988666268	0.8923083995255642
1.0009663	0.8914083183439894	0.8972087987232279
1.0009664	0.8962648269009712	0.9020006083287133
1.0009665	0.9010187394333737	0.9066832484358385
1.0009666	0.9056693708267873	0.911256152341453
1.0009667	0.9102160359976675	0.915718766654393
1.0009668	0.9146580498313746	0.920070551301482
1.0009669	0.9189947272237099	0.9243109796338034
1.000967	0.9232253830611993	0.9284395384710641
1.0009671	0.9273493322584333	0.9324557282001429
1.0009672	0.9313658897017018	0.9363590627805165
1.0009673	0.9352743702782478	0.9401490698317421
1.0009674	0.9390740889012315	0.9438252907146887
1.0009675	0.9427643604576555	0.9473872805365792
1.0009676	0.9463444998433214	0.9508346082387156
1.0009677	0.9498138219464506	0.9541668566328436
1.0009678	0.953171641678253	0.9573836224809529
1.0009679	0.9564172739267031	0.9604845164997078
1.000968	0.9595500335876025	0.9634691634373618
1.0009681	0.9625692355501754	0.9663372021054291
1.0009682	0.9654741947236324	0.9690882854475866
1.0009683	0.9682642259969448	0.9717220805434573
1.0009684	0.970938644265914	0.9742382686746297
1.0009685	0.973496764420791	0.9766365453515323
1.0009686	0.9759379013687388	0.9789166203712949
1.0009687	0.9782613699997496	0.9810782178209291
1.0009688	0.9804664852096246	0.9831210761322595
1.0009689	0.9825525618896662	0.985044948103984
1.000969	0.9845189149449411	0.986849600948396
1.0009691	0.9863648592664863	0.9885348162939164
1.0009692	0.9880897097464084	0.9901003902255274
1.0009693	0.9896927812881701	0.991546133318663
1.0009694	0.9911733887836081	0.9928718706412777
1.0009695	0.992530847128524	0.9940774417891709
1.0009696	0.993764471216118	0.9951627008995039
1.0009697	0.9948735759476713	0.9961275166778175
1.0009698	0.9958574762161087	0.9969717723994496
1.0009699	0.9967154869172313	0.9976953659335527
1.00097	0.9974469229453578	0.9982982097517036
1.0009701	0.998051099199539	0.998780230943564
1.0009702	0.9985273305738117	0.9991413712176679
1.0009703	0.9988749319639773	0.9993815869140796
1.0009704	0.9990932182654966	0.9995008490080707
1.0009705	0.9991815043751419	0.9994991431144062
1.0009706	0.999139105188086	0.9993764694874883
1.0009707	0.9989653356001307	0.999132843022641
1.0009708	0.9986595105079034	0.9987682932548385
1.0009709	0.9982209448058488	0.9982828643516143
1.000971	0.9976489533903007	0.9976766151125618
1.0009711	0.9969428511587777	0.9969496189609817
1.0009712	0.9961019538209442	0.9961019639289372
1.0009713	0.9951264475850957	0.9951337526562736
1.0009714	0.9940174643791783	0.99404510237199
1.0009715	0.9927758626822161	0.992836144884348
1.0009716	0.991402500964814	0.9915070265538928
1.0009717	0.9898982377057026	0.9900579082918383
1.0009718	0.9882639313810027	0.9884889655301144
1.0009719	0.986500440470893	0.9868003882065456
1.000972	0.9846086234436613	0.9849923807266
1.0009721	0.9825893387792005	0.983065161961131
1.0009722	0.9804434449536317	0.9810189652051339
1.0009723	0.9781718004482577	0.9788540381580758
1.0009724	0.9757752637291098	0.9765706428743975
1.0009725	0.9732546932772135	0.974169055760634
1.0009726	0.9706109475686889	0.9716495675229833
1.0009727	0.9678448850859341	0.9690124831427718
1.0009728	0.9649573642927838	0.9662581218158557
1.0009729	0.9619492436713654	0.9633868169491049
1.000973	0.9588213817048767	0.9603989161036356
1.0009731	0.9555746368555463	0.9572947809316947
1.0009732	0.9522098676063071	0.9540747871726308
1.0009733	0.9487279324332801	0.9507393245811852
1.0009734	0.9451296898207039	0.9472887968945699
1.0009735	0.9414159982287179	0.9437236217526962
1.0009736	0.9375877161413037	0.9400442306936017
1.0009737	0.9336457020345817	0.9362510690707995
1.0009738	0.9295908143938011	0.9323445960157261
1.0009739	0.9254239116770732	0.9283252843471703
1.000974	0.9211458523693974	0.9241936205661542
1.0009741	0.9167574949468942	0.9199501047625291
1.0009742	0.9122596978957922	0.9155952505728088
1.0009743	0.9076533196722361	0.9111295850790725
1.0009744	0.9029392187622122	0.9065536488031839
1.0009745	0.8981182536418414	0.9018679956029172
1.0009746	0.8931912827983012	0.8970731926252229
1.0009747	0.8881591646858302	0.8921698201947835
1.0009748	0.8830227577913722	0.8871584718076062
1.0009749	0.8777829206027963	0.8820397540283547
1.000975	0.8724405115729519	0.8768142863817254
1.0009751	0.86699638918948	0.8714827013456725
1.0009752	0.861451411928501	0.866045644229626
1.0009753	0.8558064382787804	0.8605037731200302
1.0009754	0.8500623266913684	0.8548577587512504
1.0009755	0.844219935654809	0.8491082844982221
1.0009756	0.838280123645223	0.8432560462447146
1.0009757	0.8322437491522408	0.8373017523246741
1.0009758	0.8261116706251744	0.8312461233833314
1.0009759	0.8198847465534413	0.8250898923693011
1.000976	0.8135638354131618	0.8188338043932543
1.0009761	0.8071497956948012	0.8124786166649942
1.0009762	0.8006434858459943	0.8060250983452125
1.0009763	0.7940457643570009	0.7994740305369609
1.0009764	0.7873574897039415	0.7928262061350048
1.0009765	0.7805795203780854	0.7860824297588089
1.0009766	0.7737127148254517	0.7792435175951394
1.0009767	0.7667579315371117	0.7723102973890416
1.0009768	0.7597160289891858	0.7652836082840389
1.0009769	0.7525878656737176	0.7581643007512688
1.000977	0.7453743000351706	0.7509532364231826
1.0009771	0.7380761905653975	0.7436512880840289
1.0009772	0.7306943957570022	0.7362593395177851
1.0009773	0.7232297740533218	0.7287782853509247
1.0009774	0.715683183946775	0.7212090310427407
1.0009775	0.7080554839134825	0.7135524927102318
1.0009776	0.7003475324467685	0.7058095970508093
1.0009777	0.6925601879885217	0.6979812811612014
1.0009778	0.6846943090318888	0.6900684925271583
1.0009779	0.6767507540529906	0.6820721888402641
1.000978	0.668730381545841	0.6739933379170575
1.0009781	0.6606340499509413	0.6658329175100056
1.0009782	0.652462617762136	0.6575919152967968
1.0009783	0.6442169434555456	0.6492713286891691
1.0009784	0.6358978855258435	0.6408721647488714
1.0009785	0.6275063024122045	0.6323954399909362
1.0009786	0.6190430526091404	0.6238421803725253
1.0009787	0.6105089945927713	0.6152134210943824
1.0009788	0.6019049868584	0.6065102065135101
1.0009789	0.5932318878439355	0.5977335899392348
1.000979	0.5844905560445262	0.5888846336217646
1.0009791	0.5756818499559255	0.5799644085662785
1.0009792	0.5668066280151345	0.5709739943432257
1.0009793	0.5578657487177581	0.5619144790765067
1.0009794	0.5488600705399169	0.5527869592326324
1.0009795	0.5397904519779406	0.543592539528306
1.0009796	0.5306577514676709	0.5343323327148793
1.0009797	0.5214628275052962	0.5250074595661975
1.0009798	0.512206538566937	0.5156190486613598
1.0009799	0.502889743149468	0.5061682362896174
1.00098	0.49351329968763313	0.49665616622867276
1.0009801	0.4840780666781737	0.48708398973220546
1.0009802	0.4745849025972101	0.47745286530683123
1.0009803	0.4650346659421315	0.4677639586141572
1.0009804	0.4554282151466453	0.45801844224366606
1.0009805	0.44576640870801465	0.448217495699945
1.0009806	0.43605010510236025	0.4383623051738116
1.0009807	0.42628016282755515	0.4284540634423966
1.0009808	0.4164574403163311	0.41849396963661045
1.0009809	0.406582796066443	0.4084832292280833
1.000981	0.39665708857610693	0.39842305381766907
1.0009811	0.38668117627736287	0.38831466092132344
1.0009812	0.37665591766831463	0.378159273956858
1.0009813	0.36658217122508263	0.3679581220064815
1.0009814	0.3564607954463136	0.3577124397132721
1.0009815	0.34629264876317867	0.3474234670405445
1.0009816	0.3360785896742198	0.33709244925834775
1.0009817	0.3258194766555575	0.3267206367017938
1.0009818	0.3155161682062387	0.31630928466561975
1.0009819	0.30516952275662645	0.3058596531597429
1.000982	0.2947803988056706	0.2953730068954192
1.0009821	0.2843496548294916	0.2848506150397225
1.0009822	0.27387814932750604	0.27429375110873744
1.0009823	0.26336674072933014	0.2637036927192337
1.0009824	0.25281628753429086	0.2530817215750279
1.0009825	0.24222764821850878	0.2424291232179801
1.0009826	0.2316016812817397	0.23174718691953408
1.0009827	0.2209392451529137	0.22103720542991848
1.0009828	0.21024119833170465	0.21030047496378285
1.0009829	0.19950839931810266	0.19953829497265305
1.000983	0.1887417065405635	0.1887519679154971
1.0009831	0.17794197849900104	0.17794279924464293
1.0009832	0.16711307821187416	0.1671120971521238
1.0009833	0.1562679375889109	0.15626117245946325
1.0009834	0.14540892638782577	0.14539133836242715
1.0009835	0.1345371848931607	0.13450391041692547
1.0009836	0.12365385336539325	0.1236002062831515
1.0009837	0.1127600720892008	0.11268154561469658
1.0009838	0.10185698127668041	0.10174924980172755
1.0009839	0.09094572121248712	0.09080464195643438
1.000984	0.0800274321570984	0.07984904665619143
1.0009841	0.069103254395254	0.06888378983159617
1.0009842	0.05817432813891599	0.05791019850869674
1.0009843	0.04724179367281245	0.04692960079450668
1.0009844	0.03630679125742042	0.03594332561879688
1.0009845	0.025370461177501524	0.024952702622107824
1.0009846	0.014433943644964309	0.013959061897131161
1.0009847	0.00349837894456817	0.0029637339742486003
1.0009848	-0.00743509263893527	-0.008031950412847063
1.0009849	-0.018365330893625242	-0.01902666056128206
1.000985	-0.029291195534743908	-0.03001906581365327
1.0009851	-0.04021154630181445	-0.04100783581677798
1.0009852	-0.05112524291013443	-0.0519916406337435
1.0009853	-0.06203114514769459	-0.06296915100262115
1.0009854	-0.07292811272977695	-0.07393903835078872
1.0009855	-0.08381500539590403	-0.08489997505347545
1.0009856	-0.09469068286146298	-0.09585063454555272
1.0009857	-0.1055540049142758	-0.10678969157953262
1.0009858	-0.11640383126970377	-0.11771582223984603
1.0009859	-0.12723902166726941	-0.1286277042005402
1.000986	-0.13805843582248967	-0.13952401683663657
1.0009861	-0.14886093352293717	-0.15040344148085802
1.0009862	-0.15964537448409288	-0.16126466143794763
1.0009863	-0.1704106184454791	-0.17210636224085135
1.0009864	-0.18115552512278355	-0.18292723176162337
1.0009865	-0.19187895430324775	-0.19372596046623203
1.0009866	-0.20257976570251301	-0.2045012414289177
1.0009867	-0.21325681903642124	-0.21525177056264902
1.0009868	-0.2239089740919129	-0.2259762468484083
1.0009869	-0.23453509058477595	-0.23667337234923433
1.000987	-0.2451340282545329	-0.2473418524630524
1.0009871	-0.25570464681726723	-0.25798039603168177
1.0009872	-0.2662458060594466	-0.2685877155916837
1.0009873	-0.2767563656970904	-0.27916252738827024
1.0009874	-0.28723518546972115	-0.2897035516253771
1.0009875	-0.29768112509370415	-0.3002095125735053
1.0009876	-0.30809304435495344	-0.3106791388173613
1.0009877	-0.3184698029697599	-0.3211111632698079
1.0009878	-0.3288102606776465	-0.3315043234184944
1.0009879	-0.3391132771953007	-0.34185736143248374
1.000988	-0.34937771230800185	-0.35216902440618186
1.0009881	-0.35960242573235335	-0.36243806437319065
1.0009882	-0.3697862772078777	-0.3726632385492391
1.0009883	-0.37992812645162566	-0.3828433094371028
1.0009884	-0.3900268332481608	-0.3929770450666461
1.0009885	-0.40008125731443916	-0.4030632190082329
1.0009886	-0.4100902583678102	-0.4131006105895685
1.0009887	-0.4200526961922476	-0.4230880051096572
1.0009888	-0.4299674305049987	-0.43302419385223134
1.0009889	-0.4398333210455861	-0.44290797432117573
1.000989	-0.4496492275317929	-0.45273815034194426
1.0009891	-0.4594140097467353	-0.4625135322936261
1.0009892	-0.4691265274080844	-0.4722329371218054
1.0009893	-0.47878564025536274	-0.4818951885692674
1.0009894	-0.4883902080068279	-0.4914991172751364
1.0009895	-0.49793909044465745	-0.5010435610016378
1.0009896	-0.5074311472869866	-0.5105273646466728
1.0009897	-0.5168652382733381	-0.5199493804691518
1.0009898	-0.526240223122484	-0.5293084681857659
1.0009899	-0.5355549616155828	-0.5386034951919557
1.00099	-0.544808313471274	-0.5478333365742619
1.0009901	-0.5539991384290804	-0.5569968753297534
1.0009902	-0.5631262962083299	-0.5660930024602652
1.0009903	-0.5721886465890798	-0.5751206171871651
1.0009904	-0.5811850492905152	-0.5840786269634847
1.0009905	-0.590114364032407	-0.5929659476672735
1.0009906	-0.5989754505939342	-0.6017815037915106
1.0009907	-0.6077671686947173	-0.6105242284556677
1.0009908	-0.6164883780742789	-0.6191930636139747
1.0009909	-0.6251379384530162	-0.6277869601446932
1.000991	-0.6337147096088657	-0.6363048780531951
1.0009911	-0.642217551262064	-0.6447457864833466
1.0009912	-0.6506453231521339	-0.6531086639187
1.0009913	-0.6589968850001391	-0.6613924982687623
1.0009914	-0.6672710965826929	-0.6695962870647342
1.0009915	-0.6754668176206886	-0.6777190374705439
1.0009916	-0.6835829078536487	-0.6857597664767291
1.0009917	-0.6916182270033445	-0.6937175009833453
1.0009918	-0.6995716348449847	-0.7015912779881914
1.0009919	-0.7074419911001597	-0.709380144597355
1.000992	-0.7152281555083922	-0.7170831582113849
1.0009921	-0.7229289877922012	-0.7246993866047988
1.0009922	-0.7305433477253097	-0.7322279081062723
1.0009923	-0.7380700950300462	-0.7396678116088393
1.0009924	-0.7455080894295167	-0.7470181967316318
1.0009925	-0.7528561906962776	-0.7542781739769749
1.0009926	-0.7601132585532366	-0.761446864740173
1.0009927	-0.7672781527399165	-0.7685234014811393
1.0009928	-0.7743497329802422	-0.7755069277977155
1.0009929	-0.7813268590451425	-0.7823965985910611
1.000993	-0.7882083906583341	-0.7891915800748887
1.0009931	-0.7949931875593395	-0.7958910499386219
1.0009932	-0.8016801094729428	-0.8024941974166465
1.0009933	-0.8082680161683647	-0.8090002234450097
1.0009934	-0.8147557673701709	-0.8154083406699807
1.0009935	-0.8211422228178837	-0.8217177736023038
1.0009936	-0.8274262422371873	-0.8279277586825813
1.0009937	-0.8336066853955129	-0.8340375444285444
1.0009938	-0.8396824120183156	-0.8400463914433259
1.0009939	-0.8456522818451181	-0.84595357256025
1.000994	-0.8515151546025443	-0.8517583729041974
1.0009941	-0.8572698900561556	-0.857460090029442
1.0009942	-0.8629153479323369	-0.8630580339272628
1.0009943	-0.8684503879584443	-0.8685515271492176
1.0009944	-0.8738738698985827	-0.8739399049246204
1.0009945	-0.8791846534798616	-0.8792225151678341
1.0009946	-0.8843815984418038	-0.8843987186061566
1.0009947	-0.8894635645127758	-0.8894678888337721
1.0009948	-0.8944294110217631	-0.894429412432303
1.0009949	-0.8992739789466941	-0.8992826889775329
1.000995	-0.9039932117152947	-0.9040271311572784
1.0009951	-0.9085873696638692	-0.9086621648209569
1.0009952	-0.9130567131591856	-0.9131872290899524
1.0009953	-0.9174015025372706	-0.9176017763637634
1.0009954	-0.9216219981444911	-0.921905272427634
1.0009955	-0.9257184603182549	-0.9260971964976382
1.0009956	-0.9296911494231199	-0.930177041320656
1.0009957	-0.9335403257962195	-0.9341443131799103
1.0009958	-0.9372662497839199	-0.9379985319921857
1.0009959	-0.9408691817247241	-0.9417392313483017
1.000996	-0.9443493819809984	-0.9453659586025365
1.0009961	-0.9477071108909727	-0.9488782748775502
1.0009962	-0.9509426287939649	-0.9522757551435193
1.0009963	-0.9540561960507097	-0.9555579882910978
1.0009964	-0.9570480730002535	-0.9587245771358965
1.0009965	-0.959918519988963	-0.9617751384969131
1.0009966	-0.9626677973572348	-0.9647093032288993
1.0009967	-0.9652961654636437	-0.967526716292783
1.0009968	-0.9678038846483177	-0.9702270367595781
1.0009969	-0.9701912152576229	-0.9728099378779009
1.000997	-0.9724584176330253	-0.9752751071015597
1.0009971	-0.974605752130959	-0.9776222461489693
1.0009972	-0.9766334790926232	-0.9798510710064201
1.0009973	-0.9785418588643847	-0.9819613119845862
1.0009974	-0.9803311517887687	-0.9839527137412406
1.0009975	-0.9820016182200877	-0.9858250353296012
1.0009976	-0.9835535185006028	-0.9875780502009293
1.0009977	-0.9849871129766807	-0.9892115462498858
1.0009978	-0.9863026619918978	-0.9907253258324065
1.0009979	-0.9875004258984623	-0.9921192058028004
1.000998	-0.9885806650396887	-0.9933930175157258
1.0009981	-0.9895436397599353	-0.9945466068578704
1.0009982	-0.9903896104098447	-0.9955798342730806
1.0009983	-0.9911188373335151	-0.9964925747638643
1.0009984	-0.9917315808773133	-0.9972847179170301
1.0009985	-0.9922281013866319	-0.9979561679129737
1.0009986	-0.992608659210042	-0.9985068435429642
1.0009987	-0.9928735146926789	-0.9989366782100156
1.0009988	-0.9930229281809091	-0.9992456199431672
1.0009989	-0.9930571600211509	-0.9994336314018473
1.000999	-0.9929764705599222	-0.9995006898817882
1.0009991	-0.9927811201433858	-0.999446787315256
1.0009992	-0.9924713691179086	-0.999271930273952
1.0009993	-0.9920474778309245	-0.9989761399684451
1.0009994	-0.9915097066269174	-0.9985594522427006
1.0009995	-0.9908583158530684	-0.9980219175736669
1.0009996	-0.990093565855744	-0.9973636010627998
1.0009997	-0.9892157169833855	-0.9965845824305543
1.0009998	-0.9882250295784604	-0.9956849559995465
1.0009999	-0.9871217639891591	-0.9946648306934974
1.001	-0.9859061805646716	-0.993524330020049

==> image_data/fig2_rad_right_data.dat <==
500.	103.06176551854182	103.06173186877669
501.1526190389498	104.01358801428617	104.0135882752648
502.3078951391976	105.04060867638434	105.04062370065593
503.4658344259021	105.93488516213478	105.93487432542831
504.62644303834225	106.94612050942759	106.9461208174256
505.7897271299493	107.97495337804348	107.97501370093643
506.9556928683397	108.89503655333819	108.89476367211995
508.1243464353478	109.96058621402696	109.9606478670188
509.29569402705846	110.98557845290162	110.98557863047763
510.46974185384	111.94531850338815	111.9451629122058
511.64649614037705	113.05608940493698	113.05632742000347
512.8259631257039	114.07698289050063	114.07698259235998
514.0081490632368	115.08862938670156	115.08862921849092
515.193060220808	116.2328614684336	116.23288258799782
516.3807028806987	117.25460511867507	117.25460479763912
517.571083339672	118.32648684764762	118.32648549964853
518.7642079090064	119.49105048941236	119.49105122175193
519.9600829145297	120.52402122671035	120.52402092444825
521.158714696652	121.65901369096179	121.65901531950924
522.3601096104001	122.8328606565253	122.83286961224589
523.5642740254498	123.89046644281558	123.89046579906012
524.7712143261612	125.08584423190389	125.08584648546189
525.9809369116114	126.26156398600598	126.26174302694139
527.1934481956295	127.35837976979877	127.35837009106913
528.4087546068292	128.6062856800694	128.6064564806707
529.6268625886445	129.78228368341465	129.78229276720825
530.8477785993623	130.93105446302422	130.9310503798761
532.0715091121581	132.22062050104182	132.22071246707694
533.298060615129	133.4000363840688	133.40000787788932
534.527439611329	134.6109363901389	134.61060508314503
535.7596526188032	135.9291267097234	135.9293532612319
536.9947061706224	137.12083014734543	137.1207629913309
538.2326068149175	138.3980358223542	138.3980330455296
539.4733611149144	139.7339776889357	139.73433129389244
540.7169756489691	140.9502865331216	140.95028635554567
541.9634570106018	142.29355293707667	142.29355325588435
543.2128118085327	143.63883089681244	143.6389571751279
544.4650466667167	144.89387866103493	144.89367007942204
545.7201682243783	146.29690200253435	146.29706979139817
546.9781831360469	147.6477884900178	147.6478237788674
548.2390980715926	148.95515351338105	148.95500675715618
549.5029197162605	150.4086918683443	150.4087015511967
550.7696547707075	151.76656341756365	151.76652478024957
552.0393099510366	153.1372166931266	153.13721436968473
553.3118919888332	154.62928246186766	154.62928578360942
554.5874076312006	156.0012335972093	156.0012177735493
555.8658636407956	157.4421947480085	157.4420786238268
557.147266795865	158.9607570896282	158.9607695477542
558.4316238902805	160.35816685924632	160.35810844552392
559.7189417335758	161.87049003864638	161.87050437252367
561.0092271509817	163.4062146491579	163.40642309061678
562.3024869834632	164.84320358963467	164.84294531622245
563.5987280877553	166.42286963088918	166.42293193540578
564.8979573363989	167.9706521372718	167.97084015888274
566.2001816177785	169.46082733408892	169.46061214087544
567.5054078361576	171.0996166478864	171.09984614619256
568.8136429117154	172.65972906038914	172.65972709456432
570.1248937805844	174.21488909903783	174.21488771311925
571.4391673948859	175.9022878499979	175.90229054379816
572.7564707227679	177.47960994759066	177.4795188226094
574.0768107484414	179.10841369860904	179.1084136042528
575.4001944722179	180.83221341763385	180.83229885649848
576.7266289105462	182.4370623379727	182.4368893066023
578.0561210960494	184.14287411689816	184.14287441020153
579.388678077563	185.8929071172259	185.89317074428118
580.7243069201714	187.53828114859735	187.53824171308986
582.0630147052457	189.31934816105644	189.31935857795008
583.4048085304813	191.0895065487324	191.08954601686264
584.7496955099355	192.78928050656782	192.7892664349505
586.0976827740652	194.63883510388004	194.63883711627642
587.4487774697648	196.42726832944942	196.42726646940906
588.8029867604037	198.19479612111456	198.19464288173864
590.1603178258649	200.10267351438694	200.10267770344637
591.5207778625823	201.9130313534499	201.9130510264668
592.88437408358	203.75793558777013	203.75793575562793
594.2511137185093	205.71285538952463	205.713106210107
595.6210040136874	207.55406641113248	207.55404177171545
596.9940522321366	209.48175161264777	209.4817028094165
598.3702656536217	211.47318116856562	211.47353730293864
599.7496515746894	213.35730075326924	213.35730022445995
601.1322173087065	215.36779097156662	215.3677946754846
602.5179701858987	217.3885790192596	217.38871882394417
603.9069175533901	219.329540919455	219.3293412339722
605.2990667752412	221.41771252200942	221.4177945304713
606.6944252324886	223.46458780483596	223.46466700566555
608.093000323184	225.47604649085608	225.47578481872335
609.4947994624332	227.63343604762377	227.63352172984415
610.8998300824359	229.7084059759115	229.70840566375372
612.3080996325243	231.80118604336647	231.8011854929947
613.7196155792036	234.01723619450783	234.01751310329578
615.1343854061909	236.12755791637372	236.12755608542582
616.5524166144545	238.30907532708355	238.30906776031463
617.9737167222552	240.5733840084948	240.57340004735389
619.3982932651846	242.7299619895008	242.7298496587846
620.8261537962055	245.0021486678115	245.00216087979388
622.2573058856925	247.3061044512035	247.30611802096763
623.6917571214715	249.52270480647468	249.522648072127
625.12951510886	251.88266747972358	251.8827918667587
626.5705874707079	254.2218238251935	254.22191427509514
628.0149818474374	256.5125554185337	256.51255404674845
629.4627058970837	258.9533130820831	258.9533688252743
630.9137672953353	261.328135446982	261.3281545380192
632.3681737355756	263.705211080762	263.70517947158015
633.8259329289227	266.216851981585	266.21687168841635
635.2870526042709	268.63296397658286	268.6329639050105
636.7515405083308	271.105146611395	271.1051103451652
638.219404405672	273.6771705879907	273.6772667602111
639.6906520787624	276.1448474535949	276.1447654196514
641.1652913280108	278.7160580407189	278.71607389219173
642.6433299718077	281.33968970164216	281.339775129023
644.124775846567	283.8718526309931	283.8717969800566
645.6096368067671	286.5412761739639	286.54127849703923
647.0979207249931	289.2109508004193	289.21095060959
648.589635491978	291.82179298212804	291.82169038906966
650.0847890166451	294.5838674100111	294.583867651569
651.5833892261496	297.29854398665793	297.2985558949435
653.0854440659207	300.00135775651904	300.00118514298435
654.5909614997036	302.8473028325564	302.8474099670009
656.0999495096016	305.6112852009696	305.6112603399184
657.6124160961192	308.41605178410657	308.416025944045
659.1283692782035	311.3359427853998	311.3363416665624
660.6478170932876	314.1582324263361	314.1582132790991
662.1707675973323	317.07106082257025	317.0710610665377
663.6972288648697	320.05618758222397	320.0562867307932
665.2272089890455	322.9485679801785	322.94856780018176
666.7607160816619	325.97053594074697	325.97052413005366
668.2977582732211	329.0141914295378	329.0142014084709
669.8383437129676	331.99103796405564	331.9910379063916
671.3824805689319	335.1184140609508	335.1184504909947
672.9301770279742	338.21832041549027	338.21832034765845
674.4814412958268	341.2936767335136	341.29356572201374
676.0362815971386	344.51913351865227	344.519156712877
677.594706175518	347.67791651278554	347.6779158379037
679.1567232935771	350.86316094878225	350.86315600053985
680.722341232975	354.17765745459366	354.17770126397545
682.2915682944622	357.40302287927017	357.4029136834787
683.8644127979245	360.7059191461863	360.7059061044266
685.4408830824268	364.09991594388845	364.10024840220973
687.0209875062576	367.4034620384537	367.4034335656319
688.6047344469732	370.82721954956804	370.82722590031005
690.1921323014424	374.29412001948083	374.2942743899493
691.7831894858905	377.68943911593766	377.6893342735493
693.3779144359443	381.2322016175585	381.2322094750209
694.9763156066766	384.7685828367544	384.76858269429005
696.5784014726516	388.269951783952	388.26984282151267
698.1841805279688	391.92604664776167	391.9260948037147
699.7936612863091	395.53312575545215	395.53312787672405
701.4068522809791	399.1533369278855	399.1533315522056
703.0237620649569	402.91454263236244	402.91473286991976
704.6443992109373	406.59873620307656	406.59868074867944
706.2687723113772	410.34736139338156	410.34728150833286
707.8968899785408	414.2049337057481	414.20498668371056
709.5287608445461	417.976415417196	417.97639442383485
711.16439356141	421.85844172774216	421.8584381432153
712.8037968010941	425.804937680809	425.804993255468
714.4469792555515	429.67735263124376	429.6773475305142
716.0939496367718	433.6931322135815	433.69313241011884
717.7447166768279	437.7241208163432	437.7242456002584
719.3992891279228	441.7121597851128	441.7121442736039
721.0576757624344	445.8576466256865	445.8577120955861
722.7198853729637	449.9734751913555	449.97348306981945
724.3859267723808	454.09067213360805	454.0906407588868
726.055808793871	458.35883540657625	458.3590097473477
727.729540290983	462.56441855183516	462.5644113261395
729.4071301376742	466.8218941362562	466.8218448712136
731.0885872283591	471.2047534743255	471.20476780473723
732.7739204779557	475.50933871764164	475.5093024021587
734.4631388219334	479.9140236546204	479.9140069113247
736.1562512163595	484.40387652984094	484.40394946625855
737.8532666379473	488.82057044872226	488.82054556708647
739.5541940841038	493.3748924609852	493.3748853638817
741.2590425729768	497.9668790558291	497.96688397101474
742.9678211435034	502.5102367234637	502.51022770704736
744.6805388554577	507.21214166458174	507.21214224680534
746.3972047894981	511.9051107666971	511.9052237853817
748.1178280472167	516.5898512300284	516.5898163584291
749.8424177511868	521.4338000427556	521.4338005960207
751.5709830450111	526.2317238996585	526.2317236680263
753.3035330933709	531.0700657321983	531.0700004419994
755.0400770820742	536.0486656260672	536.0486864741913
756.7806242181041	540.9598872934682	540.9598821331238
758.5251837296684	545.9607923186667	545.960716331746
760.2737648662478	551.0665941004756	551.0667811207753
762.0263768986456	556.1035177810174	556.1035092133394
763.7830291190363	561.2713563739235	561.2713549241881
765.543730841015	566.4993976129545	566.499424838099
767.3084913996472	571.6763219409335	571.6762966755942
769.0773201515174	577.0111109373926	577.0111143709587
770.8502264747798	582.3593336210497	582.359340102715
772.6272197692069	587.6914916524837	587.6914659379529
774.4083094562408	593.189413975054	593.1894384152405
776.1935049790411	598.6604731952224	598.6604726902025
777.9828158025373	604.1616519948392	604.1615551203208
779.7762514134769	609.8164230373598	609.8164660324979
781.573821320477	615.4176818639513	615.4176808939961
783.3755350540746	621.0984514128413	621.0983823963691
785.1814021667763	626.9034045134172	626.9034166898009
786.9914322331098	632.6463857752434	632.646328833132
788.8056348496743	638.5132048185166	638.5131923362696
790.6240196351915	644.4627663483811	644.4628471558359
792.4465962305568	650.3618604602759	650.361855968318
794.2733742988894	656.4169484827793	656.4169605147883
796.1043635255851	662.5086117492174	662.5087383313933
797.9395736183664	668.5794060596052	668.5793985794571
799.7790143073345	674.8208025940653	674.8208047062377
801.6226953450207	681.0563980139559	681.0564000833649
803.4706265064386	687.3135302835966	687.3135295634231
805.3228175891353	693.7364106665018	693.7364330935484
807.1792784132432	700.1222145223123	700.1222134396957
809.0400188215328	706.5781665531963	706.5781621904637
810.905048679465	713.1764936122299	713.176554092275
812.774377875242	719.7232606769046	719.7232573394772
814.6480163198612	726.3866685262425	726.3866350464658
816.5259739471672	733.1551644178733	733.1551795496215
818.4082607139043	739.8768981893584	739.8768866767891
820.2948865997697	746.7519531440064	746.7519642167424
822.1858616074658	753.6877713763445	753.6877719044478
824.0811957627541	760.6004703823817	760.6003363314267
825.9808991145075	767.6872187774018	767.6872202053074
827.8849817347641	774.7912041475649	774.7912130751572
829.7934537187804	781.910455638961	781.9104209578785
831.7063251850847	789.2059583459412	789.2059660170296
833.6236062755314	796.4836017667617	796.4836036543174
835.5453071553538	803.8234168157148	803.8233834401698
837.4714380132186	811.3226265964901	811.3226828235356
839.4020090612802	818.7839314504961	818.7839301175624
841.3370305352337	826.3549281691345	826.3549190910911
843.2765126943706	834.0530622048152	834.0531123292969
845.2204658216322	841.711662354657	841.711660210821
847.1689002236642	849.520358412423	849.5203723761906
849.1218262308722	857.414434125386	857.4144598012454
851.0792541974753	865.2863399410679	865.2863386548876
853.0411945015618	873.335070362208	873.3350734076707
855.0076575451438	881.4253118718187	881.4254260918639
856.9786537542127	889.5272757909844	889.5272548165583
858.954193578794	897.8147545707467	897.8147577461219
860.9342874930035	906.1060587154667	906.1060666227628
862.9189459951019	914.4532507000467	914.4532412106364
864.9081796075509	922.9759987873014	922.9759991986109
866.901998877069	931.4775054232693	931.4775050798412
868.9004143746877	940.0826791595832	940.0826388966666
870.903436695807	948.8365210890822	948.8365836199503
872.9110764602519	957.5615600161731	957.5615543876198
874.9233443123285	966.4334385796669	966.4334370015455
876.9402509208805	975.4157463247928	975.4157624146187
878.9618069793463	984.3803296000749	984.3803131538534
880.9880232058146	993.5235609251877	993.5235637253178
883.0189103430822	1002.7343345982067	1002.7343455797262
885.0544791587105	1011.9558096381292	1011.9558095865609
887.0947404450828	1021.3711886372397	1021.3712804083972
889.1397050194614	1030.8146172780052	1030.8146220229648
891.1893837240448	1040.309758969383	1040.3097563120793
893.2437874260254	1049.9956128045724	1049.995612951232
895.3029270176471	1059.6801422474798	1059.680124698703
897.3668134162632	1069.4634867973493	1069.463460121033
899.4354575643939	1079.4167307667703	1079.416748991872
901.5088704297845	1089.35531256891	1089.3552846997345
903.5870630054635	1099.4379728350211	1099.437903845152
905.6700463098013	1109.6563267838771	1109.6563356943086
907.7578313865678	1119.8651640429691	1119.8650372785394
909.8504293049917	1130.253987216667	1130.253987977273
911.947851159819	1140.7376075504371	1140.7376305897196
914.0501080713714	1151.2344511553283	1151.2344506699437
916.1572111856058	1161.9328786276008	1161.9328923887733
918.2691716741732	1172.685429104421	1172.685483547375
920.386000734478	1183.4884628832679	1183.4884442661657
922.5077095897368	1194.4964843177502	1194.496498236615
924.6343094890391	1205.5261570909847	1205.526157175955
926.7658117074056	1216.6517561222151	1216.651646981699
928.9022275458493	1227.9677987514162	1227.9678003161666
931.0435683314338	1239.2870238896323	1239.287020727771
933.1898454173349	1250.7484224359837	1250.7484223149809
935.3410701829004	1262.3709183589895	1262.3712423231127
937.4972540337094	1273.9961785684598	1273.996174140635
939.6584084016342	1285.8030598874561	1285.8030579027827
941.8245447449003	1297.7328962395527	1297.7329212763193
943.9956745481468	1309.6821034048994	1309.6820705454884
946.1718093224878	1321.8400830135615	1321.8400892307188
948.3529606055731	1334.0806295245222	1334.0806302764402
950.5391399616501	1346.373377984396	1346.3732054537477
952.7303589816236	1358.8845928116452	1358.884704434931
954.9266292831192	1371.443735290835	1371.4437368347872
957.127962510543	1384.0980217654283	1384.0979290168275
959.3343703351447	1396.963162199992	1396.963163670343
961.5458644550793	1409.8529243280216	1409.852922350744
963.7624565954682	1422.8844173570603	1422.8844163321796
965.9841585084621	1436.103043749173	1436.103164576955
968.2109819733037	1449.3398324588707	1449.3398320764536
970.4429387963891	1462.7608040251114	1462.760803497959
972.6800408113313	1476.334087904684	1476.3340952020503
974.9222998790226	1489.9367024335136	1489.9367000371187
977.1697278876973	1503.7554685943542	1503.7554687147324
979.4223367529949	1517.6870456265283	1517.6871355647186
981.6801384180234	1531.676225733627	1531.6760173361524
983.9431448534224	1545.8974128280681	1545.8974130809768
986.2113680574269	1560.195194710127	1560.1951954074348
988.4848200559303	1574.5903113329846	1574.5903044638594
990.763512902549	1589.2164885402108	1589.2166790363137
993.0474586786858	1603.892704247138	1603.8927039974014
995.3366694935934	1618.712055260344	1618.7120300679237
997.6311574844398	1633.7446663103642	1633.7447384827212
999.9309348163721	1648.8152951942495	1648.8152932434232
1002.2360136825805	1664.073703259795	1664.0736933229775
1004.546406304364	1679.5147777821023	1679.514788402969
1006.8621249311942	1694.9994340609503	1694.9994335411513
1009.1831818407803	1710.7080586573472	1710.708058950993
1011.5095893391357	1726.5619013153157	1726.5619082223152
1013.841359760641	1742.4820975095258	1742.4820895857195
1016.178505468111	1758.6484988951336	1758.648507934925
1018.5210388528592	1774.9230553795994	1774.9230573312739
1020.8689723347646	1791.3004597218649	1791.3004596231945
1023.222318362337	1807.929447293961	1807.929447485523
1025.5810894127828	1824.6369158451814	1824.636918901059
1027.945297992071	1841.4918570970215	1841.491846978115
1030.314956635	1858.5866671498443	1858.586714165784
1032.6900779052648	1875.743624913017	1875.743622597263
1035.070674395521	1893.093692214677	1893.093689780386
1037.456758727455	1910.6578817710963	1910.6579058383372
1039.8483435518478	1928.284442014249	1928.2843994951909
1042.2454415486443	1946.143752284626	1946.1437476120198
1044.64806542702	1964.182589177311	1964.1825908982912
1047.0562279254464	1982.301235068148	1982.3012339086504
1049.469941811762	2000.680416059921	2000.6804170020832
1051.8892198832377	2019.2023436656675	2019.2023648142233
1054.3140749666447	2037.8365799016344	2037.8365770687246
1056.7445199183235	2056.7430725521413	2056.743125913372
1059.180567624251	2075.7607480166384	2075.76075056189
1061.6222310001099	2094.933176672073	2094.9331766681644
1064.0695229913558	2114.3727124634647	2114.372744292544
1066.5224565732883	2133.9029667899986	2133.902966504724
1068.981044751116	2153.6340784118265	2153.634056172707
1071.4453005600292	2173.6119443776806	2173.6119455804223
1073.9152370652669	2193.6756248020306	2193.675608019392
1076.3908673621866	2213.9826517915058	2213.98265200885
1078.8722045763332	2234.5054535232616	2234.505463099783
1081.3592618635103	2255.1263042363544	2255.1263038087636
1083.8520524098474	2276.0230877270483	2276.0230897355814
1086.3505894318723	2297.1001982025196	2297.1002038286806
1088.8548861765794	2318.30342390488	2318.3034119297863
1091.364955921501	2339.8005211306568	2339.800556739112
1093.8808119747762	2361.44520223082	2361.4452069704753
1096.4024676752244	2383.255814498651	2383.2558134624846
1098.9299363924126	2405.3617079726464	2405.361712877099
1101.4632315267281	2427.5914612175543	2427.5914616294754
1104.00236650945	2450.0328446040385	2450.0328447536535
1106.5473548028187	2472.7549840483985	2472.7550745575613
1109.0982099001096	2495.591624530316	2495.59162216165
1111.6549453257016	2518.684426271655	2518.6843852712773
1114.217574635152	2542.031277045748	2542.031312916977
1116.7861114152659	2565.4997235881947	2565.49967724716
1119.36056928417	2589.261084505716	2589.261091452538
1121.940961891383	2613.243419457929	2613.2434220970426
1124.5273029178904	2637.3706395281592	2637.370636471688
1127.1196060762145	2661.814741593823	2661.8147421148856
1129.7178851104889	2686.446727318937	2686.446736407694
1132.3221537965298	2711.260301626867	2711.26029494513
1134.9324259419109	2736.3986353756186	2736.3986422726134
1137.5487153860354	2761.698788455138	2761.698801441629
1140.1710360002091	2787.2251227605116	2787.2251228646564
1142.799401687715	2813.0680029942187	2813.0680227344405
1145.4338263838865	2839.059134243253	2839.05912943852
1148.074324056181	2865.322327122678	2865.322305353949
1150.7209087042543	2891.880370443955	2891.8803742118494
1153.3735943600345	2918.588896936425	2918.5888890602077
1156.0323950877973	2945.609934485384	2945.6099321406714
1158.6973249842392	2972.895632281558	2972.8956665369014
1161.3683981785534	3000.350590952801	3000.3505908589445
1164.045628832504	3028.147303159137	3028.147311122638
1166.7290311405013	3056.176424025107	3056.176423861854
1169.4186193296773	3084.4078527423203	3084.4078302506086
1172.114407659961	3112.995326066935	3112.995358997893
1174.8164104241537	3141.787644309356	3141.787651853422
1177.5246419480047	3170.8251604758543	3170.8251397254016
1180.2391165902886	3200.2170089048077	3200.2170094467833
1182.959848742879	3229.7966386899448	3229.796638552311
1185.6868528308275	3259.66799669132	3259.667983143743
1188.420143312438	3289.8775537092497	3289.8775769767894
1191.159734679345	3320.272679426108	3320.272672335941
1193.9056414565887	3351.002902619767	3351.0029005777105
1196.6578782026938	3382.0450201364974	3382.045022811326
1199.4164595097452	3413.286743582146	3413.28673458908
1202.1814000034667	3444.897801492764	3444.8977864926437
1204.9527143432974	3476.7900867891044	3476.790086627807
1207.7304172224701	3508.911234404751	3508.911228873772
1210.5145233680892	3541.4222450120556	3541.422261535107
1213.3050475412076	3574.1862706280103	3574.1862714755584
1216.1020045369078	3607.2198085582186	3607.2198019470497
1218.9054091843764	3640.648058851548	3640.6480826478482
1221.715276346986	3674.3096949755864	3674.3096947485255
1224.5316209223727	3708.287302811637	3708.2872960811787
1227.3544578425153	3742.6495302404933	3742.649530290699
1230.1838020738137	3777.2388440785735	3777.2388412537352
1233.0196686171698	3812.1898558442667	3812.1898495912915
1235.862072508065	3847.5036826398727	3847.503716162883
1238.7110288166427	3883.0542715095	3883.054271242694
1241.5665526477853	3919.0051373803008	3919.0051371852505
1244.4286591411956	3955.2907632141214	3955.290769131451
1247.2973634714774	3991.8383502070874	3991.8383439151867
1250.1726808482156	4028.8127049816085	4028.8127180824054
1253.054626516057	4066.0938616126314	4066.09387854994
1255.9432157547901	4103.675033275479	4103.675014114543
1258.838463879428	4141.694439707083	4141.694441852429
1261.7403862402873	4179.999197204643	4179.999199064314
1264.6489982230723	4218.649756859262	4218.649747261469
1267.564315248954	4257.734795749364	4257.734852654034
1270.4863527746527	4297.095653983209	4297.095645049028
1273.4151262925207	4336.849577136062	4336.849577263712
1276.3506513306236	4377.021482145314	4377.021533537758
1279.2929434528228	4417.474633983692	4417.474621873794
1282.2420182588587	4458.363307572248	4458.3633077303475
1285.197891384432	4499.645307828642	4499.645343477105
1288.1605785012878	4541.2297877642795	4541.229752033326
1291.1300953172981	4583.281831835598	4583.281832531389
1294.106457576546	4625.700504721779	4625.700518852006
1297.0896810594072	4668.456692769613	4668.456654975854
1300.079781582636	4711.698508273834	4711.698531744309
1303.076774999448	4755.284610093532	4755.284634899981
1306.080677199603	4799.252845660182	4799.252830172959
1309.0915041094927	4843.709636934679	4843.709686723063
1312.1092716922208	4888.498448109537	4888.498447057009
1315.133995947691	4933.717675758344	4933.717675248035
1318.16569291269	4979.414846679832	4979.414855472551
1321.2043786609734	5025.445664404524	5025.445652938081
1324.2500693033503	5071.952650350728	5071.9526479248425
1327.3027809877694	5118.917133808234	5118.917157082579
1330.3625298994048	5166.232715349562	5166.232629406322
1333.4293322607398	5214.061556007941	5214.061556166495
1336.5032043316555	5262.323418324609	5262.323430302359
1339.584162409516	5310.968207658878	5310.968203446616
1342.6722228292535	5360.150927911664	5360.150939344741
1345.7674019634578	5409.744252331453	5409.74425355524
1348.86971622246	5459.763581643554	5459.7635097277325
1351.9791820544217	5510.330487811744	5510.330488287211
1355.0958159454215	5561.293839526623	5561.293837950399
1358.219634419541	5612.731984970951	5612.731972877363
1361.3506540389562	5664.713443980221	5664.713446124709
1364.4888914040205	5717.089846221714	5717.089826964431
1367.6343631533562	5769.989434912413	5769.989431219802
1370.7870859639413	5823.416935930287	5823.416935957134
1373.9470765511985	5877.253070946928	5877.253052660526
1377.1143516690831	5931.65439692593	5931.6543947339405
1380.288928110173	5986.562161564922	5986.562174703311
1383.4708227057556	6041.90730596651	6041.907305846592
1386.6600523259203	6097.848406904507	6097.848407416868
1389.8566338796443	6154.2744746986655	6154.274552741802
1393.060584314885	6211.179195664592	6211.179175212678
1396.2719206186691	6268.6964643068295	6268.696466951194
1399.4906598171813	6326.683582704796	6326.683582565502
1402.7168189758568	6385.198355073954	6385.197998707004
1405.9504151994702	6444.327384168295	6444.327445504845
1409.191465632227	6503.922754103955	6503.922742584324
1412.4399874578537	6564.095964685129	6564.0959512953195
1415.6959978996897	6624.8744559256775	6624.874456139683
1418.9595142207781	6686.129264051763	6686.1292604906575
1422.2305537239579	6748.008270834906	6748.008270133403
1425.5091337519548	6810.475118638294	6810.475119493708
1428.7952716874734	6873.443902325654	6873.4438911444695
1432.0889849532905	6937.0735926210855	6937.0735950628
1435.3902910123454	7001.271692152068	7001.271703315411
1438.6992073678346	7066.010852861251	7066.010744983713
1442.015751563303	7131.4343830052685	7131.434383184827
1445.339941182738	7197.411094374724	7197.411129940324
1448.6717938506617	7263.977404730415	7263.977214406054
1452.0113272322255	7331.237334183444	7331.23734433924
1455.3585590333028	7399.044872381489	7399.044870013116
1458.7135070005834	7467.494064868265	7467.4940289362885
1462.0761889216678	7536.633815801834	7536.633841609507
1465.4466226251607	7606.328766974437	7606.32876068435
1468.8248259807656	7676.715461247848	7676.715448201014
1472.210816899381	7747.780199201439	7747.780207898609
1475.6046133331931	7819.422800130775	7819.422799751135
1479.006233275773	7891.799578005982	7891.799578555376
1482.4156947621714	7964.837932131387	7964.837944911939
1485.8330158690133	8038.4909887761305	8038.49097153944
1489.258214714595	8112.908757196253	8112.908778634962
1492.69130945898	8187.973769602443	8187.973791866905
1496.1323183040947	8263.701160093651	8263.701155061071
1499.5812594938257	8340.21009228387	8340.210104652668
1503.0381513141156	8417.359663239986	8417.359674278636
1506.5030120930608	8495.225197324075	8495.225151090783
1509.9758602010081	8573.875731450491	8573.875740365844
1513.4567140506526	8653.172569003462	8653.17256428328
1516.9455920971352	8733.238848203762	8733.238844742255
1520.4425128381397	8814.083201248042	8814.083360256232
1523.9474948139914	8895.59439592307	8895.59429954192
1527.4605566077566	8977.922497020965	8977.922497364149
1530.9817168453385	9061.016384249528	9061.016386907992
1534.5109941955786	9144.811417023413	9144.81141518389
1538.048407370354	9229.46113194326	9229.461140054196
1541.593975124677	9314.864050992663	9314.864122641928
1545.1477162567953	9401.015041262006	9401.015041281928
1548.7096496082902	9488.045004580994	9488.045024488118
1552.2797940641776	9575.821755129242	9575.82175784643
1555.858168553009	9664.400910740356	9664.400907404815
1559.4447920469686	9753.87007161723	9753.870077896543
1563.0396835619774	9844.09031899525	9844.09028027377
1566.6428621577927	9935.169477645059	9935.169477808944
1570.2543469381087	10027.13830792471	10027.138309367192
1573.874157050658	10119.87634427419	10119.876327100885
1577.5023116873133	10213.526215759004	10213.526218943434
1581.1388300841897	10308.05812233481	10308.058124078076
1584.7837315217455	10403.392033537699	10403.392031807449
1588.4370353248853	10499.681966918895	10499.681978940049
1592.0987608630624	10596.844512101245	10596.844518901007
1595.7689275503808	10694.855052106994	10694.854919191159
1599.447554845699	10793.85343925303	10793.853440417122
1603.1346622527328	10893.719074302047	10893.719154112172
1606.8302693201585	10994.487915931624	10994.487893965661
1610.5343956417173	11096.263429875002	11096.263596370214
1614.2470608563178	11198.910318360298	11198.910318022028
1617.9682846481414	11302.519353361717	11302.519352786116
1621.6980867467464	11407.142189381764	11407.142196089657
1625.4364869271717	11512.652866086997	11512.652820395715
1629.1835050100437	11619.183434843088	11619.183428951788
1632.939160861679	11726.726114412771	11726.726114362462
1636.703474394191	11835.187870424275	11835.187863327186
1640.4764655655952	11944.720351515438	11944.720357017122
1644.2581543799154	12055.259602514729	12055.259611537245
1648.0485608872889	12166.76295091291	12166.762942602432
1651.8477051840741	12279.376924698445	12279.37692488973
1655.6556074129555	12392.994465205073	12392.994471841941
1659.4722877630518	12507.631852954697	12507.631827849116
1663.2977664700227	12623.4069664766	12623.406967067123
1667.1320638161749	12740.190029409967	12740.190029208277
1670.9752001305712	12858.054691434465	12858.054656795977
1674.8271957891384	12977.07179791096	12977.071846813122
1678.6880712147733	13097.11311168824	13097.113110005597
1682.5578468774538	13218.298167739655	13218.298160042774
1686.4365432943443	13340.64085965381	13340.640878250686
1690.324181029908	13464.037954414938	13464.03793707523
1694.2207806960128	13588.636037379367	13588.636011158282
1698.1263629520422	13714.391643161982	13714.391650943799
1702.0409485050045	13841.246158444279	13841.246046746452
1705.9645581096427	13969.349276110284	13969.34927640557
1709.8972125685443	14098.61023487073	14098.610237508066
1713.8389327322518	14229.02630707496	14229.026268909836
1717.7897394993734	14360.72692072335	14360.726922455317
1721.7496538166924	14493.591283985716	14493.591286001556
1725.7186966792815	14627.67483223049	14627.674810060269
1729.6968891306099	14763.066331641965	14763.06633179556
1733.6842522626582	14899.638014780778	14899.638019640179
1737.6808072160293	15037.495488317445	15037.495462304549
1741.686575180059	15176.673754974083	15176.673775615272
1745.7015773929309	15317.062229346662	15317.062183190124
1749.7258351417865	15458.799940754581	15458.799940609639
1753.7593697628402	15601.864801252035	15601.864802658523
1757.8022026414908	15746.184112311608	15746.18398535636
1761.8543552124358	15891.908325010574	15891.908329629525
1765.915848959785	16038.964450301506	16038.96451836081
1769.9867054171737	16187.332090000364	16187.332087947583
1774.0669461678776	16337.1496001232	16337.149603890106
1778.1565928449268	16488.30774896863	16488.307748725496
1782.2556671312213	16640.843687484572	16640.843685362997
1786.3641907596448	16794.86215888982	16794.862173922305
1790.4821855131802	16950.239108255464	16950.239104389428
1794.6096732250262	17107.064784918457	17107.064703318098
1798.7466757787115	17265.394284627237	17265.39440799378
1802.8932151082122	17425.11297920536	17425.112978553654
1807.0493131980668	17586.35012671072	17586.350126267233
1811.2149920834931	17749.10507944204	17749.105084845676
1815.390273850507	17913.293525004716	17913.29352480952
1819.5751806360358	18079.064448614132	18079.064442065937
1823.7697346280393	18246.36372583353	18246.36374624798
1827.9739580656246	18415.154756989592	18415.154665291317
1832.1878732391665	18585.582173473704	18585.582173647104
1836.4115024904236	18757.550926674434	18757.550936890253
1840.6448682126575	18931.08017651126	18931.080175336243
1844.8879928507517	19106.288419133907	19106.28845406939
1849.1408989013314	19283.058341659565	19283.05833987831
1853.4036089128801	19461.4638838989	19461.46387871869
1857.6761454858631	19641.579594945182	19641.57959550243
1861.9585312728427	19823.288835158168	19823.288835335552
1866.2507889786032	20006.710062970185	20006.709969685977
1870.5529413602671	20191.863602295674	20191.86360548376
1874.8650112274179	20378.656525164275	20378.656524021357
1879.187021442221	20567.233468097093	20567.233457557093
1883.5189949195446	20757.560591592744	20757.560614583443
1887.86095462708	20949.586766659973	20949.586765036594
1892.2129235854663	21143.46070990239	21143.460710089857
1896.5749248684094	21339.103196340744	21339.103196535943
1900.9469816028056	21536.516296372505	21536.51627541275
1905.329116968865	21735.83005506206	21735.83005652492
1909.7213542002328	21936.936565343134	21936.936581998965
1914.1237165841133	22139.893344309276	22139.893329950482
1918.5362274613938	22344.792399703274	22344.792402776693
1922.9589102267678	22551.5187900054	22551.518786902943
1927.3917883288589	22760.178095645602	22760.178083766146
1931.8348852703457	22970.81178985314	22970.81181106367
1936.288224608086	23183.320854018468	23183.320692468744
1940.7518299532412	23397.843037184804	23397.843020394193
1945.225724971403	23614.366002799783	23614.36600432818
1949.709933382717	23832.826137658973	23832.826123651645
1954.2044789620102	24053.373503337298	24053.373508373767
1958.7093855389153	24275.946768438662	24275.946770649916
1963.224676997999	24500.53199226781	24500.53197440416
1967.750377278887	24727.268432284112	24727.268432443605
1972.286510376392	24956.06025458735	24956.06026191378
1976.8331003406395	25186.948423515252	25186.948421512236
1981.3901712771972	25420.040847133143	25420.04085464293
1985.9577473472013	25655.227204535542	25655.227200949994
1990.5358527674862	25892.599265915273	25892.59925504765
1995.1245118107101	26132.21857394604	26132.218657587087
1999.7237488054873	26373.98305789676	26373.983028794253
2004.333588136514	26618.022334920923	26618.022335098092
2008.9540542446996	26864.345125989323	26864.345127424494
2013.5851716272955	27112.878035788537	27112.878035641872
2018.226964838025	27363.770163221157	27363.770164574304
2022.8794584872132	27616.97943742985	27616.97944652785
2027.542677241919	27872.47784501897	27872.47752348766
2032.2166458260638	28130.410512065377	28130.410549971573
2036.9013890205636	28390.69708379674	28390.697083628616
2041.5969316634603	28653.362048029	28653.36204464404
2046.3032986500546	28918.52728644629	28918.527309047564
2051.020514933034	29186.090089358302	29186.090088801877
2055.748605522611	29456.12774926948	29456.127749025818
2060.4875954866507	29728.720940474115	29728.72097865088
2065.2375099508067	30003.767325012035	30003.767319056416
2069.998374098652	30281.386856256184	30281.386856275574
2074.7702131718147	30561.609394491188	30561.60947833476
2079.5530524701103	30844.35463798515	30844.35463414251
2084.346917351677	31129.76825982641	31129.768249402212
2089.151833233109	31417.82856957903	31417.82869544566
2093.967825589592	31708.495111378154	31708.4951092116
2098.7949199550376	32001.918159774053	32001.91816797014
2103.6331419222206	32298.03297303396	32298.032973317306
2108.482517142911	32596.849401442774	32596.84930999005
2113.343071328015	32898.50096133095	32898.50096420039
2118.214830247706	33202.89550239751	33202.89550324339
2123.0978197315644	33510.09566908134	33510.09566738928
2127.9920656687154	33820.19976564669	33820.19987712418
2132.8975940079636	34133.108640192906	34133.10863976563
2137.8144307579314	34448.93097869343	34448.93097351858
2142.7426019871978	34767.7177445829	34767.71777953096
2147.6821338244367	35089.38430283205	35089.38417425695
2152.6330524585533	35414.071003240664	35414.0710025121
2157.5953841388264	35741.77782324218	35741.77785989385
2162.5691551750433	36072.45366522611	36072.45361118041
2167.5543919376446	36406.2512404614	36406.25124063518
2172.5511208578578	36743.124197813275	36743.12421540531
2177.559368427843	37083.06849412269	37083.06849319077
2182.57916120083	37426.22769390841	37426.22769405584
2187.6105257912604	37772.52234592889	37772.52235027995
2192.6534888749284	38122.00082170357	38122.00081516502
2197.708077189123	38474.77772791065	38474.77773220068
2202.7743175327664	38830.75960242042	38830.75959245438
2207.852236766563	39190.04358123738	39190.04355440287
2212.9418618131326	39552.70092049037	39552.70092151501
2218.043219657163	39918.645458883904	39918.64545847972
2223.1563373455433	40288.01143608588	40288.011326877924
2228.2812419875168	40660.81974597735	40660.819809203094
2233.417960754816	41037.01201212158	41037.01200791371
2238.5665208818127	41416.74116182607	41416.74116056378
2243.726949665661	41799.98062498336	41799.98062826491
2248.89927446644	42186.71427406126	42186.714232940525
2254.083522707301	42577.093359604965	42577.09335975028
2259.279721874612	42971.053899462626	42971.05391181208
2264.487899518104	43368.63055417229	43368.63052556652
2269.708083251016	43769.952387018115	43769.95242183691
2274.940300750243	44174.935023504935	44174.93502333899
2280.1845797564806	44583.66325409905	44583.6632541996
2285.4409480743752	44996.2279620368	44996.22796244163
2290.709433572668	45412.544635665894	45412.54462713394
2295.9900641843433	45832.73945858112	45832.7394655749
2301.28286790678	46256.85560020999	46256.855606721336
2306.587872801897	46684.829138030516	46684.82913633467
2311.9051069963016	47116.81171780493	47116.811709603
2317.2345986814403	47552.79781394426	47552.7978141639
2322.5763761137473	47992.76124150413	47992.761183015995
2327.9304676147954	48436.858966866545	48436.85896696449
2333.2969015714434	48885.044619257846	48885.04461911897
2338.6757064359913	49337.340157129816	49337.34015400064
2344.0669107263266	49793.887642662114	49793.88764519865
2349.470543026077	50254.61428753449	50254.61428738098
2354.8866319847643	50719.59282985672	50719.592827993576
2360.3152063179527	51188.93249151947	51188.93260103541
2365.756294807403	51662.55392535605	51662.55390710051
2371.2099263012237	52140.57415570866	52140.574135585404
2376.676129714027	52623.05813355005	52623.058146123345
2382.1549340270785	53109.93996248196	53109.93994710132
2387.6463682884546	53601.3680471833	53601.3680461168
2393.150461613192	54097.35899991282	54097.35900017473
2398.667243183446	54597.87896124314	54597.87882480638
2404.196742248643	55103.0885646473	55103.088567382816
2409.7389881256368	55612.961122156434	55612.96116864968
2415.294010198864	56127.50775029087	56127.5075278946
2420.861837920497	56646.88077132209	56646.88082877516
2426.4425008106055	57171.02273867488	57171.02273914475
2432.036028457308	57699.99437224759	57699.99432825408
2437.642450516932	58233.92220525115	58233.92220834836
2443.261796714168	58772.73460871884	58772.734608692794
2448.894096842231	59316.53961715365	59316.539614767506
2454.5393807630157	59865.42344414969	59865.42346114297
2460.197678407255	60419.321175277095	60419.32117011281
2465.8690197746796	60978.37685008989	60978.37685507666
2471.553434934178	61542.62980316673	61542.6298104137
2477.2509540239516	62112.041000919744	62112.04099665819
2482.961607251681	62686.77367841355	62686.773678575715
2488.68542489468	63266.821961842805	63266.82197439137
2494.4224373000616	63852.187568905945	63852.18756862622
2500.172674884893	64443.03305632226	64443.0330565566
2505.936168136362	65039.31711670191	65039.317116942024
2511.7129476119358	65641.09008945398	65641.09008260425
2517.5030439395246	66248.49454265962	66248.49454347594
2523.306487817642	66861.4697318945	66861.4697282254
2529.12331001557	67480.11437504827	67480.11437420204
2534.953541373521	68104.53551805337	68104.53553775226
2540.7972128028023	68734.67245829156	68734.672458165
2546.6543552859766	69370.66397115485	69370.66397020034
2552.524999877031	70012.57251993101	70012.57252225511
2558.4091777015387	70660.35736062193	70660.35693834121
2564.3069199568245	71314.18126956125	71314.18126862215
2570.21825791213	71974.06222995016	71974.06225335463
2576.1432229087823	72639.9946930805	72639.99463466185
2582.0818463603546	73312.14882536247	73312.14882832879
2588.034159752838	73990.5028689205	73990.50288154237
2594.0001946448056	74675.0978477226	74675.09777272705
2599.9799826675794	75366.09070849558	75366.09073625124
2605.9735555254024	76063.43500334656	76063.43500372398
2611.9809449955987	76767.22041372742	76767.22037031526
2618.002182928751	77477.57401228776	77477.57401258824
2624.0373012488626	78194.4426646273	78194.4426643986
2630.0863319535306	78917.95943581552	78917.95939822379
2636.149307114114	79648.21000751083	79648.21001353895
2642.226258875902	80385.15436056275	80385.15433712327
2648.317219458289	81128.9560805275	81128.95607409487
2654.422221154942	81879.65579671603	81879.65579747173
2660.541296333971	82637.24400087331	82637.24392651368
2666.6744774381045	83401.89727639324	83401.89727673528
2672.821796984858	84173.61540667723	84173.61543273322
2678.983287566708	84952.43191148798	84952.43183307817
2685.1589818512634	85738.5170384389	85738.51705373739
2691.3489125814417	86531.84123919414	86531.84124142291
2697.5531125756384	87332.48619574151	87332.48611810622
2703.7716147279043	88140.59814385649	88140.59818544165
2710.004452008119	88956.1349907361	88956.13499061097
2716.251657462166	89779.22379464359	89779.22379458204
2722.5132642121057	90609.97372289137	90609.97376509776
2728.789305456354	91448.34907146137	91448.34905771301
2735.079814469858	92294.51225591099	92294.51225462671
2741.3848246042685	93148.52875809374	93148.52875898524
2747.704369288123	94010.38762998374	94010.38760745157
2754.038482027017	94880.27086675807	94880.27082698872
2760.3871964037867	95758.20151002539	95758.20152053032
2766.7505460786833	96644.20784870755	96644.20782224028
2773.128564789554	97538.47239686619	97538.47244253539
2779.521286352018	98440.98521102134	98440.98524730722
2785.928744659649	99351.82122999031	99351.82122520161
2792.3509736841543	100271.14537166092	100271.14537420323
2798.788007475551	101198.92938529958	101198.92938665272
2805.2398801623526	102135.2951395301	102135.29512587999
2811.7066259517455	103080.37500122994	103080.37501240746
2818.188279129772	104034.14104586853	104034.14101156444
2824.6848740615123	104996.75426668441	104996.75420466944
2831.1964451912663	105968.30563822565	105968.30563838256
2837.723027042736	106948.786228288	106948.78620086153
2844.264654219207	107938.38223656824	107938.38223547574
2850.8213614037372	108937.14212485374	108937.1421660311
2857.393183359335	109945.09146742136	109945.09146418549
2863.980154929146	110962.42391868352	110962.42393003596
2870.5823110366377	111989.1518198481	111989.15183617428
2877.199686685785	113025.34527043578	113025.3452522175
2883.8323169612536	114071.18687302226	114071.18687440128
2890.4802370285906	115126.66586319277	115126.66586329805
2897.143482134405	116191.8998034099	116191.89958557337
2903.8220876065607	117267.04350435575	117267.04352053147
2910.516088854357	118352.08105128177	118352.08105118605
2917.225521368724	119447.17183048953	119447.17182345423
2923.9504207224036	120552.43319484744	120552.43319504065
2930.6908225701436	121667.86144653814	121667.86140742894
2937.4467626488836	122793.6465801053	122793.64657743643
2944.218276777945	123929.86408971228	123929.86409297619
2951.0054008592215	125076.53981195173	125076.53979538998
2957.8081708773702	126233.87775953714	126233.87775952207
2964.6266228999993	127401.91517478148	127401.91523606548
2971.4607930778634	128580.71966501574	128580.71966435977
2978.310717645052	129770.49062627634	129770.49073951741
2985.1764329191847	130971.238366221	130971.23839012076
2992.0579753015986	132183.07695253615	132183.07689401906
2998.9553812775475	133406.1844704754	133406.18457739594
3005.8686874163905	134640.55986394314	134640.5599525991
3012.797930371789	135886.36177881222	135886.36177880905
3019.743146881899	137143.73422958583	137143.7342930924
3026.704373769568	138412.68288249508	138412.6828358879
3033.6816479425274	139693.40118749673	139693.4011632218
3040.6750063935897	140985.99313734545	140985.99313971636
3047.684486200846	142290.48839537564	142290.48838222935
3054.7101245278604	143607.10072284177	143607.10072291965
3061.7519586238677	144935.89480180916	144935.89485578059
3068.8100258239715	146276.93835310586	146276.9383505858
3075.8843635493413	147630.44737169254	147630.44737175002
3082.9750093074113	148996.4558736462	148996.4558860706
3090.0820006920794	150375.07701637608	150375.0770134625
3097.2053753839073	151766.51176324568	151766.51176368468
3104.345171150318	153170.77757671065	153170.77757676752
3111.5014258457977	154588.03343349777	154588.0333932026
3118.6741774120965	156018.45079923273	156018.45085336853
3125.8634638784292	157462.04836580722	157462.04836565247
3133.069323361677	158919.02365411128	158919.02365405386
3140.29179406659	160389.51046240985	160389.510480178
3147.530914285988	161873.5460540108	161873.54600005888
3154.7867224009665	163371.3536507621	163371.35365069576
3162.0592568810976	164883.02788304392	164883.0279482468
3169.348556284635	166408.63982481344	166408.6398216969
3176.6546592587188	167948.42159642308	167948.42161860055
3183.9776045395793	169502.43458752238	169502.43458745177
3191.317430952744	171070.79315799958	171070.79315749524
3198.674177413241	172653.72097916497	172653.72097923505
3206.047882925808	174251.2581716859	174251.25829571736
3213.4385865850986	175863.56588680722	175863.56584923447
3220.846327575887	177490.8430773029	177490.8432257909
3228.271145173278	179133.12615068286	179133.1260785204
3235.7130787429164	180790.61694417737	180790.616943131
3243.1721677411924	182463.48080422077	182463.4808540938
3250.648451715454	184151.76662169985	184151.76661452104
3258.141970304214	185855.70755176287	185855.707545712
3265.6527632373623	187575.43023152795	187575.4303087368
3273.1808703363754	189311.0128887356	189311.01288458338
3280.7263315145274	191062.70383604043	191062.70383687696
3288.2891867771027	192830.5948896413	192830.594925338
3295.8694762216073	194614.80492240272	194614.8049036986
3303.4672400379804	196415.5802094756	196415.5802176292
3311.0825185088106	198232.9878399732	198232.98786426146
3318.715352009545	200067.1925918846	200067.1925911516
3326.3657810087075	201918.4225605229	201918.42256089085
3334.033846068111	203786.73504755597	203786.73504665217
3341.7195878430734	205672.3388087382	205672.338804444
3349.423047082633	207575.43152200844	207575.43153061418
3357.1442646297623	209496.07811906113	209496.0781175834
3364.8832814215893	211434.5225908146	211434.52254874667
3372.6401384896103	213390.92593696844	213390.92593759813
3380.4148769599096	215365.3774744978	215365.37747109676
3388.207538053376	217358.14235834382	217358.14235838992
3396.0181630859233	219369.34610457532	219369.34610942734
3403.846793468707	221399.11538235162	221399.1153762908
3411.693470708348	223447.7198293505	223447.71983276706
3419.558236407146	225515.257231623	225515.25726519484
3427.4411322633073	227601.8992416585	227601.89924165202
3435.3422000711603	229707.90329765365	229707.90329843896
3443.2614817213803	231833.35289688266	231833.3529008645
3451.1990192012095	233978.465051583	233978.4650469246
3459.154854594682	236143.47136258805	236143.47156400187
3467.1290300828455	238328.4582128345	238328.45820565382
3475.1215879439837	240533.68101895452	240533.68095941204
3483.1325705538434	242759.3376430947	242759.33773529122
3491.1620203858565	245005.53364803616	245005.53354121512
3499.2099800113674	247272.55114247312	247272.5511368269
3507.276492099856	249560.55306381712	249560.5530655239
3515.3615994191673	251869.67806243623	251869.67802171165
3523.4653448357344	254200.21969604155	254200.2197042559
3531.5877713148097	256552.3108213126	256552.31082680848
3539.728921920689	258926.13327918312	258926.13323312212
3547.888839816944	261321.97486664573	261321.97488098353
3556.067568266645	263739.95014106843	263739.95020402543
3564.2651506325974	266180.28713959997	266180.28712425363
3572.4816303775665	268643.2532253851	268643.2532258362
3580.71705106451	271128.9602326857	271128.9602268806
3588.9714563568086	273637.67810624157	273637.67809106084
3597.2448900184972	276169.6438952783	276169.6439685773
3605.537395914498	278724.9837777357	278724.9837684507
3613.849018010851	281303.99926079524	281303.99926189624
3622.1798003749504	283906.89327653556	283906.89339987026
3630.5297871757734	286533.82169800875	286533.8216466411
3638.89902268412	289185.10297649406	289185.10297665943
3647.2875512728433	291860.9092508987	291860.90930253227
3655.6954174170874	294561.4368817632	294561.4368673262
3664.1226656945205	297287.00543191744	297287.0054400265
3672.5693407855747	300037.76541973406	300037.7654204855
3681.0354874736804	302813.9591784287	302813.9590441766
3689.5211506455043	305615.89148674376	305615.8915202221
3698.0263752911887	308443.7059766513	308443.705976569
3706.5512065045873	311297.6890711584	311297.6890210333
3715.095689483507	314178.1196393351	314178.119661617
3723.6598695299454	317085.1502669708	317085.1502637415
3732.2437920503326	320019.10371694906	320019.1037097426
3740.847502555772	322980.2268805488	322980.2268823324
3749.471046662279	325968.69735381	325968.6973438459
3758.114470091027	328984.8611544458	328984.8611419296
3766.777818668587	332028.93383087055	332028.9338364845
3775.4611383271695	335101.1313415938	335101.13089247566
3784.164475104872	338201.8057146786	338201.805719736
3792.8878751459188	341331.1497245979	341331.1499332201
3801.631384700909	344489.4242528309	344489.42422681866
3810.39505012706	347676.97362526937	347676.9736404096
3819.1789178884537	350893.9785141641	350893.9785191444
3827.9830345562814	354140.7455462741	354140.7455460671
3836.807446809095	357417.5982951665	357417.59846455784
3845.6522014330485	360724.7221515745	360724.72214462963
3854.5173453221505	364062.4634024945	364062.46340232476
3863.402925478512	367431.11657999194	367431.1167986871
3872.308989012594	370830.88796163717	370830.8879454623
3881.235583143459	374262.152426327	374262.1524059945
3890.18275519902	377725.1740520024	377725.17406923446
3899.1505526162937	381220.1932287387	381220.1931774973
3908.1390229416484	384747.5991554584	384747.5991558296
3917.1482138310594	388307.63035782607	388307.6303764483
3926.178173050359	391900.57110363874	391900.57094241993
3935.2289484754933	395526.8083636317	395526.8083725251
3944.300588092772	399186.5664258742	399186.5664303139
3953.3931399991257	402880.17644365574	402880.1761373694
3962.506652402359	406608.0092078665	406608.0092079177
3971.6411736214077	410370.28958502493	410370.2895848594
3980.796752086594	414167.3917693072	414167.3916510037
3989.9734363398834	417999.66161750676	417999.6617006534
3999.171275035142	421867.34004123043	421867.33999918395
4008.3903169383957	425770.8348136589	425770.8348154274
4017.6306109280863	429710.46335253015	429710.4633538062
4026.892205995333	433686.497077491	433686.4969614494
4036.1751512441915	437699.36396588036	437699.3641095165
4045.479495891912	441749.3558077433	441749.35581955564
4054.805289269204	445836.78603829385	445836.785414516
4064.1525808204965	449962.0860521002	449962.08609700494
4073.521420104198	454125.5314177303	454125.5316889892
4082.911856792962	458327.4827752403	458327.4827185503
4092.32394067395	462568.36252314365	462568.3625743421
4101.757721649092	466848.4413992901	466848.44139919116
4111.213249735356	471168.12568737887	471168.1256774296
4120.690575065011	475527.8178721257	475527.81790018646
4130.189747885895	479927.80032561295	479927.800282565
4139.710818561671	484368.5178515922	484368.5178436106
4149.253837572113	488850.34646470076	488850.3464810677
4158.818855513356	493373.5958278383	493373.5957926988
4168.405923098172	497938.737081013	497938.7371024882
4178.0150911562405	502546.12039551244	502546.120395661
4187.646410634414	507196.0949600928	507196.09494543093
4197.299932596988	511889.14351952006	511889.14352448925
4206.975708225976	516625.5971514924	516625.59715201455
4216.6737888213775	521405.8520183014	521405.8520124256
4226.3942258014495	526230.3874258982	526230.3874634833
4236.137070702983	531099.527585775	531099.5275857905
4245.902375181569	536013.7168051179	536013.716497854
4255.690191011883	540973.417851958	540973.41787515
4265.500570087947	545978.9639208758	545978.963920906
4275.333564423418	551030.8414577532	551030.8414178538
4285.189226151848	556129.4908283948	556129.4908296386
4295.067607526979	561275.2680273253	561275.2680245311
4304.968760923003	566468.6918893314	566468.6918893153
4314.892738834852	571710.1779287723	571710.1781990099
4324.839593878467	577000.1198947415	577000.1198945114
4334.809378791084	582339.0540211253	582339.0540214482
4344.802146431509	587727.3764907984	587727.3765104912
4354.817949780403	593165.5264196713	593165.5264179381
4364.856841940558	598654.044082931	598654.0440928246
4374.918876137181	604193.3159669476	604193.3159697764
4385.004105718174	609783.8304442082	609783.8304347087
4395.112584154422	615426.1178781335	615426.117990073
4405.244365040071	621120.5696719408	621120.5696720645
4415.399502092814	626867.7201513097	626867.720130467
4425.578049154178	632668.0808775665	632668.0808831317
4435.780060189805	638522.0630458483	638522.0630301529
4446.005589289743	644430.2387853353	644430.2387709351
4456.254690668728	650393.0970192658	650393.0971163035
4466.5274186664765	656411.0834569994	656411.0834565642
4476.82382774797	662484.7947534578	662484.7947765201
4487.143972503743	668614.7003033891	668614.7003034449
4497.487907650177	674801.2903395372	674801.2903392543
4507.855688029786	681045.172115705	681045.172124543
4518.247368611508	687346.8036179665	687346.8036279222
4528.663004491002	693706.725386485	693706.7253475051
4539.102650890929	700125.5410518333	700125.5410584339
4549.566363161259	706603.7103613255	706603.7103614579
4560.054196779548	713141.8231577218	713141.8230967281
4570.566207351251	719740.4689493186	719740.4690802059
4581.102450609998	726400.1246380253	726400.1246282586
4591.662982417904	733121.422528149	733121.4221895327
4602.247858765856	739904.9322042803	739904.9322049373
4612.857135773816	746751.1624546426	746751.1624499196
4623.4908696911125	753660.7766387879	753660.7766375293
4634.149116896746	760634.3264468154	760634.3264635251
4644.831933899681	767672.3633330216	767672.3631109466
4655.5393773391515	774775.5676509037	774775.5676562788
4666.271503984955	781944.4796426562	781944.4796511858
4677.028370737759	789179.7009115933	789179.7008837468
4687.810034629401	796481.9157855625	796481.9158165649
4698.616552823189	803851.6633323265	803851.6633323659
4709.447982614207	811289.5972850339	811289.5971457324
4720.304381429616	818796.3934742404	818796.3935304404
4731.185806828965	826372.6051249579	826372.6051254483
4742.092316504485	834018.9329421353	834018.932911061
4753.023968281407	841736.0378507673	841736.037851104
4763.9808201182595	849524.5013588958	849524.5013008958
4774.962930107179	857385.0617867856	857385.0617871542
4785.970356474222	865318.3635689665	865318.36357143
4797.003157579666	873325.0297369872	873325.0297325306
4808.061391918323	881405.8233522736	881405.8233537916
4819.145118119853	889561.3765985876	889561.376616049
4830.254394949066	897792.3632858825	897792.3632424999
4841.389281306246	906099.5569447301	906099.5569523904
4852.549836227448	914483.5876893179	914483.5877343838
4863.736118884825	922945.1833977619	922945.1833761135
4874.9481885869345	931485.1158633631	931485.1158668211
4886.1861047790535	940104.0265156595	940104.0265150423
4897.449927043494	948802.6946347837	948802.6946339661
4908.739715099922	957581.8818733934	957581.8818759073
4920.0555288056685	966442.2558309205	966442.2557531267
4931.397428156052	975384.6391762325	975384.6391771757
4942.765473284694	984409.7801358501	984409.7801618039
4954.159724463838	993518.3862132317	993518.3862095707
4965.580242104669	1.0027113120149476e6	1.0027113120092135e6
4977.027086757635	1.0119892945054162e6	1.0119892945670894e6
4988.500319112766	1.0213530918076098e6	1.021353091804312e6
5000.	1.0308035766271988e6	1.0308035766268696e6

==> image_data/fig3_rad_right_rho_data.dat <==
1.	1.	1.1137660199231577e-13	4.3393481336186495e-15	4.3393481336186495e-15	1.1803648758879585e-32
1.0046157902783952	0.9817479430200258	1.1137660199231577e-13	3.0710481752845197e-15	4.240572510857497e-15	1.2023094973409909e-32
1.0092528860766845	0.9638290236240821	1.1137660199231577e-13	3.869095194891173e-15	4.144045295772364e-15	1.2246620997671171e-32
1.0139113857366795	0.9462371613658914	1.1137660199231577e-13	3.3898101637110334e-15	4.049715308355527e-15	1.2474302680990716e-32
1.0185913880541169	0.9289663867800547	1.1137660199231577e-13	3.1507887801577184e-15	3.957532533599675e-15	1.2706217282837233e-32
1.023292992280754	0.9120108393560593	1.1137660199231577e-13	3.734220008013546e-15	3.867448094977332e-15	1.2942443499041907e-32
1.0280162981264735	0.8953647655497545	1.1137660199231577e-13	2.6706885005529105e-15	3.779414228526565e-15	1.318306148850088e-32
1.0327614057613974	0.8790225168310378	1.1137660199231577e-13	3.633684252440236e-15	3.693384257526127e-15	1.3428152900374943e-32
1.0375284158180127	0.8629785477671931	1.1137660199231577e-13	2.6740179518315536e-15	3.609312567747149e-15	1.3677800901794693e-32
1.0423174293933042	0.847227414140765	1.1137660199231577e-13	3.158599029712611e-15	3.5271545832658448e-15	1.3932090206087729e-32
1.0471285480508996	0.831763771102845	1.1137660199231577e-13	3.033426370896365e-15	3.4468667428323086e-15	1.4191107101513924e-32
1.0519618738232228	0.8165823713587904	1.1137660199231577e-13	2.538102791272749e-15	3.3684064767705925e-15	1.4454939480555222e-32
1.0568175092136585	0.8016780633879028	1.1137660199231577e-13	3.2250956913162813e-15	3.291732184408998e-15	1.472367686973646e-32
1.0616955571987245	0.7870457896952905	1.1137660199231577e-13	2.27593745573556e-15	3.2168032120225076e-15	1.4997410460005694e-32
1.066596121230258	0.7726805850958837	1.1137660199231577e-13	3.04172950786903e-15	3.143579831278564e-15	1.5276233137674668e-32
1.0715193052376064	0.7585775750293497	1.1137660199231577e-13	2.3863343396139325e-15	3.0720232181713403e-15	1.556023951594258e-32
1.076465213629835	0.7447319739061247	1.1137660199231577e-13	2.5694102912798606e-15	3.0020954324373487e-15	1.5849525966999054e-32
1.081433951297938	0.7311390834835385	1.1137660199231577e-13	2.6664457207772526e-15	2.9337593974391464e-15	1.6144190654725607e-32
1.0864256236170655	0.7177942912714862	1.1137660199231577e-13	2.0816792563506952e-15	2.866978880506453e-15	1.6444333568007135e-32
1.0914403364487566	0.7046930689672357	1.1137660199231577e-13	2.790181880616016e-15	2.8017184737249617e-15	1.6750056554662085e-32
1.096478196143185	0.6918309709190174	1.1137660199231577e-13	1.9389699991679415e-15	2.737943575163506e-15	1.7061463355998357e-32
1.101539309541415	0.6792036326172151	1.1137660199231577e-13	2.535606321210697e-15	2.6756203705263605e-15	1.7378659642022077e-32
1.1066237839776663	0.6668067692136517	1.1137660199231577e-13	2.1321770888439283e-15	2.6147158152259353e-15	1.7701753047287343e-32
1.1117317272815912	0.6546361740673373	1.1137660199231577e-13	2.063341852893813e-15	2.5551976168607626e-15	1.8030853207426694e-32
1.1168632477805611	0.6426877173170708	1.1137660199231577e-13	2.3742959954795275e-15	2.4970342180938725e-15	1.8366071796353072e-32
1.1220184543019633	0.6309573444802549	1.1137660199231577e-13	1.7213015283231343e-15	2.4401947799216766e-15	1.8707522564148497e-32
1.1271974561755105	0.6194410750768183	1.1137660199231577e-13	2.37385821899541e-15	2.384649165321422e-15	1.905532137567046e-32
1.132400363235557	0.6081350012787622	1.1137660199231577e-13	1.7043789796680993e-15	2.330367923273339e-15	1.9409586249861198e-32
1.1376272858234309	0.5970352865838988	1.1137660199231577e-13	2.0659238535112463e-15	2.2773222731442896e-15	1.9770437399801616e-32
1.1428783347897717	0.5861381645140777	1.1137660199231577e-13	1.8919520964457706e-15	2.2254840894282396e-15	2.0137997273501357e-32
1.1481536214968828	0.5754399373372026	1.1137660199231577e-13	1.6880485793551085e-15	2.1748258868342135e-15	2.0512390595445858e-32
1.1534532578210923	0.5649369748123503	1.1137660199231577e-13	2.0802025047166925e-15	2.125320805712637e-15	2.08937444089233e-32
1.158777356155126	0.5546257129579857	1.1137660199231577e-13	1.4545908450288223e-15	2.0769425978143127e-15	2.128218811913205e-32
1.1641260294104914	0.5445026528424906	1.1137660199231577e-13	1.98473971323749e-15	2.0296656123727817e-15	2.1677853537095725e-32
1.169499391019871	0.5345643593970281	1.1137660199231577e-13	1.518065604818604e-15	1.9834647825046973e-15	2.2080874924384664e-32
1.1748975549395295	0.5248074602498504	1.1137660199231577e-13	1.678473049565071e-15	1.9383156119187147e-15	2.2491389038677354e-32
1.1803206356517297	0.5152286445818366	1.1137660199231577e-13	1.6885533282604023e-15	1.894194161926724e-15	2.2909535180171354e-32
1.1857687481671602	0.5058246620031682	1.1137660199231577e-13	1.3598480368419973e-15	1.8510770387518803e-15	2.3335455238846486e-32
1.191242008027375	0.49659232145036564	1.1137660199231577e-13	1.796905525778839e-15	1.808941381124891e-15	2.3769293742612493e-32
1.1967405313072434	0.4875284901034077	1.1137660199231577e-13	1.2545551871822607e-15	1.7677648481624206e-15	2.421119790635407e-32
1.202264434617413	0.47863009232265885	1.1137660199231577e-13	1.6587835974228658e-15	1.727525607521612e-15	2.466131768188615e-32
1.2078138351067802	0.4698941086052483	1.1137660199231577e-13	1.3435375244695344e-15	1.6882023238244758e-15	2.5119805808835275e-32
1.2133888504649772	0.4613175745604124	1.1137660199231577e-13	1.3642043808002609e-15	1.6497741473453756e-15	2.558681786647135e-32
1.2189895989248665	0.45289757990366597	1.1137660199231577e-13	1.5058684066252742e-15	1.6122207029565941e-15	2.6062512326496175e-32
1.2246161992650486	0.44463126746913306	1.1137660199231577e-13	1.1359896921923196e-15	1.5755220793246369e-15	2.6547050606824487e-32
1.2302687708123816	0.43651583224019963	1.1137660199231577e-13	1.539020319341963e-15	1.5396588183537712e-15	2.7040597126347645e-32
1.2359474334445104	0.4285485203974849	1.1137660199231577e-13	1.0941591827165831e-15	1.5046119048682011e-15	2.7543319360737797e-32
1.241652307592411	0.4207266283844883	1.1137660199231577e-13	1.3602322674140875e-15	1.4703627565304278e-15	2.8055387899271756e-32
1.247383514242943	0.4130475019902345	1.1137660199231577e-13	1.2052777357978606e-15	1.43689321398885e-15	2.8576976502713856e-32
1.2531411749414159	0.4055085354484263	1.1137660199231577e-13	1.1113656633058334e-15	1.4041855312485994e-15	2.91082621622913e-32
1.2589254117941673	0.3981071705535235	1.1137660199231577e-13	1.3293612351818959e-15	1.372222366263674e-15	2.964942515973257e-32
1.2647363474711513	0.39084089579243914	1.1137660199231577e-13	9.40331290005243e-16	1.3409867717409676e-15	3.0200649128457764e-32
1.2705741052085417	0.383707245492302	1.1137660199231577e-13	1.2946491952391633e-15	1.3104621861545908e-15	3.076212111589224e-32
1.2764388088113439	0.37670379898396517	1.1137660199231577e-13	9.529569038458403e-16	1.2806324249655311e-15	3.133403164692272e-32
1.2823305826560216	0.36982817978034527	1.1137660199231577e-13	1.1144009656691222e-15	1.2514816720393167e-15	3.191657478856861e-32
1.288249551693134	0.3630780547701673	1.1137660199231577e-13	1.0687341732328801e-15	1.2229944712607843e-15	3.2509948215822165e-32
1.2941958414499861	0.356451133426309	1.1137660199231577e-13	9.000311743017298e-16	1.1951557183392098e-15	3.3114353278721784e-32
1.3001695780332903	0.34994516702839223	1.1137660199231577e-13	1.148001465531874e-15	1.1679506527991357e-15	3.3729995070690367e-32
1.3061708881318415	0.3435579478999106	1.1137660199231577e-13	7.992060976256082e-16	1.1413648501549593e-15	3.4357082498112856e-32
1.3121998990192032	0.33728730865891793	1.1137660199231577e-13	1.0832062112795983e-15	1.1153842142621344e-15	3.499582835124116e-32
1.318256738556407	0.3311311214826244	1.1137660199231577e-13	8.49483457208709e-16	1.0899949698434477e-15	3.5646449376395944e-32
1.3243415351946646	0.32508729738544323	1.1137660199231577e-13	8.92769097622667e-16	1.0651836551855257e-15	3.6309166349506614e-32
1.330454417978091	0.31915378551007195	1.1137660199231577e-13	9.561808688379536e-16	1.040937115001003e-15	3.6984204151033267e-32
1.3365955165464423	0.3133285724315471	1.1137660199231577e-13	7.418443792467911e-16	1.0172424934533097e-15	3.7671791842278684e-32
1.3427649611378638	0.3076096814740635	1.1137660199231577e-13	9.929136142825134e-16	9.940872273404874e-16	3.8372162743111927e-32
1.3489628825916535	0.3019951720402035	1.1137660199231577e-13	6.986540311873015e-16	9.714590394339217e-16	3.908555451114369e-32
1.355189412351036	0.29648313895242906	1.1137660199231577e-13	8.832611264846554e-16	9.49345931968779e-16	3.981220922237164e-32
1.36144468246595	0.29107171180664837	1.1137660199231577e-13	7.61799001089063e-16	9.277361802828452e-16	4.055237345331743e-32
1.367728825595849	0.28575905433748594	1.1137660199231577e-13	7.290720719703135e-16	9.066183265997796e-16	4.1306298364703055e-32
1.3740419750125152	0.28054336379516176	1.1137660199231577e-13	8.489177953970666e-16	8.85981173953972e-16	4.2074239786680526e-32
1.3803842646028848	0.27542287033382573	1.1137660199231577e-13	6.098495449194273e-16	8.65813780254019e-16	4.285645830563381e-32
1.3867558288718884	0.27039583641088527	1.1137660199231577e-13	8.393078668015947e-16	8.461054524806512e-16	4.36532193526202e-32
1.3931568029453032	0.2654605561975594	1.1137660199231577e-13	6.065958139965252e-16	8.268457410177683e-16	4.44647932934155e-32
1.399587322572618	0.2606153549998874	1.1137660199231577e-13	7.320388588446739e-16	8.080244341113226e-16	4.529145552028078e-32
1.406047524129914	0.25585858869057637	1.1137660199231577e-13	6.77341677464555e-16	7.896315524553939e-16	4.6133486545391603e-32
1.4125375446227544	0.2511886431509709	1.1137660199231577e-13	5.879560711213058e-16	7.716573439005366e-16	4.699117209604609e-32
1.4190575216890922	0.24660393372344527	1.1137660199231577e-13	7.388656882828051e-16	7.540922782834979e-16	4.7864803211601716e-32
1.4256075936021881	0.24210290467363152	1.1137660199231577e-13	5.15116945007309e-16	7.369270423740111e-16	4.875467634224202e-32
1.4321878992735435	0.2376840286624877	1.1137660199231577e-13	6.967599101371151e-16	7.201525349367128e-16	4.966109344957635e-32
1.4387985782558455	0.23334580622809722	1.1137660199231577e-13	5.441484595565869e-16	7.037598619058238e-16	5.058436210908988e-32
1.4454397707459274	0.22908676527676297	1.1137660199231577e-13	5.87911918838036e-16	6.877403316690499e-16	5.152479561453247e-32
1.4521116175877422	0.22490546058357425	1.1137660199231577e-13	6.11854427017301e-16	6.720854504595279e-16	5.24827130842089e-32
1.4588142602753484	0.22080047330189248	1.1137660199231577e-13	4.855066228568989e-16	6.567869178519266e-16	5.345843956928879e-32
1.4655478409559115	0.2167704104819709	1.1137660199231577e-13	6.399987404274725e-16	6.418366223617452e-16	5.445230616408924e-32
1.4723125024327188	0.21281390459827748	1.1137660199231577e-13	4.464988527000485e-16	6.2722663714447395e-16	5.546465011842615e-32
1.4791083881682074	0.2089296130854137	1.1137660199231577e-13	5.79653763340064e-16	6.129492157925377e-16	5.649581495206269e-32
1.485935642287007	0.20511621788256715	1.1137660199231577e-13	4.848328787165872e-16	5.989967882281467e-16	5.754615057126979e-32
1.4927944095789962	0.2013724249862478	1.1137660199231577e-13	4.82638877614903e-16	5.853619566895251e-16	5.861601338756131e-32
1.4996848355023735	0.1976969640112059	1.1137660199231577e-13	5.33719468447458e-16	5.720374918085668e-16	5.970576643863144e-32
1.506607066186742	0.19408858775930624	1.1137660199231577e-13	4.0054821276328e-16	5.590163287775685e-16	6.08157795115577e-32
1.5135612484362082	0.1905460717963437	1.1137660199231577e-13	5.428629921724314e-16	5.462915636034789e-16	6.194642926827361e-32
1.5205475297324955	0.1870682140366072	1.1137660199231577e-13	3.8560230105113253e-16	5.338564494474987e-16	6.309809937336409e-32
1.5275660582380726	0.18365383433486127	1.1137660199231577e-13	4.755534644422e-16	5.217043930474097e-16	6.427118062429154e-32
1.5346169827992944	0.18030177408598608	1.1137660199231577e-13	4.3199845991598824e-16	5.098289512220993e-16	6.546607108397288e-32
1.5417004529495595	0.17701089583177257	1.1137660199231577e-13	3.8827120462994976e-16	4.982238274551063e-16	6.668317621587276e-32
1.5488166189124815	0.17378008287497676	1.1137660199231577e-13	4.745498013180566e-16	4.86882868556228e-16	6.792290902157947e-32
1.5559656316050745	0.1706082389003577	1.1137660199231577e-13	3.332847690745774e-16	4.758000613989053e-16	6.918569018096136e-32
1.563147642640954	0.16749428760269314	1.1137660199231577e-13	4.586910968181185e-16	4.649695297320874e-16	7.047194819490545e-32
1.5703628043335525	0.16443717232154478	1.1137660199231577e-13	3.4507316055409095e-16	4.54385531064526e-16	7.178211953072522e-32
1.5776112696993487	0.16143585568269544	1.1137660199231577e-13	3.8721389566676636e-16	4.4404245362001437e-16	7.311664877026965e-32
1.5848931924611136	0.15848931924615076	1.1137660199231577e-13	3.857077743697555e-16	4.339348133619997e-16	7.447598876077738e-32
1.5922087270511702	0.15559656316054926	1.1137660199231577e-13	3.1671035154189496e-16	4.2405725108586973e-16	7.586060076854155e-32
1.599558028614669	0.1527566058238499	1.1137660199231577e-13	4.114207643618115e-16	4.144045295773211e-16	7.727095463544715e-32
1.6069412530128773	0.14996848355027376	1.1137660199231577e-13	2.864852466615174e-16	4.0497153083562297e-16	7.870752893838969e-32
1.6143585568264864	0.14723125024330633	1.1137660199231577e-13	3.826140215929016e-16	3.957532533600202e-16	8.017081115166462e-32
1.62181009735893	0.14454397707462893	1.1137660199231577e-13	3.037573609109212e-16	3.867448094977749e-16	8.166129781239724e-32
1.6292960326397223	0.14190575216894272	1.1137660199231577e-13	3.142935887748053e-16	3.7794142285268327e-16	8.317949468903146e-32
1.6368165214278085	0.13931568029456207	1.1137660199231577e-13	3.4010513876600486e-16	3.6933842575263734e-16	8.472591695294125e-32
1.6443717232149315	0.13677288255961434	1.1137660199231577e-13	2.6084239667509434e-16	3.609312567746956e-16	8.630108935325537e-32
1.651961798229015	0.13427649611380812	1.1137660199231577e-13	3.495227829773421e-16	3.5271545832656813e-16	8.790554639491949e-32
1.6595869074375607	0.1318256738556613	1.1137660199231577e-13	2.4619539250359763e-16	3.44686674283208e-16	8.953983252005713e-32
1.667247212551063	0.12941958414501697	1.1137660199231577e-13	3.1130251200169534e-16	3.368406476770169e-16	9.120450229273942e-32
1.6749428760264373	0.12705741052087013	1.1137660199231577e-13	2.7091582828597213e-16	3.291732184408367e-16	9.290012058714785e-32
1.6826740610704674	0.12473835142431478	1.1137660199231577e-13	2.5767420284173645e-16	3.2168032120221877e-16	9.462726277925413e-32
1.6904409316432643	0.12246161992652123	1.1137660199231577e-13	3.030803720691827e-16	3.143579831278167e-16	9.638651494208509e-32
1.6982436524617444	0.12022644346175497	1.1137660199231577e-13	2.1589629964115037e-16	3.072023218170936e-16	9.817847404455935e-32
1.7060823890031236	0.11803206356518543	1.1137660199231577e-13	2.953065320429353e-16	3.002095432437061e-16	1.0000374815408358e-31
1.7139573075084253	0.11587773561552472	1.1137660199231577e-13	2.1907633190407497e-16	2.9337593974389225e-16	1.0186295664288244e-31
1.721868574986007	0.11376272858235588	1.1137660199231577e-13	2.556395958504563e-16	2.866978880506235e-16	1.0375673039816913e-31
1.7298163592151017	0.11168632477807051	1.1137660199231577e-13	2.452559889198811e-16	2.801718473724972e-16	1.0568571203622614e-31
1.7378008287493754	0.10964781961433216	1.1137660199231577e-13	2.0931070929364967e-16	2.737943575163532e-16	1.0765055612046774e-31
1.7458221529205038	0.10764652136299789	1.1137660199231577e-13	2.5964785127411137e-16	2.6756203705266576e-16	1.0965192938354385e-31
1.7538805018417611	0.10568175092138032	1.1137660199231577e-13	1.83534157058622e-16	2.6147158152262377e-16	1.1169051095359558e-31
1.7619760464116292	0.10375284158181683	1.1137660199231577e-13	2.4670097302693524e-16	2.5551976168609375e-16	1.1376699258469499e-31
1.770108958317421	0.10185913880542864	1.1137660199231577e-13	1.9452738192279425e-16	2.4970342180941437e-16	1.1588207889158496e-31
1.7782794100389228	0.10000000000001767	1.1137660199231577e-13	2.0968526336580425e-16	2.4401947799219183e-16	1.1803648758877504e-31
1.7864875748520508	0.09817479430201559	1.1137660199231577e-13	2.1622303902070826e-16	2.384649165321765e-16	1.202309497340831e-31
1.7947336268325265	0.09638290236241544	1.1137660199231577e-13	1.6932882824042568e-16	2.330367923273682e-16	1.2246620997670248e-31
1.803017740859569	0.09462371613659754	1.1137660199231577e-13	2.2731844028707383e-16	2.2773222731445424e-16	1.2474302680989606e-31
1.8113400926196026	0.09289663867801141	1.1137660199231577e-13	1.583189034017445e-16	2.2254840894285394e-16	1.2706217282836412e-31
1.8197008586099834	0.09120108393560838	1.1137660199231577e-13	2.0609485732528035e-16	2.1748258868345168e-16	1.2942443499041564e-31
1.8281002161427427	0.08953647655497722	1.1137660199231577e-13	1.714010018613358e-16	2.1253208057129422e-16	1.3183061488500615e-31
1.8365383433483464	0.08790225168310604	1.1137660199231577e-13	1.6827924260269042e-16	2.0769425978144828e-16	1.3428152900374604e-31
1.8450154191794736	0.08629785477671423	1.1137660199231577e-13	1.925617494187734e-16	2.0296656123729643e-16	1.3677800901795496e-31
1.8535316234148114	0.084722741414075	1.1137660199231577e-13	1.4193414600687683e-16	1.9834647825048847e-16	1.3932090206087979e-31
1.8620871366628675	0.08317637711028097	1.1137660199231577e-13	1.920571030416327e-16	1.93831561191876e-16	1.4191107101514526e-31
1.8706821403658007	0.08165823713587303	1.1137660199231577e-13	1.3800706855112576e-16	1.8941941619267556e-16	1.4454939480556285e-31
1.8793168168032686	0.08016780633878143	1.1137660199231577e-13	1.6825878013990223e-16	1.8510770387520224e-16	1.4723676869738095e-31
1.8879913490962936	0.07870457896952554	1.1137660199231577e-13	1.5411975164215656e-16	1.8089413811252072e-16	1.4997410460006354e-31
1.8967059212111463	0.0772680585095878	1.1137660199231577e-13	1.3751985869717624e-16	1.7677648481628258e-16	1.5276233137674774e-31
1.9054607179632472	0.07585775750293422	1.1137660199231577e-13	1.667882629059894e-16	1.7275256075219705e-16	1.556023951594274e-31
1.914255925021086	0.0744731973906138	1.1137660199231577e-13	1.1897708807301315e-16	1.6882023238247502e-16	1.584952596699877e-31
1.9230917289101586	0.07311390834835543	1.1137660199231577e-13	1.6274628548652559e-16	1.6497741473456144e-16	1.6144190654725255e-31
1.9319683170169242	0.07177942912715086	1.1137660199231577e-13	1.2271245728463592e-16	1.6122207029568053e-16	1.6444333568006609e-31
1.9408858775927782	0.07046930689673019	1.1137660199231577e-13	1.3741434279722726e-16	1.5755220793249623e-16	1.6750056554660508e-31
1.9498445997580451	0.06918309709190613	1.1137660199231577e-13	1.3761803348069893e-16	1.53965881835397e-16	1.706146335599728e-31
1.9588446735059897	0.06792036326173198	1.1137660199231577e-13	1.1153906879953283e-16	1.5046119048683763e-16	1.7378659642019394e-31
1.9678862897068448	0.06668067692137708	1.1137660199231577e-13	1.4625870787819347e-16	1.4703627565306447e-16	1.770175304728418e-31
1.9769696401118606	0.0654636174067406	1.1137660199231577e-13	1.0140741949480121e-16	1.4368932139888916e-16	1.8030853207424796e-31
1.9860949173573714	0.06426877173171165	1.1137660199231577e-13	1.3400993029500264e-16	1.4041855312486802e-16	1.836607179635176e-31
1.9952623149688795	0.06309573444802878	1.1137660199231577e-13	1.0982936391401622e-16	1.3722223662638176e-16	1.8707522564147527e-31
2.004472027365161	0.06194410750768733	1.1137660199231577e-13	1.1187221818837647e-16	1.340986771741057e-16	1.9055321375668777e-31
2.0137242498623884	0.060813500127879075	1.1137660199231577e-13	1.210727761236948e-16	1.310462186154688e-16	1.9409586249860293e-31
2.0230191786782714	0.0597035286583918	1.1137660199231577e-13	9.252027884681248e-17	1.2806324249655091e-16	1.9770437399800982e-31
2.032357010936222	0.05861381645141346	1.1137660199231577e-13	1.2383592040740902e-16	1.251481672039265e-16	2.01379972734994e-31
2.041737944669529	0.05754399373372678	1.1137660199231577e-13	8.784243430727295e-17	1.2229944712608011e-16	2.0512390595443533e-31
2.0511621788255656	0.05649369748124162	1.1137660199231577e-13	1.1013616265927356e-16	1.1951557183392394e-16	2.089374440892085e-31
2.06062991327	0.05546257129580123	1.1137660199231577e-13	9.826350964722451e-17	1.1679506527992573e-16	2.1282188119131027e-31
2.0701413487910423	0.05445026528425169	1.1137660199231577e-13	8.955549962008819e-17	1.1413648501550606e-16	2.1677853537094675e-31
2.0796966871036955	0.05345643593970687	1.1137660199231577e-13	1.0803945247088258e-16	1.1153842142621848e-16	2.208087492438299e-31
2.0892961308540396	0.052480746024987736	1.1137660199231577e-13	7.731144435177283e-17	1.0899949698435823e-16	2.2491389038676205e-31
2.0989398836235242	0.051522864458185415	1.1137660199231577e-13	1.0515602874305145e-16	1.0651836551857417e-16	2.290953518017058e-31
2.1086281499332893	0.05058246620032305	1.1137660199231577e-13	7.741790787934778e-17	1.0409371150013197e-16	2.333545523884361e-31
2.118361135248502	0.04965923214504443	1.1137660199231577e-13	9.022170382965085e-17	1.0172424934536334e-16	2.3769293742608716e-31
2.128139045982712	0.04875284901034893	1.1137660199231577e-13	8.73073730850748e-17	9.940872273407796e-17	2.421119790635002e-31
2.137962089502232	0.04786300923227389	1.1137660199231577e-13	7.372994045177126e-17	9.714590394341692e-17	2.466131768188202e-31
2.147830474130534	0.04698941086053181	1.1137660199231577e-13	9.355143546390204e-17	9.493459319690589e-17	2.5119805808831534e-31
2.1577444091526665	0.046131757456046404	1.1137660199231577e-13	6.498591591569583e-17	9.277361802831067e-17	2.558681786646849e-31
2.1677041048196948	0.04528975799037043	1.1137660199231577e-13	8.834313291513981e-17	9.066183266000231e-17	2.606251232649398e-31
2.177709772353159	0.044463126746918984	1.1137660199231577e-13	6.898860378185293e-17	8.85981173954212e-17	2.6547050606821084e-31
2.1877616239495525	0.04365158322402443	1.1137660199231577e-13	7.316172670487242e-17	8.658137802541774e-17	2.704059712634487e-31
2.197859872784825	0.042854852039751735	1.1137660199231577e-13	7.76853956664206e-17	8.461054524808397e-17	2.7543319360735724e-31
2.2080047330189	0.04207266283845227	1.1137660199231577e-13	5.999601989610379e-17	8.2684574101794e-17	2.805538789926948e-31
2.2181964198002193	0.041304750199023785	1.1137660199231577e-13	8.071404010879688e-17	8.080244341115179e-17	2.857697650271362e-31
2.228435149270304	0.040550853544846256	1.1137660199231577e-13	5.652037570024536e-17	7.896315524555403e-17	2.910826216228869e-31
2.23872113856834	0.039810717055357416	1.1137660199231577e-13	7.210454351385841e-17	7.716573439006735e-17	2.96494251597288e-31
2.2490546058357808	0.0390840895792476	1.1137660199231577e-13	6.187579276906465e-17	7.540922782836328e-17	3.020064912845493e-31
2.2594357702209775	0.0383707245492351	1.1137660199231577e-13	5.975399628038099e-17	7.369270423741323e-17	3.076212111588829e-31
2.269864851883822	0.03767037989839879	1.1137660199231577e-13	6.837125818719182e-17	7.201525349369012e-17	3.1334031646920846e-31
2.280342072000418	0.03698281797803382	1.1137660199231577e-13	4.984893115299785e-17	7.037598619060065e-17	3.1916574788569213e-31
2.290867652767773	0.03630780547701637	1.1137660199231577e-13	6.789432681939489e-17	6.877403316692512e-17	3.250994821582249e-31
2.3014418174085085	0.03564511334262998	1.1137660199231577e-13	4.9267185365468804e-17	6.720854504596731e-17	3.311435327872262e-31
2.3120647901755946	0.034994516702841025	1.1137660199231577e-13	5.899899168183925e-17	6.567869178520416e-17	3.372999507068862e-31
2.322736796357107	0.03435579478999272	1.1137660199231577e-13	5.4799067601434835e-17	6.418366223618627e-17	3.43570824981112e-31
2.333458062281003	0.03372873086589199	1.1137660199231577e-13	4.847903530026059e-17	6.272266371445695e-17	3.499582835124095e-31
2.344228815319922	0.03311311214826471	1.1137660199231577e-13	5.918479907210937e-17	6.129492157926314e-17	3.5646449376393495e-31
2.3550492838960095	0.032508729738548243	1.1137660199231577e-13	4.182515542845182e-17	5.989967882282186e-17	3.630916634950224e-31
2.3659196974857584	0.03191537855101281	1.1137660199231577e-13	5.670736326450138e-17	5.853619566896117e-17	3.6984204151026785e-31
2.3768402866248763	0.031332857243160546	1.1137660199231577e-13	4.394136419554782e-17	5.720374918086023e-17	3.7671791842271675e-31
2.3878112829131775	0.030760968147411714	1.1137660199231577e-13	4.8010163869858427e-17	5.590163287775715e-17	3.837216274310523e-31
2.3988329190194904	0.03019951720402553	1.1137660199231577e-13	4.88518401425868e-17	5.462915636035324e-17	3.9085554511136966e-31
2.409905428686595	0.029648313895248697	1.1137660199231577e-13	3.907064378994225e-17	5.3385644944752045e-17	3.981220922236387e-31
2.4210290467361784	0.029107171180671555	1.1137660199231577e-13	5.162663215179447e-17	5.217043930474383e-17	4.055237345330805e-31
2.4322040090738155	0.028575905433754774	1.1137660199231577e-13	3.5931392594729796e-17	5.0982895122211454e-17	4.1306298364694105e-31
2.443430552693972	0.028054336379522322	1.1137660199231577e-13	4.719378862047021e-17	4.982238274551143e-17	4.207423978667133e-31
2.4547089156850306	0.027542287033386695	1.1137660199231577e-13	3.928501661323796e-17	4.868828685562018e-17	4.28564583056274e-31
2.4660393372343394	0.02703958364109336	1.1137660199231577e-13	3.883618288091935e-17	4.758000613988556e-17	4.365321935261241e-31
2.4774220576332855	0.02654605561976015	1.1137660199231577e-13	4.381506262261106e-17	4.6496952973201996e-17	4.446479329340845e-31
2.488857318282391	0.0260615354999936	1.1137660199231577e-13	3.2435021887035626e-17	4.5438553106444895e-17	4.5291455520272335e-31
2.5003453616964313	0.025585858869061343	1.1137660199231577e-13	4.390557368703027e-17	4.4404245361995935e-17	4.61334865453849e-31
2.51188643150958	0.025118864315100596	1.1137660199231577e-13	3.143203174781711e-17	4.339348133619685e-17	4.699117209603953e-31
2.523480772480575	0.024660393372348127	1.1137660199231577e-13	3.9254243303388663e-17	4.2405725108582914e-17	4.786480321159474e-31
2.535128630497908	0.024210290467366332	1.1137660199231577e-13	3.5156206864107267e-17	4.144045295772739e-17	4.875467634223564e-31
2.5468302525850413	0.023768402866253133	1.1137660199231577e-13	3.191311194627697e-17	4.049715308355931e-17	4.966109344956724e-31
2.5585858869056457	0.023334580622814276	1.1137660199231577e-13	3.843870318552665e-17	3.9575325335999455e-17	5.058436210907999e-31
2.570395782768864	0.022908676527681825	1.1137660199231577e-13	2.737748872251231e-17	3.867448094977403e-17	5.152479561452005e-31
2.5822601906345963	0.022490546058361902	1.1137660199231577e-13	3.7354343263787633e-17	3.779414228526576e-17	5.248271308419846e-31
2.5941793621188145	0.022080047330192976	1.1137660199231577e-13	2.7583238548815243e-17	3.693384257526152e-17	5.3458439569279795e-31
2.6061535499988957	0.021677041048200823	1.1137660199231577e-13	3.1548547018495585e-17	3.609312567746792e-17	5.445230616407991e-31
2.618183008218985	0.021281390459830865	1.1137660199231577e-13	3.1284825430414707e-17	3.527154583265743e-17	5.546465011841803e-31
2.6302679918953817	0.020892961308543914	1.1137660199231577e-13	2.590198869269541e-17	3.446866742832133e-17	5.649581495205579e-31
2.6424087573219466	0.02051162178825895	1.1137660199231577e-13	3.3062619491825325e-17	3.368406476770248e-17	5.7546150571263475e-31
2.654605561975539	0.02013724249862699	1.1137660199231577e-13	2.3301550722321273e-17	3.291732184408484e-17	5.8616013387554875e-31
2.6668586645214796	0.019769696401121747	1.1137660199231577e-13	3.074378483545478e-17	3.2168032120221656e-17	5.970576643862797e-31
2.679168324819032	0.01940885877593106	1.1137660199231577e-13	2.4897765321484577e-17	3.1435798312783067e-17	6.081577951155634e-31
2.6915348039269156	0.019054607179635984	1.1137660199231577e-13	2.5815867386760423e-17	3.0720232181712076e-17	6.194642926826835e-31
2.7039583641088436	0.01870682140366129	1.1137660199231577e-13	2.7873934764542933e-17	3.002095432437324e-17	6.309809937336218e-31
2.7164392688390824	0.01836538343348669	1.1137660199231577e-13	2.110993153352914e-17	2.933759397439183e-17	6.42711806242896e-31
2.728977782808041	0.018030177408598736	1.1137660199231577e-13	2.8210967984461556e-17	2.866978880506438e-17	6.546607108397244e-31
2.7415741719278826	0.01770108958317718	1.1137660199231577e-13	2.000664126138184e-17	2.801718473725108e-17	6.668317621587305e-31
2.7542287033381663	0.017378008287496673	1.1137660199231577e-13	2.5502378864598358e-17	2.7379435751636803e-17	6.792290902158336e-31
2.7669416454115114	0.017060823890034067	1.1137660199231577e-13	2.1978586530195604e-17	2.6756203705267653e-17	6.918569018096825e-31
2.7797132677592886	0.01674942876026704	1.1137660199231577e-13	2.081045042034011e-17	2.6147158152263107e-17	7.0471948194915005e-31
2.7925438412373382	0.016443717232151822	1.1137660199231577e-13	2.452319021262011e-17	2.5551976168609448e-17	7.17821195307368e-31
2.8054336379517135	0.016143585568267338	1.1137660199231577e-13	1.7758229165854518e-17	2.4970342180941027e-17	7.311664877027968e-31
2.8183829312644537	0.015848931924613667	1.1137660199231577e-13	2.3992972111367925e-17	2.4401947799218664e-17	7.447598876078405e-31
2.8313919957993794	0.01555965631605326	1.1137660199231577e-13	1.7523285488084154e-17	2.3846491653217265e-17	7.586060076854968e-31
2.844461107447916	0.01527566058238319	1.1137660199231577e-13	2.1031726314548143e-17	2.3303679232735972e-17	7.727095463545621e-31
2.857590543374947	0.014996848355026142	1.1137660199231577e-13	1.9775440508352875e-17	2.277322273144451e-17	7.870752893839616e-31
2.870780582024691	0.014723125024329518	1.1137660199231577e-13	1.7071939933841636e-17	2.2254840894284466e-17	8.017081115167067e-31
2.884031503126606	0.014454397707461557	1.1137660199231577e-13	2.125257347487536e-17	2.174825886834427e-17	8.166129781240473e-31
2.8973435877013234	0.014190575216893144	1.1137660199231577e-13	1.5028362428313972e-17	2.1253208057128283e-17	8.317949468903807e-31
2.9107171180666054	0.013931568029455207	1.1137660199231577e-13	2.0049405499385576e-17	2.0769425978143677e-17	8.472591695294735e-31
2.9241523778433356	0.013677288255960618	1.1137660199231577e-13	1.566425184862837e-17	2.0296656123728535e-17	8.630108935326057e-31
2.937649651961531	0.013427649611380717	1.1137660199231577e-13	1.697675259584261e-17	1.983464782504819e-17	8.790554639492008e-31
2.951209226666386	0.013182567385566096	1.1137660199231577e-13	1.7598637915247633e-17	1.938315611918728e-17	8.953983252005733e-31
2.9648313895243428	0.012941958414501843	1.1137660199231577e-13	1.391269842786232e-17	1.8941941619267178e-17	9.120450229273843e-31
2.97851642942919	0.01270574105208735	1.1137660199231577e-13	1.8360377592431227e-17	1.8510770387519847e-17	9.290012058714539e-31
2.9922646366081893	0.012473835142431331	1.1137660199231577e-13	1.2928855565245146e-17	1.8089413811251015e-17	9.462726277925528e-31
3.006076302628231	0.012246161992652337	1.1137660199231577e-13	1.6855539416219754e-17	1.767764848162657e-17	9.638651494208346e-31
3.019951720402016	0.01202264434617595	1.1137660199231577e-13	1.4074342639678914e-17	1.7275256075218463e-17	9.81784740445556e-31
3.0338911841942706	0.011803206356519049	1.1137660199231577e-13	1.3723382551818725e-17	1.6882023238246418e-17	1.0000374815407928e-30
3.047894989627983	0.01158777356155297	1.1137660199231577e-13	1.5645758435026288e-17	1.6497741473455325e-17	1.0186295664287801e-30
3.061963433690677	0.01137627285823598	1.1137660199231577e-13	1.1530286385990578e-17	1.612220702956689e-17	1.0375673039816554e-30
3.076096814740708	0.011168632477807246	1.1137660199231577e-13	1.5688570850047873e-17	1.5755220793248174e-17	1.0568571203622425e-30
3.0902954325135905	0.010964781961433443	1.1137660199231577e-13	1.1274777415734302e-17	1.5396588183539025e-17	1.076505561204655e-30
3.1045595881283554	0.01076465213629991	1.1137660199231577e-13	1.3788385212844905e-17	1.5046119048682745e-17	1.0965192938354262e-30
3.118889584093937	0.01056817509213812	1.1137660199231577e-13	1.2541239120570236e-17	1.470362756530502e-17	1.1169051095359463e-30
3.1332857243155856	0.010375284158181619	1.1137660199231577e-13	1.1108498563843027e-17	1.4368932139887904e-17	1.1376699258469566e-30
3.1477483141013156	0.010185913880542633	1.1137660199231577e-13	1.3707469524931845e-17	1.4041855312486683e-17	1.1588207889158762e-30
3.1622776601683795	0.010000000000001424	1.1137660199231577e-13	9.70802419881698e-18	1.3722223662638049e-17	1.1803648758877902e-30
3.1768740706497707	0.009817479430201254	1.1137660199231577e-13	1.3245334557275513e-17	1.3409867717410493e-17	1.2023094973408682e-30
3.1915378551007616	0.009638290236241081	1.1137660199231577e-13	9.97742167826336e-18	1.3104621861547259e-17	1.2246620997670842e-30
3.206269324505466	0.00946237161365926	1.1137660199231577e-13	1.1227401681900551e-17	1.2806324249655168e-17	1.2474302680990258e-30
3.2210687912834346	0.00928966386780066	1.1137660199231577e-13	1.1060500774905382e-17	1.2514816720392007e-17	1.2706217282837081e-30
3.2359365692962827	0.00912010839356035	1.1137660199231577e-13	9.112687017870862e-18	1.2229944712607163e-17	1.2942443499042263e-30
3.2508729738543436	0.008953647655497173	1.1137660199231577e-13	1.1686034889000532e-17	1.1951557183391445e-17	1.3183061488501428e-30
3.265878321723358	0.008790225168310064	1.1137660199231577e-13	8.209751031222198e-18	1.1679506527991927e-17	1.342815290037542e-30
3.2809529311311905	0.008629785477670888	1.1137660199231577e-13	1.1019298169268353e-17	1.1413648501550059e-17	1.367780090179634e-30
3.2960971217745776	0.008472274141407101	1.1137660199231577e-13	8.905692710741541e-18	1.1153842142621189e-17	1.393209020608863e-30
3.311311214825911	0.008317637711027816	1.1137660199231577e-13	9.1298296883768e-18	1.0899949698434916e-17	1.4191107101515006e-30
3.326595532940045	0.00816582371358701	1.1137660199231577e-13	9.8086346915227e-18	1.0651836551856666e-17	1.4454939480556804e-30
3.3419504002611427	0.008016780633877854	1.1137660199231577e-13	7.535712925796083e-18	1.040937115001193e-17	1.4723676869738615e-30
3.3573761424295467	0.007870457896952015	1.1137660199231577e-13	1.0168943245182501e-17	1.0172424934535224e-17	1.4997410460007388e-30
3.372873086588689	0.007726805850958031	1.1137660199231577e-13	7.113987681824291e-18	9.940872273406794e-18	1.5276233137676256e-30
3.3884415613920256	0.0075857757502928195	1.1137660199231577e-13	8.997253468585585e-18	9.714590394340714e-18	1.5560239515943977e-30
3.404081897010009	0.007447319739060851	1.1137660199231577e-13	7.962718106343701e-18	9.493459319689525e-18	1.584952596699989e-30
3.4197944251370886	0.007311390834835113	1.1137660199231577e-13	7.381539339564392e-18	9.277361802830426e-18	1.6144190654726204e-30
3.4355794789987466	0.00717794291271453	1.1137660199231577e-13	8.620382751047066e-18	9.066183265999583e-18	1.644433356800789e-30
3.451437393358563	0.0070469306896723755	1.1137660199231577e-13	6.280896628837948e-18	8.859811739541524e-18	1.675005655466204e-30
3.4673685045253166	0.006918309709190262	1.1137660199231577e-13	8.582529541660028e-18	8.658137802541238e-18	1.706146335599815e-30
3.483373150360118	0.006792036326172717	1.1137660199231577e-13	6.3406960736206544e-18	8.461054524807835e-18	1.7378659642020636e-30
3.499451670283573	0.0066680676921370705	1.1137660199231577e-13	7.374651659615205e-18	8.268457410178785e-18	1.7701753047285872e-30
3.5156044052829816	0.006546361740673581	1.1137660199231577e-13	7.024595734070056e-18	8.080244341114593e-18	1.8030853207426116e-30
3.53183169791957	0.006426877173171018	1.1137660199231577e-13	5.9987655828825075e-18	7.896315524554747e-18	1.836607179635219e-30
3.548133892335755	0.006309573444802731	1.1137660199231577e-13	7.597013125110379e-18	7.716573439006092e-18	1.8707522564147965e-30
3.5645113342624426	0.006194410750768595	1.1137660199231577e-13	5.285301789835903e-18	7.540922782835733e-18	1.9055321375669184e-30
3.5809643710263606	0.006081350012787942	1.1137660199231577e-13	7.193013703454567e-18	7.369270423740745e-18	1.940958624986018e-30
3.5974933515574232	0.005970352865839119	1.1137660199231577e-13	5.594869161066348e-18	7.201525349368257e-18	1.9770437399801172e-30
3.6140986263961334	0.005861381645141016	1.1137660199231577e-13	5.942729650485266e-18	7.037598619059446e-18	2.0137997273500535e-30
3.630780547701014	0.005754399373372283	1.1137660199231577e-13	6.281466768165136e-18	6.877403316692101e-18	2.051239059544493e-30
3.6475394692560785	0.00564936974812372	1.1137660199231577e-13	4.926287117520614e-18	6.720854504596456e-18	2.089374440892249e-30
3.664375746478333	0.005546257129579791	1.1137660199231577e-13	6.502578119468627e-18	6.567869178520185e-18	2.1282188119132305e-30
3.681289736425315	0.005445026528424876	1.1137660199231577e-13	4.602957911401367e-18	6.418366223618378e-18	2.1677853537095837e-30
3.6982817978026628	0.005345643593970366	1.1137660199231577e-13	5.884993704519929e-18	6.27226637144546e-18	2.2080874924384308e-30
3.715352290971726	0.0052480746024983595	1.1137660199231577e-13	5.012741452071067e-18	6.129492157925944e-18	2.249138903867798e-30
3.732501577957206	0.005152286445818185	1.1137660199231577e-13	4.874913549991651e-18	5.989967882281982e-18	2.2909535180172162e-30
3.7497300224548358	0.005058246620031746	1.1137660199231577e-13	5.534525929273857e-18	5.853619566895801e-18	2.3335455238846194e-30
3.767037989839089	0.004965923214503956	1.1137660199231577e-13	4.0851074080243776e-18	5.720374918085809e-18	2.3769293742611056e-30
3.7844258471709327	0.004875284901034446	1.1137660199231577e-13	5.5705403863290856e-18	5.5901632877754984e-18	2.4211197906352225e-30
3.8018939632056115	0.0047863009232269535	1.1137660199231577e-13	3.9806788296991395e-18	5.462915636034923e-18	2.466131768188427e-30
3.8194427084004654	0.00469894108605271	1.1137660199231577e-13	4.862013707917569e-18	5.3385644944748065e-18	2.5119805808834056e-30
3.8370724549227875	0.004613175745604337	1.1137660199231577e-13	4.437568447224977e-18	5.217043930473919e-18	2.5586817866470155e-30
3.854783576657718	0.00452897579903674	1.1137660199231577e-13	3.932714403108896e-18	5.098289512220711e-18	2.6062512326495717e-30
3.872576449216172	0.004446312674691606	1.1137660199231577e-13	4.831795124781057e-18	4.982238274550719e-18	2.654705060682284e-30
3.890451449942806	0.0043651583224021675	1.1137660199231577e-13	3.39811678043565e-18	4.868828685561614e-18	2.7040597126346573e-30
3.90840895792402	0.00428548520397489	1.1137660199231577e-13	4.617349127544948e-18	4.758000613988159e-18	2.754331936073754e-30
3.926449353995998	0.004207266283844925	1.1137660199231577e-13	3.5334280639428165e-18	4.649695297319829e-18	2.8055387899271493e-30
3.944573020752784	0.004130475019902087	1.1137660199231577e-13	3.921851420102395e-18	4.5438553106441274e-18	2.8576976502715652e-30
3.962780342554394	0.004055085354484302	1.1137660199231577e-13	3.9636018256065775e-18	4.440424536199168e-18	2.9108262162291014e-30
3.9810717055349722	0.003981071705535425	1.1137660199231577e-13	3.2274607315983066e-18	4.3393481336192656e-18	2.9649425159731157e-30
3.9994474976109746	0.003908408957924463	1.1137660199231577e-13	4.192046607220108e-18	4.240572510857874e-18	3.0200649128457227e-30
4.017908108489399	0.0038370724549232193	1.1137660199231577e-13	2.93926737252736e-18	4.1440452957723486e-18	3.0762121115890634e-30
4.03645392967605	0.0037670379898395085	1.1137660199231577e-13	3.891326520606114e-18	4.049715308355565e-18	3.1334031646923935e-30
4.055085354483838	0.0036982817978030757	1.1137660199231577e-13	3.1787699697333942e-18	3.9575325335995984e-18	3.191657478857187e-30
4.073802778041127	0.0036307805477014156	1.1137660199231577e-13	3.1962493022903695e-18	3.8674480949770746e-18	3.250994821582447e-30
4.092606597300109	0.0035645113342628347	1.1137660199231577e-13	3.497263520462991e-18	3.779414228526237e-18	3.311435327872414e-30
4.111497211045222	0.0034994516702839566	1.1137660199231577e-13	2.6271935145090478e-18	3.693384257525827e-18	3.372999507069002e-30
4.130475019901613	0.0034355794789991214	1.1137660199231577e-13	3.546835008064333e-18	3.609312567746478e-18	3.435708249811268e-30
4.14954042634363	0.0033728730865890543	1.1137660199231577e-13	2.5635194552612933e-18	3.5271545832654455e-18	3.499582835124245e-30
4.168693834703354	0.0033113112148262704	1.1137660199231577e-13	3.167061344378255e-18	3.446866742831875e-18	3.564644937639566e-30
4.187935651179184	0.0032508729738546923	1.1137660199231577e-13	2.8136285622597274e-18	3.3684064767700228e-18	3.6309166349503696e-30
4.207266283844441	0.0031915378551011027	1.1137660199231577e-13	2.5812447090742782e-18	3.2917321844082896e-18	3.6984204151028815e-30
4.22668614265603	0.0031332857243159193	1.1137660199231577e-13	3.1125722832132516e-18	3.216803212021955e-18	3.7671791842273315e-30
4.246195639463129	0.003076096814741035	1.1137660199231577e-13	2.2080702473061145e-18	3.1435798312780603e-18	3.837216274310693e-30
4.265795188015927	0.0030199517204023345	1.1137660199231577e-13	3.025342147264734e-18	3.0720232181709043e-18	3.9085554511139806e-30
4.285485203974395	0.0029648313895246554	1.1137660199231577e-13	2.239308855831447e-18	3.002095432437061e-18	3.981220922236674e-30
4.305266104917107	0.0029107171180669106	1.1137660199231577e-13	2.581979946269645e-18	2.9337593974389236e-18	4.055237345331148e-30
4.325138310350087	0.002857590543375246	1.1137660199231577e-13	2.5273107166413798e-18	2.8669788805062067e-18	4.1306298364697465e-30
4.345102241715716	0.002805433637952004	1.1137660199231577e-13	2.090944548883255e-18	2.801718473724883e-18	4.207423978667475e-30
4.36515832240166	0.0027542287033384496	1.1137660199231577e-13	2.6850573213103216e-18	2.737943575163458e-18	4.2856458305630814e-30
4.385306977749857	0.0027039583641091216	1.1137660199231577e-13	1.8938796139722058e-18	2.675620370526554e-18	4.365321935261586e-30
4.405548635065533	0.0026546055619758114	1.1137660199231577e-13	2.509994139190712e-18	2.614715815226125e-18	4.446479329341185e-30
4.425883723626265	0.002606153549999161	1.1137660199231577e-13	2.0162848261837985e-18	2.5551976168607842e-18	4.529145552027579e-30
4.446312674691087	0.002558585886905906	1.1137660199231577e-13	2.0967034125775674e-18	2.4970342180939415e-18	4.613348654538902e-30
4.466835921509632	0.0025118864315098323	1.1137660199231577e-13	2.2256929358507236e-18	2.440194779921685e-18	4.69911720960438e-30
4.487453899331322	0.002466039337234587	1.1137660199231577e-13	1.7353032313645172e-18	2.3846491653215437e-18	4.786480321159914e-30
4.508167045414602	0.002421029046736419	1.1137660199231577e-13	2.3184041361071442e-18	2.3303679232734164e-18	4.875467634223995e-30
4.528975799036208	0.0023768402866251124	1.1137660199231577e-13	1.6201385400892805e-18	2.277322273144277e-18	4.966109344957143e-30
4.549880601500486	0.002333458062281234	1.1137660199231577e-13	2.091355888959952e-18	2.225484089428282e-18	5.058436210908419e-30
4.570881896148751	0.0022908676527679988	1.1137660199231577e-13	1.7785172332778982e-18	2.174825886834266e-18	5.152479561452419e-30
4.591980128368687	0.0022490546058360006	1.1137660199231577e-13	1.6983420182838775e-18	2.1253208057126717e-18	5.2482713084202886e-30
4.613175745603794	0.0022080047330191163	1.1137660199231577e-13	1.9714096518050197e-18	2.076942597814217e-18	5.3458439569284184e-30
4.634469197362881	0.002167704104819905	1.1137660199231577e-13	1.4437345144659735e-18	2.0296656123727044e-18	5.445230616408437e-30
4.65586093522959	0.0021281390459829165	1.1137660199231577e-13	1.9762373803390102e-18	1.9834647825046732e-18	5.5464650118422474e-30
4.677351412871983	0.00208929613085424	1.1137660199231577e-13	1.4388986182569518e-18	1.938315611918588e-18	5.649581495205991e-30
4.698941086052154	0.0020511621788257624	1.1137660199231577e-13	1.709506928720818e-18	1.8941941619265827e-18	5.754615057126723e-30
4.720630412635906	0.0020137242498625813	1.1137660199231577e-13	1.5963423374899273e-18	1.8510770387518546e-18	5.861601338755831e-30
4.742419852602447	0.0019769696401120474	1.1137660199231577e-13	1.3924930035423786e-18	1.8089413811249708e-18	5.970576643863178e-30
4.764309868054157	0.001940885877592962	1.1137660199231577e-13	1.7250155279550382e-18	1.7677648481625325e-18	6.081577951156087e-30
4.786300923226384	0.0019054607179634256	1.1137660199231577e-13	1.207360484717547e-18	1.7275256075217219e-18	6.194642926827396e-30
4.808393484497286	0.0018706821403659743	1.1137660199231577e-13	1.6529950966945768e-18	1.6882023238245242e-18	6.3098099373367376e-30
4.830588020397728	0.0018365383433485176	1.1137660199231577e-13	1.2593334684175089e-18	1.6497741473454202e-18	6.427118062429486e-30
4.852885001621211	0.0018030177408597352	1.1137660199231577e-13	1.395594937271032e-18	1.6122207029565789e-18	6.546607108397744e-30
4.875284901033864	0.0017701089583175831	1.1137660199231577e-13	1.4245487667487154e-18	1.5755220793247096e-18	6.668317621587809e-30
4.8977881936844625	0.0017378008287495348	1.1137660199231577e-13	1.1249868849255225e-18	1.5396588183537993e-18	6.79229090215886e-30
4.92039535681451	0.0017060823890032793	1.1137660199231577e-13	1.5004930512105594e-18	1.5046119048681737e-18	6.918569018097342e-30
4.943106869868355	0.0016749428760265885	1.1137660199231577e-13	1.0361109633110964e-18	1.4703627565304007e-18	7.047194819491987e-30
4.965923214503362	0.00164437172321508	1.1137660199231577e-13	1.3582275518311115e-18	1.436893213988694e-18	7.178211953074129e-30
4.988844874600123	0.001614358556826632	1.1137660199231577e-13	1.1354485502872357e-18	1.4041855312485742e-18	7.311664877028428e-30
5.011872336272724	0.0015848931924612548	1.1137660199231577e-13	1.1172175713428922e-18	1.3722223662637138e-18	7.447598876078928e-30
5.035006087879049	0.001555965631605214	1.1137660199231577e-13	1.2486002675429437e-18	1.340986771740959e-18	7.586060076855512e-30
5.05824662003114	0.0015275660582382109	1.1137660199231577e-13	9.336475788095274e-19	1.31046218615464e-18	7.727095463546171e-30
5.081594425605605	0.001499684835502507	1.1137660199231577e-13	1.2727392261950738e-18	1.2806324249654343e-18	7.870752893840172e-30
5.105049999754062	0.00147231250243285	1.1137660199231577e-13	9.041294153799514e-19	1.2514816720391215e-18	8.017081115167627e-30
5.1286138399136485	0.0014454397707460546	1.1137660199231577e-13	1.111830050027171e-18	1.2229944712606408e-18	8.166129781241043e-30
5.152286445817564	0.0014190575216892168	1.1137660199231577e-13	1.0199313336496822e-18	1.19515571833907e-18	8.317949468904378e-30
5.176068319505676	0.0013931568029454252	1.1137660199231577e-13	9.038111963207254e-19	1.1679506527991177e-18	8.472591695295322e-30
5.199959965335159	0.0013677288255959687	1.1137660199231577e-13	1.1126538343475755e-18	1.1413648501549346e-18	8.630108935326646e-30
5.223961889991197	0.0013427649611379804	1.1137660199231577e-13	7.893119416739352e-19	1.1153842142620526e-18	8.790554639492611e-30
5.248074602497725	0.001318256738556521	1.1137660199231577e-13	1.0607007401774423e-18	1.0899949698434281e-18	8.95398325200634e-30
5.2722986142282275	0.0012941958414500968	1.1137660199231577e-13	8.088778089962407e-19	1.0651836551856035e-18	9.120450229274459e-30
5.296634438916578	0.0012705741052086506	1.1137660199231577e-13	9.132491263090925e-19	1.0409371150011316e-18	9.29001205871516e-30
5.321082592667942	0.0012473835142430497	1.1137660199231577e-13	8.986779170588842e-19	1.0172424934534651e-18	9.462726277926158e-30
5.345643593969716	0.0012246161992651525	1.1137660199231577e-13	7.461881668571308e-19	9.940872273406225e-19	9.638651494208983e-30
5.370317963702527	0.0012022644346175145	1.1137660199231577e-13	9.647122265237515e-19	9.714590394340169e-19	9.817847404456218e-30
5.3951062251512765	0.0011803206356518282	1.1137660199231577e-13	6.688645717137442e-19	9.493459319688985e-19	1.0000374815408578e-29
5.420008904016238	0.0011587773561552229	1.1137660199231577e-13	8.846424859135455e-19	9.277361802829909e-19	1.018629566428845e-29
5.445026528424211	0.0011376272858235257	1.1137660199231577e-13	7.190289808412798e-19	9.066183265999085e-19	1.0375673039817217e-29
5.470159628939716	0.001116863247780653	1.1137660199231577e-13	7.394543703736363e-19	8.859811739541011e-19	1.0568571203623106e-29
5.495408738576246	0.0010964781961432747	1.1137660199231577e-13	7.990983293147099e-19	8.65813780254072e-19	1.0765055612047227e-29
5.520774392807573	0.0010764652136299236	1.1137660199231577e-13	6.059252292867159e-19	8.461054524807349e-19	1.0965192938354945e-29
5.546257129579107	0.0010568175092137448	1.1137660199231577e-13	8.216359462172503e-19	8.268457410178313e-19	1.1169051095360171e-29
5.5718574893192985	0.0010375284158180968	1.1137660199231577e-13	5.769318358919203e-19	8.080244341114127e-19	1.1376699258470286e-29
5.597576014951102	0.0010185913880541996	1.1137660199231577e-13	7.398750520083382e-19	7.896315524554286e-19	1.1588207889159486e-29
5.623413251903491	0.00100000000000008	1.1137660199231577e-13	6.372096883733985e-19	7.716573439005644e-19	1.1803648758878639e-29
5.649369748123025	0.0009817479430200631	1.1137660199231577e-13	5.987037710974596e-19	7.5409227828353e-19	1.202309497340945e-29
5.675446054085471	0.0009638290236240471	1.1137660199231577e-13	7.107581119852417e-19	7.369270423740319e-19	1.2246620997671607e-29
5.701642722807475	0.000946237161365868	1.1137660199231577e-13	5.116924893649963e-19	7.201525349367838e-19	1.2474302680991024e-29
5.727960309858292	0.0009289663867800094	1.1137660199231577e-13	6.986059247144793e-19	7.037598619059043e-19	1.2706217282837847e-29
5.7543993733715695	0.0009120108393559813	1.1137660199231577e-13	5.079031747334536e-19	6.877403316691709e-19	1.2942443499043017e-29
5.780960474057181	0.0008953647655496634	1.1137660199231577e-13	6.028541139961465e-19	6.720854504596077e-19	1.318306148850222e-29
5.807644175213121	0.0008790225168309525	1.1137660199231577e-13	5.73065552544895e-19	6.567869178519809e-19	1.3428152900376251e-29
5.834451042737448	0.0008629785477670373	1.1137660199231577e-13	4.855727713074884e-19	6.418366223618023e-19	1.367780090179716e-29
5.861381645140288	0.0008472274141406616	1.1137660199231577e-13	6.120064604054469e-19	6.272266371445113e-19	1.3932090206089427e-29
5.88843655355589	0.0008317637711027347	1.1137660199231577e-13	4.2957916839770892e-19	6.129492157925605e-19	1.4191107101515803e-29
5.91561634175474	0.0008165823713586546	1.1137660199231577e-13	5.77060927202667e-19	5.98996788228165e-19	1.4454939480557636e-29
5.942921586155727	0.0008016780633877399	1.1137660199231577e-13	4.565643218888064e-19	5.853619566895481e-19	1.4723676869739453e-29
5.970352865838369	0.0007870457896951581	1.1137660199231577e-13	4.910243320177432e-19	5.720374918085493e-19	1.4997410460008217e-29
5.997910762555095	0.0007726805850957601	1.1137660199231577e-13	5.075097114614862e-19	5.590163287775185e-19	1.527623313767711e-29
6.025595860743578	0.0007585775750292404	1.1137660199231577e-13	3.970861422918159e-19	5.46291563603462e-19	1.5560239515944824e-29
6.0534087475391365	0.0007447319739060441	1.1137660199231577e-13	5.235368136299505e-19	5.338564494474511e-19	1.5849525967000763e-29
6.08135001278718	0.0007311390834834713	1.1137660199231577e-13	3.690007457606644e-19	5.217043930473632e-19	1.614419065472709e-29
6.109420249055721	0.0007177942912714143	1.1137660199231577e-13	4.840919158338669e-19	5.09828951222043e-19	1.6444333568008777e-29
6.137620051647943	0.0007046930689671983	1.1137660199231577e-13	4.06721102389519e-19	4.982238274550446e-19	1.6750056554662965e-29
6.165950018614822	0.000691830970918987	1.1137660199231577e-13	3.9783663345806426e-19	4.868828685561352e-19	1.7061463355999123e-29
6.1944107507678146	0.0006792036326172341	1.1137660199231577e-13	4.449492800578335e-19	4.758000613987906e-19	1.7378659642021592e-29
6.223002851691596	0.0006668067692136704	1.1137660199231577e-13	3.30541215269389e-19	4.649695297319581e-19	1.770175304728684e-29
6.251726927756859	0.000654636174067322	1.1137660199231577e-13	4.458491896957967e-19	4.543855310643885e-19	1.8030853207427114e-29
6.2805835881331795	0.0006426877173170657	1.1137660199231577e-13	3.2572896097498696e-19	4.440424536198931e-19	1.8366071796353208e-29
6.309573444801933	0.000630957344480238	1.1137660199231577e-13	3.9205607511342783e-19	4.339348133619034e-19	1.8707522564149004e-29
6.33869711256927	0.0006194410750768252	1.1137660199231577e-13	3.632885534199999e-19	4.240572510857647e-19	1.9055321375670246e-29
6.367955209079159	0.0006081350012787607	1.1137660199231577e-13	3.182762776267139e-19	4.1440452957721307e-19	1.940958624986124e-29
6.397348354826482	0.0005970352865838787	1.1137660199231577e-13	3.933507096037761e-19	4.049715308355356e-19	1.9770437399802276e-29
6.4268771731701975	0.0005861381645140696	1.1137660199231577e-13	2.7624845983837042e-19	3.957532533599389e-19	2.0137997273501633e-29
6.456542290346556	0.0005754399373371968	1.1137660199231577e-13	3.760769417529665e-19	3.867448094976874e-19	2.0512390595446066e-29
6.486344335482385	0.0005649369748123415	1.1137660199231577e-13	2.890239865393352e-19	3.7794142285260426e-19	2.0893744408923616e-29
6.516283940608428	0.0005546257129579491	1.1137660199231577e-13	3.2276946394376465e-19	3.6933842575256395e-19	2.1282188119133464e-29
6.546361740672751	0.0005445026528424586	1.1137660199231577e-13	3.2414047595673496e-19	3.609312567746294e-19	2.1677853537096988e-29
6.576578373554206	0.0005345643593970083	1.1137660199231577e-13	2.6258643249249368e-19	3.5271545832652694e-19	2.2080874924385475e-29
6.606934480075961	0.0005248074602498084	1.1137660199231577e-13	3.4115952021842517e-19	3.4468667428317015e-19	2.2491389038679151e-29
6.637430704019089	0.0005152286445817911	1.1137660199231577e-13	2.370434900973091e-19	3.3684064767698545e-19	2.290953518017337e-29
6.668067692136222	0.000505824662003148	1.1137660199231577e-13	3.127214015218082e-19	3.291732184408126e-19	2.333545523884742e-29
6.698846094165265	0.0004965923214503694	1.1137660199231577e-13	2.5747743651428177e-19	3.216803212021797e-19	2.3769293742612312e-29
6.729766562843179	0.00048752849010341893	1.1137660199231577e-13	2.5998541321620947e-19	3.143579831277905e-19	2.4211197906353517e-29
6.760829753919819	0.0004786300923226699	1.1137660199231577e-13	2.8689031717446367e-19	3.0720232181707526e-19	2.4661317681885588e-29
6.792036326171846	0.00046989410860524643	1.1137660199231577e-13	2.1632528031952466e-19	3.002095432436913e-19	2.511980580883536e-29
6.823386941416696	0.00046131757456041014	1.1137660199231577e-13	2.916598406166269e-19	2.933759397438784e-19	2.558681786647146e-29
6.854882264526615	0.00045289757990365093	1.1137660199231577e-13	2.0762041363057291e-19	2.8669788805060706e-19	2.6062512326497055e-29
6.8865229634427605	0.00044463126746913795	1.1137660199231577e-13	2.5741904323586547e-19	2.8017184737247507e-19	2.6547050606824183e-29
6.918309709189364	0.00043651583224019473	1.1137660199231577e-13	2.3040176642864427e-19	2.7379435751633313e-19	2.7040597126347944e-29
6.950243175887968	0.0004285485203974676	1.1137660199231577e-13	2.1048874355013807e-19	2.675620370526429e-19	2.75433193607389e-29
6.982324040771713	0.00042072662838447137	1.1137660199231577e-13	2.5320348633380955e-19	2.614715815226002e-19	2.80553878992729e-29
7.014552984199712	0.000413047501990188	1.1137660199231577e-13	1.7896340552884798e-19	2.555197616860664e-19	2.857697650271708e-29
7.046930689671469	0.00040550853544841006	1.1137660199231577e-13	2.459283804904709e-19	2.497034218093826e-19	2.9108262162292457e-29
7.079457843841379	0.0003981071705535227	1.1137660199231577e-13	1.8121432827737333e-19	2.4401947799215747e-19	2.964942515973263e-29
7.11213513653329	0.00039084089579242694	1.1137660199231577e-13	2.100277057680243e-19	2.384649165321435e-19	3.0200649128458727e-29
7.144963260755133	0.00038370724549230336	1.1137660199231577e-13	2.031823642551255e-19	2.3303679232733133e-19	3.0762121115892117e-29
7.177942912713617	0.00037670379898393255	1.1137660199231577e-13	1.7273804331148735e-19	2.277322273144173e-19	3.1334031646925447e-29
7.211074791828996	0.00036982817978028934	1.1137660199231577e-13	2.199070766693755e-19	2.2254840894281804e-19	3.191657478857343e-29
7.244359600749901	0.00036307805477012406	1.1137660199231577e-13	1.525359828836997e-19	2.174825886834169e-19	3.2509948215826045e-29
7.2777980453682405	0.0003564511334262663	1.1137660199231577e-13	2.0691125276141495e-19	2.1253208057125773e-19	3.311435327872573e-29
7.3113908348341745	0.00034994516702837886	1.1137660199231577e-13	1.6111096035270335e-19	2.0769425978141223e-19	3.3729995070691643e-29
7.345138681571149	0.0003435579478998959	1.1137660199231577e-13	1.708266085592356e-19	2.0296656123726162e-19	3.435708249811433e-29
7.379042301291009	0.00033728730865888965	1.1137660199231577e-13	1.8191091861679775e-19	1.9834647825045878e-19	3.49958283512441e-29
7.413102413009175	0.00033113112148261127	1.1137660199231577e-13	1.4000982635527505e-19	1.9383156119185034e-19	3.564644937639736e-29
7.447319739059891	0.000325087297385454	1.1137660199231577e-13	1.884681177801969e-19	1.8941941619264987e-19	3.6309166349505424e-29
7.481695005111543	0.0003191537855100956	1.1137660199231577e-13	1.3298896602924012e-19	1.8510770387517733e-19	3.6984204151030533e-29
7.516228940182055	0.0003133285724315773	1.1137660199231577e-13	1.70350602762255e-19	1.8089413811248924e-19	3.7671791842275054e-29
7.550922276654339	0.0003076096814740893	1.1137660199231577e-13	1.4385042300287378e-19	1.7677648481624564e-19	3.83721627431087e-29
7.5857757502918375	0.00030199517204021963	1.1137660199231577e-13	1.3987684990086003e-19	1.7275256075216485e-19	3.908555451114158e-29
7.62079010025412	0.000296483138952452	1.1137660199231577e-13	1.588386510687954e-19	1.6882023238244543e-19	3.981220922236856e-29
7.655966069112563	0.00029107171180667784	1.1137660199231577e-13	1.1674370232848498e-19	1.649774147345351e-19	4.0552373453313315e-29
7.691304402866097	0.0002857590543375114	1.1137660199231577e-13	1.6041102793907688e-19	1.6122207029565108e-19	4.130629836469938e-29
7.726805850957024	0.00028054336379518784	1.1137660199231577e-13	1.1580594089640996e-19	1.5755220793246443e-19	4.2074239786676637e-29
7.762471166286917	0.0002754228703338328	1.1137660199231577e-13	1.3874709812866108e-19	1.5396588183537356e-19	4.2856458305632704e-29
7.7983011052325875	0.0002703958364109	1.1137660199231577e-13	1.2843572541706258e-19	1.5046119048681106e-19	4.3653219352617835e-29
7.834296427662118	0.0002654605561975692	1.1137660199231577e-13	1.126578318176955e-19	1.47036275653034e-19	4.4464793293413864e-29
7.870457896950986	0.0002606153549999046	1.1137660199231577e-13	1.3979986682645297e-19	1.4368932139886355e-19	4.529145552027779e-29
7.906786279998252	0.0002558585886905792	1.1137660199231577e-13	9.798731423383684e-20	1.4041855312485165e-19	4.613348654539106e-29
7.943282347242816	0.0002511886431509722	1.1137660199231577e-13	1.3344759695321265e-19	1.3722223662636575e-19	4.6991172096045875e-29
7.979946872679767	0.00024660393372344776	1.1137660199231577e-13	1.0275559521688581e-19	1.3409867717409026e-19	4.7864803211601245e-29
8.016780633876792	0.00024210290467363148	1.1137660199231577e-13	1.134674507168439e-19	1.3104621861545842e-19	4.875467634224206e-29
8.053784411990666	0.00023768402866250105	1.1137660199231577e-13	1.1537889094130973e-19	1.280632424965382e-19	4.966109344957356e-29
8.090958991783824	0.00023334580622811328	1.1137660199231577e-13	9.196773177574025e-20	1.2514816720390697e-19	5.058436210908637e-29
8.128305161640993	0.00022908676527679005	1.1137660199231577e-13	1.2168390390548633e-19	1.2229944712605916e-19	5.152479561452637e-29
8.165823713585924	0.0002249054605835904	1.1137660199231577e-13	8.505800773370965e-20	1.1951557183390202e-19	5.248271308420516e-29
8.203515443298183	0.00022080047330190196	1.1137660199231577e-13	1.1106661644959503e-19	1.167950652799069e-19	5.345843956928654e-29
8.241381150130023	0.00021677041048198122	1.1137660199231577e-13	9.106940218317682e-20	1.1413648501548872e-19	5.445230616408667e-29
8.279421637123342	0.00021281390459828282	1.1137660199231577e-13	9.172307952941222e-20	1.115384214262008e-19	5.546465011842475e-29
8.31763771102671	0.0002089296130854153	1.1137660199231577e-13	1.0251382893827848e-19	1.0899949698433846e-19	5.649581495206222e-29
8.35603018231248	0.00020511621788256765	1.1137660199231577e-13	7.56309339478823e-20	1.0651836551855615e-19	5.754615057126961e-29
8.394599865193975	0.00020137242498624965	1.1137660199231577e-13	1.0222589836390962e-19	1.0409371150010901e-19	5.861601338756073e-29
8.433347577642754	0.0001976969640111967	1.1137660199231577e-13	7.412483974452948e-20	1.0172424934534243e-19	5.970576643863425e-29
8.472274141405965	0.00019408858775928807	1.1137660199231577e-13	9.129073605976948e-20	9.940872273405828e-20	6.08157795115634e-29
8.511380382023766	0.00019054607179633454	1.1137660199231577e-13	8.258174852751426e-20	9.71459039433977e-20	6.194642926827657e-29
8.550667128846834	0.00018706821403658975	1.1137660199231577e-13	7.423253893594815e-20	9.493459319688612e-20	6.309809937337e-29
8.590135215053959	0.00018365383433484412	1.1137660199231577e-13	8.98868749164377e-20	9.277361802829535e-20	6.427118062429757e-29
8.629785477669705	0.00018030177408596629	1.1137660199231577e-13	6.419666706745976e-20	9.066183265998733e-20	6.546607108398007e-29
8.669618757582167	0.00017701089583175116	1.1137660199231577e-13	8.768692542867614e-20	8.859811739540666e-20	6.668317621588082e-29
8.709635899560807	0.0001737800828749466	1.1137660199231577e-13	6.475129292464419e-20	8.658137802540397e-20	6.792290902159125e-29
8.749837752274361	0.00017060823890032117	1.1137660199231577e-13	7.413018274713492e-20	8.461054524807023e-20	6.918569018097615e-29
8.790225168308844	0.00016749428760265222	1.1137660199231577e-13	7.248438200468185e-20	8.268457410177991e-20	7.047194819492268e-29
8.830799004185629	0.0001644371723215014	1.1137660199231577e-13	6.020092070484916e-20	8.080244341113815e-20	7.178211953074414e-29
8.87156012037961	0.00016143585568265679	1.1137660199231577e-13	7.760818810998325e-20	7.896315524553982e-20	7.31166487702872e-29
8.912509381337456	0.00015848931924611925	1.1137660199231577e-13	5.427523263342323e-20	7.716573439005356e-20	7.447598876079221e-29
8.95364765549594	0.0001555965631605152	1.1137660199231577e-13	7.306817885093455e-20	7.540922782835015e-20	7.586060076855814e-29
8.994975815300354	0.00015275660582381477	1.1137660199231577e-13	5.823102648303268e-20	7.369270423740041e-20	7.727095463546492e-29
9.036494737223016	0.00014996848355024477	1.1137660199231577e-13	6.044538362927247e-20	7.20152534936757e-20	7.870752893840487e-29
9.078205301781859	0.00014723125024327906	1.1137660199231577e-13	6.436474943151541e-20	7.037598619058781e-20	8.017081115167945e-29
9.120108393559097	0.00014454397707460004	1.1137660199231577e-13	4.980156596278162e-20	6.877403316691468e-20	8.166129781241355e-29
9.162204901219997	0.00014190575216891627	1.1137660199231577e-13	6.704641029639028e-20	6.720854504595841e-20	8.317949468904697e-29
9.204495717531712	0.00013931568029453725	1.1137660199231577e-13	4.738774627837407e-20	6.567869178519582e-20	8.472591695295635e-29
9.246981739382225	0.0001367728825595917	1.1137660199231577e-13	5.944085421874819e-20	6.418366223617798e-20	8.630108935326968e-29
9.289663867799362	0.00013427649611379305	1.1137660199231577e-13	5.199947503523245e-20	6.272266371444898e-20	8.790554639492936e-29
9.33254300796991	0.00013182567385564714	1.1137660199231577e-13	4.8716650628125634e-20	6.129492157925393e-20	8.953983252006672e-29
9.375620069258803	0.00012941958414500486	1.1137660199231577e-13	5.707272486829339e-20	5.989967882281442e-20	9.120450229274797e-29
9.418895965228414	0.0001270574105208602	1.1137660199231577e-13	4.1633321291199445e-20	5.853619566895273e-20	9.290012058715516e-29
9.462371613657929	0.00012473835142430036	1.1137660199231577e-13	5.62489442490995e-20	5.7203749180853e-20	9.462726277926508e-29
9.506047936562814	0.00012246161992651068	1.1137660199231577e-13	4.151810345515444e-20	5.590163287774995e-20	9.638651494209342e-29
9.549925860214358	0.00012022644346174706	1.1137660199231577e-13	4.86100753962965e-20	5.462915636034436e-20	9.817847404456576e-29
9.594006315159332	0.00011803206356517852	1.1137660199231577e-13	4.6516268845528185e-20	5.338564494474332e-20	1.0000374815408937e-28
9.638290236239705	0.00011587773561551809	1.1137660199231577e-13	3.9968623481122684e-20	5.2170439304734597e-20	1.0186295664288824e-28
9.68277856261249	0.00011376272858234848	1.1137660199231577e-13	5.006268858041042e-20	5.098289512220263e-20	1.0375673039817585e-28
9.727472237769652	0.0001116863247780613	1.1137660199231577e-13	3.4829520567027965e-20	4.982238274550281e-20	1.0568571203623483e-28
9.772372209558107	0.00010964781961432353	1.1137660199231577e-13	4.74143065882237e-20	4.8688286855611854e-20	1.0765055612047622e-28
9.817479430199844	0.00010764652136298838	1.1137660199231577e-13	3.6661499400680865e-20	4.758000613987744e-20	1.0965192938355351e-28
9.862794856312105	0.00010568175092137065	1.1137660199231577e-13	3.952071403412762e-20	4.6496952973194233e-20	1.116905109536058e-28
9.908319448927676	0.00010375284158180594	1.1137660199231577e-13	4.094575766493151e-20	4.543855310643733e-20	1.1376699258470688e-28
9.954054173515269	0.00010185913880541638	1.1137660199231577e-13	3.27170996738946e-20	4.440424536198789e-20	1.158820788915989e-28
10.	0.00010000000000000454	1.1137660199231577e-13	4.2590774109773174e-20	4.3393481336188957e-20	1.1803648758879051e-28
10.046157902783952	0.00009817479430200287	1.1137660199231577e-13	2.995150382076118e-20	4.2405725108575115e-20	1.202309497340987e-28
10.092528860766844	0.00009638290236240133	1.1137660199231577e-13	3.925818641386392e-20	4.144045295771995e-20	1.224662099767204e-28
10.139113857366794	0.00009462371613658354	1.1137660199231577e-13	3.259164760484207e-20	4.049715308355227e-20	1.2474302680991463e-28
10.18591388054117	0.00009289663867799776	1.1137660199231577e-13	3.24334433050237e-20	3.957532533599264e-20	1.2706217282838285e-28
10.232929922807541	0.00009120108393559504	1.1137660199231577e-13	3.6558736111767074e-20	3.8674480949767545e-20	1.2942443499043448e-28
10.280162981264736	0.0000895364765549633	1.1137660199231577e-13	2.6802823154290483e-20	3.779414228525924e-20	1.3183061488502662e-28
10.327614057613975	0.00008790225168309223	1.1137660199231577e-13	3.667343549495819e-20	3.69338425752552e-20	1.3428152900376718e-28
10.375284158180126	0.00008629785477670083	1.1137660199231577e-13	2.6451509130915783e-20	3.609312567746184e-20	1.3677800901797613e-28
10.423174293933041	0.00008472274141406334	1.1137660199231577e-13	3.232806818017194e-20	3.52715458326516e-20	1.393209020608989e-28
10.471285480508996	0.00008317637711027063	1.1137660199231577e-13	2.954065722168544e-20	3.44686674283159e-20	1.4191107101516295e-28
10.519618738232229	0.00008165823713586273	1.1137660199231577e-13	2.6314388713042204e-20	3.368406476769752e-20	1.4454939480558105e-28
10.568175092136585	0.00008016780633877131	1.1137660199231577e-13	3.21275617794614e-20	3.2917321844080234e-20	1.472367686973995e-28
10.616955571987248	0.00007870457896951314	1.1137660199231577e-13	2.275653979046333e-20	3.2168032120216945e-20	1.4997410460008722e-28
10.665961212302578	0.00007726805850957348	1.1137660199231577e-13	3.057016249296593e-20	3.1435798312778075e-20	1.527623313767761e-28
10.715193052376065	0.00007585775750292156	1.1137660199231577e-13	2.3175092280453598e-20	3.0720232181706605e-20	1.5560239515945328e-28
10.76465213629835	0.00007447319739060195	1.1137660199231577e-13	2.613646757360245e-20	3.0020954324368184e-20	1.584952596700129e-28
10.81433951297938	0.00007311390834834481	1.1137660199231577e-13	2.599901318606336e-20	2.9337593974386933e-20	1.6144190654727594e-28
10.864256236170656	0.00007177942912713917	1.1137660199231577e-13	2.144764293686015e-20	2.866978880505982e-20	1.64443335680093e-28
10.914403364487566	0.00007046930689671763	1.1137660199231577e-13	2.747760537601383e-20	2.8017184737246665e-20	1.67500565546635e-28
10.964781961431852	0.00006918309709189643	1.1137660199231577e-13	1.9283318675216428e-20	2.737943575163243e-20	1.7061463355999678e-28
11.01539309541415	0.00006792036326172124	1.1137660199231577e-13	2.5474173948368468e-20	2.675620370526347e-20	1.7378659642022144e-28
11.066237839776663	0.0000666806769213649	1.1137660199231577e-13	2.0663186291553624e-20	2.6147158152259224e-20	1.7701753047287415e-28
11.117317272815914	0.00006546361740673016	1.1137660199231577e-13	2.131554912264939e-20	2.5551976168605886e-20	1.8030853207427681e-28
11.168632477805613	0.0000642687717317045	1.1137660199231577e-13	2.3177058500242916e-20	2.4970342180937477e-20	1.8366071796353795e-28
11.220184543019636	0.0000630957344480218	1.1137660199231577e-13	1.7498850371575304e-20	2.440194779921499e-20	1.8707522564149585e-28
11.271974561755105	0.00006194410750768063	1.1137660199231577e-13	2.3702505654579388e-20	2.3846491653213637e-20	1.9055321375670832e-28
11.324003632355572	0.00006081350012787421	1.1137660199231577e-13	1.6887915605074835e-20	2.3303679232732425e-20	1.9409586249861839e-28
11.37627285823431	0.00005970352865838603	1.1137660199231577e-13	2.0967722396263857e-20	2.2773222731441057e-20	1.977043739980289e-28
11.428783347897719	0.000058613816451405164	1.1137660199231577e-13	1.864326439487767e-20	2.225484089428115e-20	2.013799727350225e-28
11.481536214968829	0.000057543993733717914	1.1137660199231577e-13	1.7276499639308964e-20	2.174825886834103e-20	2.0512390595446695e-28
11.534532578210923	0.000056493697481232475	1.1137660199231577e-13	2.0286352405944396e-20	2.125320805712517e-20	2.0893744408924245e-28
11.587773561551263	0.00005546257129579321	1.1137660199231577e-13	1.4653386761393505e-20	2.0769425978140624e-20	2.12821881191341e-28
11.641260294104914	0.0000544502652842442	1.1137660199231577e-13	2.0170445851260222e-20	2.0296656123725556e-20	2.1677853537097654e-28
11.694993910198711	0.00005345643593969921	1.1137660199231577e-13	1.4775533133000216e-20	1.9834647825045302e-20	2.208087492438614e-28
11.748975549395297	0.000052480746024979225	1.1137660199231577e-13	1.7370487579634677e-20	1.9383156119184466e-20	2.2491389038679848e-28
11.803206356517299	0.00005152286445817757	1.1137660199231577e-13	1.6427858820959856e-20	1.894194161926444e-20	2.2909535180174053e-28
11.857687481671602	0.00005058246620031329	1.1137660199231577e-13	1.3961449647575068e-20	1.8510770387517186e-20	2.3335455238848125e-28
11.91242008027375	0.00004965923214503549	1.1137660199231577e-13	1.7575134491339453e-20	1.8089413811248428e-20	2.3769293742613007e-28
11.967405313072437	0.00004875284901034044	1.1137660199231577e-13	1.2423578728829556e-20	1.7677648481624058e-20	2.4211197906354227e-28
12.02264434617413	0.00004786300923226562	1.1137660199231577e-13	1.6857240357408786e-20	1.7275256075216e-20	2.4661317681886284e-28
12.078138351067803	0.0000469894108605233	1.1137660199231577e-13	1.316122235886536e-20	1.6882023238244073e-20	2.511980580883608e-28
12.133888504649775	0.00004613175745603963	1.1137660199231577e-13	1.391800053533989e-20	1.649774147345304e-20	2.5586817866472237e-28
12.189895989248667	0.00004528975799036372	1.1137660199231577e-13	1.4639006590425002e-20	1.612220702956466e-20	2.6062512326497854e-28
12.246161992650489	0.0000444631267469125	1.1137660199231577e-13	1.1475229404919813e-20	1.575522079324601e-20	2.654705060682497e-28
12.302687708123818	0.00004365158322401815	1.1137660199231577e-13	1.5377787157859325e-20	1.5396588183536912e-20	2.704059712634875e-28
12.359474334445107	0.0000428548520397455	1.1137660199231577e-13	1.073091978762584e-20	1.5046119048680697e-20	2.7543319360739717e-28
12.416523075924113	0.000042072662838445894	1.1137660199231577e-13	1.37888338229589e-20	1.4703627565303e-20	2.805538789927372e-28
12.473835142429433	0.00004130475019901761	1.1137660199231577e-13	1.1807637214623245e-20	1.436893213988596e-20	2.8576976502717902e-28
12.531411749414161	0.00004055085354483984	1.1137660199231577e-13	1.139269847270196e-20	1.4041855312484788e-20	2.9108262162293303e-28
12.589254117941675	0.00003981071705535113	1.1137660199231577e-13	1.2975306737126958e-20	1.372222366263621e-20	2.9649425159733486e-28
12.647363474711517	0.00003908408957924156	1.1137660199231577e-13	9.512500509669027e-21	1.3409867717408668e-20	3.02006491284596e-28
12.705741052085418	0.0000383707245492292	1.1137660199231577e-13	1.300864520367528e-20	1.3104621861545485e-20	3.0762121115893026e-28
12.76438808811344	0.00003767037989839219	1.1137660199231577e-13	9.372586836042683e-21	1.280632424965347e-20	3.133403164692635e-28
12.823305826560219	0.00003698281797802789	1.1137660199231577e-13	1.1413730654143622e-20	1.2514816720390358e-20	3.1916574788574333e-28
12.882495516931343	0.00003630780547701136	1.1137660199231577e-13	1.0550513067087282e-20	1.222994471260558e-20	3.2509948215826974e-28
12.941958414499863	0.00003564511334262562	1.1137660199231577e-13	9.231580135794372e-21	1.1951557183389889e-20	3.311435327872667e-28
13.001695780332906	0.0000349945167028369	1.1137660199231577e-13	1.1411071281529009e-20	1.1679506527990389e-20	3.3729995070692587e-28
13.061708881318419	0.000034355794789988616	1.1137660199231577e-13	8.070136054919761e-21	1.1413648501548578e-20	3.4357082498115296e-28
13.121998990192035	0.000033728730865888026	1.1137660199231577e-13	1.091282615263715e-20	1.1153842142619786e-20	3.4995828351245063e-28
13.182567385564074	0.00003311311214826023	1.1137660199231577e-13	8.311250311922756e-21	1.0899949698433567e-20	3.564644937639832e-28
13.24341535194665	0.000032508729738544515	1.1137660199231577e-13	9.166893190911019e-21	1.0651836551855338e-20	3.6309166349506394e-28
13.304544179780914	0.00003191537855100868	1.1137660199231577e-13	9.416228674985655e-21	1.0409371150010637e-20	3.6984204151031555e-28
13.365955165464426	0.00003133285724315688	1.1137660199231577e-13	7.473595016420805e-21	1.0172424934533978e-20	3.7671791842276063e-28
13.427649611378643	0.000030760968147408085	1.1137660199231577e-13	9.797642186715787e-21	9.940872273405579e-21	3.8372162743109753e-28
13.48962882591654	0.00003019951720402114	1.1137660199231577e-13	6.897626840185876e-21	9.714590394339535e-21	3.908555451114266e-28
13.551894123510364	0.00002964831389524438	1.1137660199231577e-13	8.977477453485682e-21	9.493459319688378e-21	3.9812209222369656e-28
13.614446824659504	0.00002910717118066697	1.1137660199231577e-13	7.472194073104888e-21	9.277361802829303e-21	4.055237345331444e-28
13.677288255958494	0.000028575905433750386	1.1137660199231577e-13	7.520505684513154e-21	9.066183265998505e-21	4.1306298364700455e-28
13.740419750125156	0.00002805433637951803	1.1137660199231577e-13	8.194683574063359e-21	8.859811739540452e-21	4.2074239786677735e-28
13.803842646028853	0.000027542287033382534	1.1137660199231577e-13	6.181549807779336e-21	8.658137802540175e-21	4.285645830563386e-28
13.86755828871889	0.000027039583641089288	1.1137660199231577e-13	8.450215931396216e-21	8.461054524806809e-21	4.3653219352619e-28
13.931568029453036	0.00002654605561975622	1.1137660199231577e-13	5.9448777872358414e-21	8.26845741017779e-21	4.446479329341501e-28
13.995873225726186	0.000026061535499989756	1.1137660199231577e-13	7.467537804894658e-21	8.080244341113619e-21	4.529145552027901e-28
14.060475241299143	0.000025585858869057244	1.1137660199231577e-13	6.614275783917673e-21	7.89631552455379e-21	4.61334865453923e-28
14.125375446227547	0.00002511886431509658	1.1137660199231577e-13	6.023135229511119e-21	7.716573439005173e-21	4.699117209604705e-28
14.190575216890926	0.000024660393372344157	1.1137660199231577e-13	7.320647895707158e-21	7.540922782834836e-21	4.786480321160247e-28
14.25607593602188	0.00002421029046736257	1.1137660199231577e-13	5.159894163723427e-21	7.369270423739887e-21	4.875467634224324e-28
14.321878992735432	0.00002376840286624954	1.1137660199231577e-13	7.140500200652795e-21	7.201525349367419e-21	4.966109344957474e-28
14.387985782558452	0.000023334580622810777	1.1137660199231577e-13	5.2929857782548655e-21	7.037598619058636e-21	5.058436210908757e-28
14.454397707459272	0.000022908676527678464	1.1137660199231577e-13	6.036956813459888e-21	6.87740331669131e-21	5.1524795614527605e-28
14.52111617587742	0.000022490546058358517	1.1137660199231577e-13	5.9647640836990444e-21	6.720854504595686e-21	5.248271308420636e-28
14.588142602753482	0.000022080047330189703	1.1137660199231577e-13	4.964182806563094e-21	6.567869178519435e-21	5.345843956928773e-28
14.655478409559112	0.00002167704104819763	1.1137660199231577e-13	6.33146476580911e-21	6.418366223617652e-21	5.445230616408792e-28
14.723125024327187	0.00002128139045982779	1.1137660199231577e-13	4.428868226935821e-21	6.2722663714447555e-21	5.546465011842606e-28
14.791083881682072	0.00002089296130854104	1.1137660199231577e-13	5.9431256832155234e-21	6.1294921579252544e-21	5.649581495206356e-28
14.859356422870068	0.00002051162178825629	1.1137660199231577e-13	4.707499950644512e-21	5.989967882281311e-21	5.754615057127097e-28
14.92794409578996	0.000020137242498624497	1.1137660199231577e-13	4.889711485428742e-21	5.853619566895148e-21	5.861601338756214e-28
14.996848355023733	0.00001976969640111922	1.1137660199231577e-13	5.215309468385525e-21	5.720374918085173e-21	5.970576643863558e-28
15.066070661867418	0.00001940885877592838	1.1137660199231577e-13	4.033662954795723e-21	5.5901632877748765e-21	6.081577951156474e-28
15.13561248436208	0.000019054607179633053	1.1137660199231577e-13	5.382168734929667e-21	5.4629156360343184e-21	6.194642926827784e-28
15.205475297324954	0.000018706821403658568	1.1137660199231577e-13	3.7982999604239866e-21	5.3385644944742185e-21	6.309809937337137e-28
15.275660582380723	0.000018365383433484017	1.1137660199231577e-13	4.857747648445822e-21	5.217043930473347e-21	6.427118062429895e-28
15.346169827992941	0.00001803017740859623	1.1137660199231577e-13	4.1744673572619446e-21	5.098289512220154e-21	6.546607108398153e-28
15.417004529495593	0.00001770108958317474	1.1137660199231577e-13	3.9641187603477064e-21	4.982238274550177e-21	6.668317621588222e-28
15.488166189124811	0.000017378008287494275	1.1137660199231577e-13	4.600805449185102e-21	4.868828685561089e-21	6.792290902159276e-28
15.559656316050742	0.000017060823890031735	1.1137660199231577e-13	3.3470283979302206e-21	4.758000613987648e-21	6.9185690180977695e-28
15.631476426409538	0.000016749428760264873	1.1137660199231577e-13	4.548352361602161e-21	4.649695297319333e-21	7.047194819492416e-28
15.703628043335524	0.000016443717232149796	1.1137660199231577e-13	3.3761459638719838e-21	4.543855310643642e-21	7.178211953074564e-28
15.776112696993485	0.000016143585568265326	1.1137660199231577e-13	4.017965283996385e-21	4.440424536198693e-21	7.311664877028878e-28
15.848931924611133	0.0000158489319246116	1.1137660199231577e-13	3.751251514814359e-21	4.3393481336188084e-21	7.447598876079373e-28
15.9220872705117	0.000015559656316051187	1.1137660199231577e-13	3.254434460393658e-21	4.240572510857425e-21	7.586060076855975e-28
15.995580286146687	0.000015275660582381156	1.1137660199231577e-13	4.01575289802947e-21	4.1440452957719124e-21	7.727095463546652e-28
16.069412530128773	0.000014996848355024146	1.1137660199231577e-13	2.8267806945496555e-21	4.04971530835514e-21	7.870752893840659e-28
16.14358556826486	0.00001472312502432761	1.1137660199231577e-13	3.846546418988648e-21	3.957532533599186e-21	8.017081115168107e-28
16.218100973589298	0.000014454397707459692	1.1137660199231577e-13	2.9877359563834778e-21	3.867448094976678e-21	8.16612978124153e-28
16.29296032639722	0.000014190575216891313	1.1137660199231577e-13	3.2283152619582535e-21	3.779414228525847e-21	8.317949468904878e-28
16.368165214278086	0.000013931568029453419	1.1137660199231577e-13	3.3548526788838606e-21	3.693384257525449e-21	8.472591695295825e-28
16.443717232149314	0.000013677288255958873	1.1137660199231577e-13	2.660581838223885e-21	3.6093125677461106e-21	8.630108935327155e-28
16.51961798229015	0.000013427649611379009	1.1137660199231577e-13	3.457290112380052e-21	3.527154583265089e-21	8.79055463949313e-28
16.595869074375607	0.000013182567385564435	1.1137660199231577e-13	2.4600340727455644e-21	3.446866742831526e-21	8.953983252006867e-28
16.672472125510627	0.000012941958414500217	1.1137660199231577e-13	3.213537909246144e-21	3.3684064767696875e-21	9.120450229274987e-28
16.749428760264372	0.000012705741052085763	1.1137660199231577e-13	2.676526571297976e-21	3.2917321844079624e-21	9.290012058715697e-28
16.82674061070467	0.000012473835142429772	1.1137660199231577e-13	2.650746963607478e-21	3.2168032120216375e-21	9.462726277926707e-28
16.90440931643264	0.000012246161992650816	1.1137660199231577e-13	2.922986592272756e-21	3.143579831277748e-21	9.63865149420954e-28
16.982436524617444	0.00001202264434617445	1.1137660199231577e-13	2.1761624055729533e-21	3.072023218170602e-21	9.817847404456787e-28
17.060823890031234	0.000011803206356517616	1.1137660199231577e-13	2.988379976510533e-21	3.0020954324367665e-21	1.000037481540914e-27
17.139573075084254	0.000011587773561551565	1.1137660199231577e-13	2.1245780531394725e-21	2.933759397438636e-21	1.0186295664289035e-27
17.218685749860068	0.000011376272858234616	1.1137660199231577e-13	2.6015012354412415e-21	2.8669788805059284e-21	1.03756730398178e-27
17.298163592151013	0.000011168632477805911	1.1137660199231577e-13	2.3870524972285038e-21	2.8017184737246143e-21	1.0568571203623693e-27
17.378008287493753	0.000010964781961432143	1.1137660199231577e-13	2.1485895280164517e-21	2.7379435751631974e-21	1.0765055612047825e-27
17.458221529205037	0.00001076465213629863	1.1137660199231577e-13	2.5607187976485228e-21	2.675620370526298e-21	1.0965192938355558e-27
17.538805018417612	0.000010568175092136856	1.1137660199231577e-13	1.850288588434149e-21	2.614715815225874e-21	1.1169051095360795e-27
17.619760464116293	0.000010375284158180382	1.1137660199231577e-13	2.524010508863797e-21	2.555197616860537e-21	1.1376699258470922e-27
17.701089583174213	0.000010185913880541426	1.1137660199231577e-13	1.8753650902172382e-21	2.497034218093703e-21	1.1588207889160133e-27
17.78279410038923	0.000010000000000000253	1.1137660199231577e-13	2.1205700100648982e-21	2.440194779921456e-21	1.1803648758879281e-27
17.864875748520507	9.817479430200085e-6	1.1137660199231577e-13	2.1248567703038636e-21	2.384649165321318e-21	1.2023094973410118e-27
17.947336268325266	9.638290236239947e-6	1.1137660199231577e-13	1.7499501514532365e-21	2.3303679232732002e-21	1.2246620997672278e-27
18.03017740859569	9.462371613658167e-6	1.1137660199231577e-13	2.2519826174179563e-21	2.2773222731440656e-21	1.2474302680991705e-27
18.113400926196025	9.289663867799597e-6	1.1137660199231577e-13	1.5591691743826986e-21	2.2254840894280768e-21	1.270621728283853e-27
18.197008586099834	9.12010839355932e-6	1.1137660199231577e-13	2.1046865952379543e-21	2.1748258868340643e-21	1.2942443499043717e-27
18.281002161427427	8.95364765549616e-6	1.1137660199231577e-13	1.6769365434217945e-21	2.1253208057124786e-21	1.3183061488502915e-27
18.365383433483466	8.79022516830906e-6	1.1137660199231577e-13	1.74011551984574e-21	2.076942597814026e-21	1.3428152900376962e-27
18.450154191794738	8.629785477669913e-6	1.1137660199231577e-13	1.8817737047095397e-21	2.0296656123725206e-21	1.3677800901797892e-27
18.535316234148116	8.472274141406168e-6	1.1137660199231577e-13	1.4214964944862675e-21	1.983464782504495e-21	1.3932090206090168e-27
18.620871366628677	8.317637711026908e-6	1.1137660199231577e-13	1.9218969580794385e-21	1.9383156119184134e-21	1.4191107101516558e-27
18.706821403658008	8.165823713586117e-6	1.1137660199231577e-13	1.3629106969837078e-21	1.8941941619264116e-21	1.4454939480558384e-27
18.793168168032686	8.016780633876982e-6	1.1137660199231577e-13	1.7367274696762688e-21	1.8510770387516878e-21	1.4723676869740223e-27
18.879913490962934	7.870457896951175e-6	1.1137660199231577e-13	1.4915625304636364e-21	1.8089413811248112e-21	1.499741046000898e-27
18.967059212111465	7.726805850957204e-6	1.1137660199231577e-13	1.4122294620126421e-21	1.7677648481623755e-21	1.527623313767789e-27
19.054607179632473	7.585775750292016e-6	1.1137660199231577e-13	1.654105497013973e-21	1.7275256075215706e-21	1.5560239515945617e-27
19.14255925021086	7.447319739060066e-6	1.1137660199231577e-13	1.1865848744516425e-21	1.688202323824378e-21	1.584952596700157e-27
19.230917289101587	7.311390834834342e-6	1.1137660199231577e-13	1.609735210617965e-21	1.6497741473452757e-21	1.6144190654727905e-27
19.31968317016924	7.177942912713785e-6	1.1137660199231577e-13	1.1987632657486015e-21	1.6122207029564399e-21	1.6444333568009602e-27
19.408858775927783	7.046930689671629e-6	1.1137660199231577e-13	1.4039386432862235e-21	1.5755220793245734e-21	1.675005655466382e-27
19.498445997580454	6.918309709189525e-6	1.1137660199231577e-13	1.3446106642605492e-21	1.5396588183536675e-21	1.7061463355999965e-27
19.5884467350599	6.792036326172e-6	1.1137660199231577e-13	1.1430817095307634e-21	1.5046119048680445e-21	1.7378659642022465e-27
19.67886289706845	6.6680676921363755e-6	1.1137660199231577e-13	1.4546749699691124e-21	1.4703627565302771e-21	1.7701753047287718e-27
19.76969640111861	6.546361740672895e-6	1.1137660199231577e-13	1.0143536786420182e-21	1.4368932139885716e-21	1.8030853207428015e-27
19.860949173573715	6.426877173170343e-6	1.1137660199231577e-13	1.348904662488203e-21	1.4041855312484558e-21	1.83660717963541e-27
19.952623149688797	6.309573444802074e-6	1.1137660199231577e-13	1.072553843926575e-21	1.3722223662635992e-21	1.8707522564149912e-27
20.044720273651613	6.194410750767953e-6	1.1137660199231577e-13	1.1527310499624228e-21	1.3409867717408459e-21	1.905532137567116e-27
20.137242498623884	6.081350012787315e-6	1.1137660199231577e-13	1.1953796834672746e-21	1.3104621861545285e-21	1.9409586249862183e-27
20.23019178678272	5.9703528658385e-6	1.1137660199231577e-13	9.354880636517912e-22	1.2806324249653272e-21	1.977043739980322e-27
20.32357010936222	5.861381645140416e-6	1.1137660199231577e-13	1.2510833428672207e-21	1.2514816720390168e-21	2.013799727350259e-27
20.417379446695296	5.754399373371694e-6	1.1137660199231577e-13	8.723300116674896e-22	1.2229944712605396e-21	2.0512390595447045e-27
20.511621788255656	5.649369748123149e-6	1.1137660199231577e-13	1.1298623801399918e-21	1.1951557183389711e-21	2.0893744408924598e-27
20.606299132700006	5.5462571295792235e-6	1.1137660199231577e-13	9.445934171177488e-22	1.1679506527990204e-21	2.1282188119134478e-27
20.701413487910425	5.445026528424328e-6	1.1137660199231577e-13	9.3339202200013e-22	1.1413648501548402e-21	2.1677853537098026e-27
20.79696687103696	5.345643593969829e-6	1.1137660199231577e-13	1.041513631390665e-21	1.115384214261961e-21	2.2080874924386534e-27
20.892961308540396	5.248074602497839e-6	1.1137660199231577e-13	7.706437884092442e-22	1.08999496984334e-21	2.2491389038680197e-27
20.989398836235246	5.152286445817672e-6	1.1137660199231577e-13	1.0488193299010865e-21	1.0651836551855172e-21	2.2909535180174443e-27
21.086281499332898	5.0582466200312465e-6	1.1137660199231577e-13	7.653920760988941e-22	1.0409371150010474e-21	2.33354552388485e-27
21.183611352485023	4.965923214503462e-6	1.1137660199231577e-13	9.287951976902412e-22	1.0172424934533821e-21	2.3769293742613425e-27
21.281390459827122	4.875284901033965e-6	1.1137660199231577e-13	8.443034314641768e-22	9.940872273405432e-22	2.421119790635463e-27
21.379620895022324	4.786300923226482e-6	1.1137660199231577e-13	7.561090904213509e-22	9.714590394339392e-22	2.4661317681886686e-27
21.478304741305344	4.698941086052249e-6	1.1137660199231577e-13	9.238487720960199e-22	9.493459319688236e-22	2.511980580883651e-27
21.57744409152667	4.613175745603888e-6	1.1137660199231577e-13	6.527774911514481e-22	9.277361802829173e-22	2.5586817866472643e-27
21.67704104819695	4.5289757990363e-6	1.1137660199231577e-13	8.821655832983946e-22	9.066183265998371e-22	2.606251232649827e-27
21.77709772353159	4.446312674691178e-6	1.1137660199231577e-13	6.680552598287553e-22	8.859811739540327e-22	2.6547050606825398e-27
21.87761623949553	4.365158322401747e-6	1.1137660199231577e-13	7.454213409443219e-22	8.658137802540049e-22	2.7040597126349175e-27
21.978598727848254	4.28548520397448e-6	1.1137660199231577e-13	7.533686516052488e-22	8.461054524806684e-22	2.7543319360740167e-27
22.080047330189004	4.207266283844524e-6	1.1137660199231577e-13	6.172415546520382e-22	8.2684574101776735e-22	2.8055387899274165e-27
22.181964198002195	4.130475019901694e-6	1.1137660199231577e-13	7.961892908041028e-22	8.080244341113505e-22	2.8576976502718344e-27
22.284351492703042	4.055085354483918e-6	1.1137660199231577e-13	5.569425902139258e-22	7.89631552455368e-22	2.9108262162293786e-27
22.3872113856834	3.9810717055350504e-6	1.1137660199231577e-13	7.344657683275698e-22	7.716573439005061e-22	2.964942515973393e-27
22.490546058357815	3.908408957924097e-6	1.1137660199231577e-13	5.972319423049713e-22	7.540922782834729e-22	3.020064912846007e-27
22.59435770220978	3.837072454922862e-6	1.1137660199231577e-13	6.112271748597615e-22	7.369270423739767e-22	3.076212111589348e-27
22.698648518838223	3.767037989839161e-6	1.1137660199231577e-13	6.786428411456621e-22	7.2015253493673e-22	3.13340316469268e-27
22.803420720004187	3.698281797802732e-6	1.1137660199231577e-13	5.025322573736183e-22	7.03759861905852e-22	3.1916574788574812e-27
22.908676527677734	3.6307805477010827e-6	1.1137660199231577e-13	6.797963793258452e-22	6.8774033166912e-22	3.250994821582744e-27
23.01441817408509	3.5645113342625092e-6	1.1137660199231577e-13	4.876157237894114e-22	6.72085450459558e-22	3.311435327872716e-27
23.12064790175595	3.499451670283638e-6	1.1137660199231577e-13	6.130602893879216e-22	6.567869178519326e-22	3.3729995070693096e-27
23.227367963571073	3.435579478998813e-6	1.1137660199231577e-13	5.361640502167329e-22	6.4183662236175555e-22	3.43570824981158e-27
23.334580622810034	3.3728730865887505e-6	1.1137660199231577e-13	4.901820645284052e-22	6.272266371444654e-22	3.499582835124559e-27
23.442288153199225	3.3113112148259725e-6	1.1137660199231577e-13	5.886790429511133e-22	6.129492157925161e-22	3.5646449376398855e-27
23.550492838960103	3.250872973854402e-6	1.1137660199231577e-13	4.2035230901192057e-22	5.989967882281214e-22	3.6309166349506965e-27
23.65919697485759	3.191537855100818e-6	1.1137660199231577e-13	5.777539685052975e-22	5.853619566895056e-22	3.698420415103212e-27
23.76840286624877	3.133285724315642e-6	1.1137660199231577e-13	4.31167586836579e-22	5.720374918085081e-22	3.767179184227662e-27
23.878112829131783	3.0760968147407648e-6	1.1137660199231577e-13	5.009659607252739e-22	5.590163287774792e-22	3.837216274311033e-27
23.98832919019491	3.019951720402072e-6	1.1137660199231577e-13	4.781817928810726e-22	5.462915636034236e-22	3.9085554511143194e-27
24.099054286865954	2.9648313895243958e-6	1.1137660199231577e-13	4.0015303285517783e-22	5.338564494474138e-22	3.9812209222370206e-27
24.210290467361787	2.9107171180666572e-6	1.1137660199231577e-13	5.165397033453742e-22	5.217043930473267e-22	4.055237345331499e-27
24.32204009073816	2.8575905433749972e-6	1.1137660199231577e-13	3.561951514594615e-22	5.098289512220075e-22	4.130629836470105e-27
24.434305526939724	2.805433637951763e-6	1.1137660199231577e-13	4.819144794346692e-22	4.9822382745501005e-22	4.2074239786678355e-27
24.547089156850312	2.754228703338214e-6	1.1137660199231577e-13	3.82230342161903e-22	4.868828685561012e-22	4.285645830563446e-27
24.6603933723434	2.70395836410889e-6	1.1137660199231577e-13	4.0699434571156047e-22	4.758000613987574e-22	4.365321935261961e-27
24.774220576332862	2.6546055619755856e-6	1.1137660199231577e-13	4.193739355025255e-22	4.64969529731926e-22	4.446479329341563e-27
24.888573182823915	2.6061535499989403e-6	1.1137660199231577e-13	3.2738592437667317e-22	4.543855310643575e-22	4.529145552027963e-27
25.003453616964322	2.558585886905689e-6	1.1137660199231577e-13	4.444462260309307e-22	4.4404245361986275e-22	4.613348654539293e-27
25.11886431509581	2.5118864315096217e-6	1.1137660199231577e-13	3.1134297088049854e-22	4.33934813361874e-22	4.699117209604775e-27
25.234807724805755	2.4660393372343804e-6	1.1137660199231577e-13	3.959323896458734e-22	4.24057251085736e-22	4.786480321160314e-27
25.351286304979084	2.4210290467362185e-6	1.1137660199231577e-13	3.4422070227858e-22	4.1440452957718523e-22	4.875467634224401e-27
25.46830252585042	2.376840286624916e-6	1.1137660199231577e-13	3.2728405168684986e-22	4.0497153083550847e-22	4.9661093449575544e-27
25.58585886905645	2.3334580622810463e-6	1.1137660199231577e-13	3.6850879615687646e-22	3.957532533599137e-22	5.058436210908826e-27
25.703957827688633	2.290867652767815e-6	1.1137660199231577e-13	2.7199755958365925e-22	3.867448094976627e-22	5.1524795614528285e-27
25.82260190634596	2.2490546058358214e-6	1.1137660199231577e-13	3.7365203795871144e-22	3.779414228525802e-22	5.248271308420708e-27
25.941793621188136	2.20800473301894e-6	1.1137660199231577e-13	2.7035453765633346e-22	3.6933842575254055e-22	5.345843956928842e-27
26.06153549998895	2.1677041048197344e-6	1.1137660199231577e-13	3.2098729656777324e-22	3.6093125677460675e-22	5.4452306164088626e-27
26.18183008218985	2.1281390459827497e-6	1.1137660199231577e-13	3.0709231747060635e-22	3.527154583265045e-22	5.5464650118426805e-27
26.302679918953814	2.089296130854077e-6	1.1137660199231577e-13	2.674221194068992e-22	3.446866742831486e-22	5.649581495206428e-27
26.42408757321946	2.051162178825603e-6	1.1137660199231577e-13	3.282345802201169e-22	3.368406476769649e-22	5.7546150571271695e-27
26.54605561975539	2.013724249862424e-6	1.1137660199231577e-13	2.304266926872229e-22	3.291732184407922e-22	5.861601338756288e-27
26.668586645214795	1.9769696401118955e-6	1.1137660199231577e-13	3.1886113292221114e-22	3.2168032120215972e-22	5.970576643863638e-27
26.791683248190314	1.9408858775928136e-6	1.1137660199231577e-13	2.383878021634282e-22	3.143579831277714e-22	6.08157795115655e-27
26.915348039269155	1.9054607179632803e-6	1.1137660199231577e-13	2.6429924184040217e-22	3.0720232181705664e-22	6.1946429268278705e-27
27.039583641088434	1.8706821403658328e-6	1.1137660199231577e-13	2.7178088388057216e-22	3.0020954324367296e-22	6.309809937337218e-27
27.164392688390823	1.8365383433483783e-6	1.1137660199231577e-13	2.1823650740034873e-22	2.933759397438603e-22	6.4271180624299756e-27
27.289777828080403	1.8030177408596e-6	1.1137660199231577e-13	2.772646557467815e-22	2.866978880505894e-22	6.546607108398233e-27
27.41574171927882	1.770108958317453e-6	1.1137660199231577e-13	1.9844244725626065e-22	2.8017184737245828e-22	6.668317621588304e-27
27.542287033381662	1.7378008287494045e-6	1.1137660199231577e-13	2.637082959319201e-22	2.737943575163163e-22	6.792290902159367e-27
27.66941645411511	1.7060823890031535e-6	1.1137660199231577e-13	2.136149278222854e-22	2.6756203705262693e-22	6.918569018097854e-27
27.797132677592884	1.6749428760264655e-6	1.1137660199231577e-13	2.1208503614469373e-22	2.614715815225845e-22	7.047194819492505e-27
27.925438412373378	1.64437172321496e-6	1.1137660199231577e-13	2.4366147219702276e-22	2.555197616860513e-22	7.178211953074648e-27
28.05433637951713	1.6143585568265135e-6	1.1137660199231577e-13	1.7973798716585406e-22	2.497034218093677e-22	7.311664877028963e-27
28.183829312644534	1.584893192461141e-6	1.1137660199231577e-13	2.3699972199266126e-22	2.440194779921432e-22	7.447598876079464e-27
28.31391995799379	1.5559656316051004e-6	1.1137660199231577e-13	1.7271731601549296e-22	2.3846491653212946e-22	7.586060076856065e-27
28.444611074479155	1.5275660582380981e-6	1.1137660199231577e-13	2.1778100532504126e-22	2.3303679232731753e-22	7.72709546354674e-27
28.575905433749465	1.4996848355023979e-6	1.1137660199231577e-13	1.8971403987001319e-22	2.2773222731440406e-22	7.87075289384075e-27
28.707805820246907	1.4723125024327427e-6	1.1137660199231577e-13	1.7157296254902978e-22	2.225484089428051e-22	8.017081115168208e-27
28.84031503126606	1.4454397707459508e-6	1.1137660199231577e-13	2.13633484167406e-22	2.1748258868340413e-22	8.166129781241633e-27
28.973435877013227	1.4190575216891152e-6	1.1137660199231577e-13	1.5053297280044516e-22	2.1253208057124556e-22	8.317949468904974e-27
29.10717118066605	1.3931568029453255e-6	1.1137660199231577e-13	1.998179361330683e-22	2.0769425978140041e-22	8.472591695295928e-27
29.241523778433354	1.3677288255958706e-6	1.1137660199231577e-13	1.5293379745132551e-22	2.0296656123724986e-22	8.630108935327263e-27
29.376496519615305	1.3427649611378855e-6	1.1137660199231577e-13	1.7716857786280318e-22	1.9834647825044749e-22	8.79055463949323e-27
29.512092266663856	1.3182567385564275e-6	1.1137660199231577e-13	1.684628581643644e-22	1.938315611918393e-22	8.953983252006973e-27
29.648313895243422	1.2941958414500065e-6	1.1137660199231577e-13	1.4089427096493504e-22	1.894194161926393e-22	9.120450229275095e-27
29.785164294291896	1.2705741052085615e-6	1.1137660199231577e-13	1.836174751444767e-22	1.8510770387516684e-22	9.290012058715812e-27
29.92264636608189	1.247383514242963e-6	1.1137660199231577e-13	1.2651065534413563e-22	1.808941381124793e-22	9.462726277926817e-27
30.060763026282306	1.2246161992650676e-6	1.1137660199231577e-13	1.6628763546675065e-22	1.7677648481623575e-22	9.638651494209648e-27
30.19951720402016	1.2022644346174312e-6	1.1137660199231577e-13	1.3820888607547143e-22	1.7275256075215523e-22	9.817847404456897e-27
30.338911841942704	1.1803206356517478e-6	1.1137660199231577e-13	1.4322482618875136e-22	1.6882023238243607e-22	1.0000374815409262e-26
30.47894989627983	1.1587773561551437e-6	1.1137660199231577e-13	1.5002639213898708e-22	1.6497741473452598e-22	1.0186295664289152e-26
30.61963433690677	1.1376272858234483e-6	1.1137660199231577e-13	1.154869251677819e-22	1.6122207029564237e-22	1.0375673039817922e-26
30.76096814740708	1.1168632477805775e-6	1.1137660199231577e-13	1.5824184388119657e-22	1.575522079324558e-22	1.0568571203623817e-26
30.902954325135905	1.0964781961432012e-6	1.1137660199231577e-13	1.1007140888472446e-22	1.5396588183536514e-22	1.0765055612047956e-26
31.045595881283557	1.0764652136298506e-6	1.1137660199231577e-13	1.3802977602118421e-22	1.5046119048680295e-22	1.0965192938355687e-26
31.18889584093937	1.056817509213674e-6	1.1137660199231577e-13	1.223215464294395e-22	1.470362756530262e-22	1.1169051095360916e-26
31.332857243155857	1.0375284158180274e-6	1.1137660199231577e-13	1.1686672141219151e-22	1.4368932139885575e-22	1.1376699258471041e-26
31.477483141013156	1.0185913880541317e-6	1.1137660199231577e-13	1.3136316846120203e-22	1.4041855312484414e-22	1.1588207889160255e-26
31.622776601683793	1.0000000000000146e-6	1.1137660199231577e-13	9.602100526282042e-23	1.3722223662635853e-22	1.1803648758879417e-26
31.768740706497706	9.817479430199987e-7	1.1137660199231577e-13	1.3597648963373404e-22	1.3409867717408327e-22	1.2023094973410242e-26
31.915378551007617	9.63829023623984e-7	1.1137660199231577e-13	9.552757797405509e-23	1.310462186154515e-22	1.2246620997672415e-26
32.06269324505466	9.462371613658061e-7	1.1137660199231577e-13	1.1342256419839586e-22	1.280632424965314e-22	1.2474302680991849e-26
32.210687912834345	9.289663867799497e-7	1.1137660199231577e-13	1.1077274385070234e-22	1.2514816720390047e-22	1.2706217282838669e-26
32.359365692962825	9.120108393559227e-7	1.1137660199231577e-13	9.474837302020378e-23	1.2229944712605284e-22	1.2942443499043848e-26
32.50872973854344	8.953647655496066e-7	1.1137660199231577e-13	1.1465368643799121e-22	1.1951557183389595e-22	1.3183061488503055e-26
32.658783217233584	8.790225168308961e-7	1.1137660199231577e-13	8.265838656952947e-23	1.1679506527990095e-22	1.3428152900377105e-26
32.809529311311906	8.62978547766982e-7	1.1137660199231577e-13	1.1354949810477684e-22	1.1413648501548291e-22	1.3677800901798034e-26
32.96097121774578	8.472274141406079e-7	1.1137660199231577e-13	8.431508003214996e-23	1.1153842142619505e-22	1.393209020609031e-26
33.11311214825911	8.317637711026821e-7	1.1137660199231577e-13	9.210361617452665e-23	1.0899949698433288e-22	1.41911071015167e-26
33.265955329400455	8.165823713586032e-7	1.1137660199231577e-13	9.83583061246701e-23	1.065183655185507e-22	1.445493948055854e-26
33.419504002611426	8.0167806338769e-7	1.1137660199231577e-13	7.664793955101435e-23	1.0409371150010377e-22	1.472367686974037e-26
33.57376142429547	7.870457896951092e-7	1.1137660199231577e-13	9.908310017296185e-23	1.0172424934533732e-22	1.4997410460009144e-26
33.72873086588689	7.726805850957128e-7	1.1137660199231577e-13	7.085633151629447e-23	9.940872273405339e-23	1.527623313767804e-26
33.884415613920254	7.585775750291939e-7	1.1137660199231577e-13	9.381677164542798e-23	9.714590394339305e-23	1.5560239515945775e-26
34.04081897010009	7.447319739059987e-7	1.1137660199231577e-13	7.493577463168823e-23	9.493459319688151e-23	1.5849525967001727e-26
34.197944251370885	7.311390834834272e-7	1.1137660199231577e-13	7.45448868113704e-23	9.277361802829094e-23	1.6144190654728064e-26
34.35579478998746	7.177942912713711e-7	1.1137660199231577e-13	8.773428459126604e-23	9.066183265998289e-23	1.6444333568009764e-26
34.514373933585624	7.046930689671564e-7	1.1137660199231577e-13	6.318746658270894e-23	8.859811739540246e-23	1.675005655466397e-26
34.673685045253166	6.918309709189454e-7	1.1137660199231577e-13	8.335845296752219e-23	8.658137802539971e-23	1.7061463356000138e-26
34.83373150360118	6.792036326171936e-7	1.1137660199231577e-13	6.220723839473332e-23	8.461054524806617e-23	1.7378659642022636e-26
34.99451670283573	6.668067692136304e-7	1.1137660199231577e-13	7.698043290079386e-23	8.268457410177596e-23	1.7701753047287902e-26
35.15604405282981	6.546361740672835e-7	1.1137660199231577e-13	6.734549547427778e-23	8.08024434111344e-23	1.8030853207428175e-26
35.3183169791957	6.426877173170277e-7	1.1137660199231577e-13	6.044960311145925e-23	7.89631552455361e-23	1.8366071796354305e-26
35.48133892335755	6.309573444802011e-7	1.1137660199231577e-13	7.71110453966832e-23	7.716573439004994e-23	1.8707522564150093e-26
35.64511334262443	6.19441075076789e-7	1.1137660199231577e-13	5.306511310340182e-23	7.540922782834661e-23	1.9055321375671354e-26
35.80964371026361	6.081350012787253e-7	1.1137660199231577e-13	7.026960188148684e-23	7.3692704237397e-23	1.9409586249862383e-26
35.974933515574236	5.970352865838442e-7	1.1137660199231577e-13	5.533977225324272e-23	7.201525349367234e-23	1.9770437399803422e-26
36.14098626396133	5.86138164514036e-7	1.1137660199231577e-13	6.360801062833896e-23	7.037598619058461e-23	2.0137997273502792e-26
36.30780547701014	5.754399373371637e-7	1.1137660199231577e-13	5.890341263542073e-23	6.877403316691136e-23	2.0512390595447248e-26
36.47539469256078	5.649369748123093e-7	1.1137660199231577e-13	4.9320172307442997e-23	6.720854504595523e-23	2.0893744408924812e-26
36.643757464783334	5.546257129579171e-7	1.1137660199231577e-13	6.626087736836788e-23	6.567869178519267e-23	2.1282188119134685e-26
36.812897364253146	5.445026528424279e-7	1.1137660199231577e-13	4.536105424209611e-23	6.418366223617497e-23	2.167785353709822e-26
36.982817978026624	5.345643593969781e-7	1.1137660199231577e-13	5.777118110581357e-23	6.272266371444604e-23	2.2080874924386722e-26
37.15352290971726	5.248074602497787e-7	1.1137660199231577e-13	5.029310375021913e-23	6.129492157925108e-23	2.249138903868043e-26
37.32501577957206	5.152286445817626e-7	1.1137660199231577e-13	5.1702447463910144e-23	5.989967882281169e-23	2.2909535180174643e-26
37.497300224548354	5.058246620031201e-7	1.1137660199231577e-13	5.204234635384416e-23	5.853619566895013e-23	2.333545523884871e-26
37.67037989839089	4.965923214503419e-7	1.1137660199231577e-13	4.0568562056105284e-23	5.720374918085036e-23	2.376929374261363e-26
37.84425847170934	4.875284901033919e-7	1.1137660199231577e-13	5.818912083841701e-23	5.590163287774742e-23	2.4211197906354856e-26
38.018939632056124	4.786300923226438e-7	1.1137660199231577e-13	3.90511699505432e-23	5.462915636034186e-23	2.4661317681886927e-26
38.194427084004666	4.6989410860522045e-7	1.1137660199231577e-13	4.714595499850402e-23	5.338564494474089e-23	2.5119805808836742e-26
38.37072454922788	4.613175745603848e-7	1.1137660199231577e-13	4.5312776033335185e-23	5.2170439304732276e-23	2.558681786647288e-26
38.54783576657719	4.5289757990362575e-7	1.1137660199231577e-13	4.1429262010239347e-23	5.098289512220032e-23	2.606251232649849e-26
38.72576449216173	4.446312674691135e-7	1.1137660199231577e-13	4.6051618175844797e-23	4.982238274550058e-23	2.654705060682564e-26
38.90451449942807	4.3651583224017065e-7	1.1137660199231577e-13	3.3910799570627255e-23	4.8688286855609714e-23	2.7040597126349424e-26
39.084089579240214	4.2854852039744394e-7	1.1137660199231577e-13	4.916645101512518e-23	4.758000613987535e-23	2.7543319360740434e-26
39.26449353995999	4.207266283844486e-7	1.1137660199231577e-13	3.363058655041782e-23	4.649695297319221e-23	2.805538789927443e-26
39.44573020752785	4.130475019901656e-7	1.1137660199231577e-13	3.8712634283767e-23	4.5438553106435356e-23	2.8576976502718633e-26
39.62780342554395	4.055085354483882e-7	1.1137660199231577e-13	4.092860742785223e-23	4.4404245361985923e-23	2.910826216229403e-26
39.810717055349734	3.981071705535014e-7	1.1137660199231577e-13	3.4005323568024344e-23	4.3393481336187065e-23	2.964942515973422e-26
39.99447497610976	3.9084089579240603e-7	1.1137660199231577e-13	3.9423147521757666e-23	4.240572510857328e-23	3.020064912846032e-26
40.179081084894	3.8370724549228284e-7	1.1137660199231577e-13	2.9120850219889076e-23	4.14404529577182e-23	3.076212111589377e-26
40.364539296760505	3.7670379898391283e-7	1.1137660199231577e-13	4.164402610730224e-23	4.049715308355054e-23	3.1334031646927083e-26
40.55085354483839	3.6982817978027016e-7	1.1137660199231577e-13	2.9530309915313284e-23	3.957532533599097e-23	3.1916574788575083e-26
40.73802778041128	3.630780547701052e-7	1.1137660199231577e-13	3.1207085455712086e-23	3.867448094976589e-23	3.2509948215827723e-26
40.926065973001094	3.5645113342624797e-7	1.1137660199231577e-13	3.649543991618203e-23	3.7794142285257664e-23	3.311435327872745e-26
41.114972110452236	3.499451670283607e-7	1.1137660199231577e-13	2.771541780618106e-23	3.6933842575253664e-23	3.372999507069339e-26
41.30475019901615	3.43557947899878e-7	1.1137660199231577e-13	3.378973381467984e-23	3.609312567746029e-23	3.435708249811611e-26
41.495404263436306	3.372873086588722e-7	1.1137660199231577e-13	2.5608542220806318e-23	3.5271545832650114e-23	3.49958283512459e-26
41.68693834703355	3.3113112148259423e-7	1.1137660199231577e-13	3.4397232072264655e-23	3.446866742831448e-23	3.5646449376399185e-26
41.87935651179185	3.250872973854375e-7	1.1137660199231577e-13	2.5997389883425575e-23	3.3684064767696123e-23	3.630916634950725e-26
42.072662838444415	3.191537855100794e-7	1.1137660199231577e-13	2.522358794168356e-23	3.291732184407891e-23	3.698420415103239e-26
42.266861426560304	3.1332857243156177e-7	1.1137660199231577e-13	3.251098929946488e-23	3.216803212021568e-23	3.7671791842276947e-26
42.4619563946313	3.076096814740738e-7	1.1137660199231577e-13	2.2623328819309307e-23	3.14357983127768e-23	3.837216274311066e-26
42.657951880159274	3.019951720402046e-7	1.1137660199231577e-13	2.8327779812849697e-23	3.0720232181705374e-23	3.908555451114353e-26
42.85485203974397	2.9648313895243695e-7	1.1137660199231577e-13	2.291583525717833e-23	3.002095432436699e-23	3.981220922237056e-26
43.05266104917108	2.910717118066634e-7	1.1137660199231577e-13	2.859851546799137e-23	2.933759397438575e-23	4.055237345331532e-26
43.251383103500885	2.857590543374975e-7	1.1137660199231577e-13	2.2949207298124394e-23	2.866978880505867e-23	4.1306298364701376e-26
43.45102241715716	2.80543363795174e-7	1.1137660199231577e-13	2.0574016218227956e-23	2.8017184737245535e-23	4.2074239786678675e-26
43.65158322401661	2.754228703338192e-7	1.1137660199231577e-13	2.8973473601745856e-23	2.737943575163137e-23	4.285645830563481e-26
43.85306977749858	2.703958364108868e-7	1.1137660199231577e-13	1.8918364298753817e-23	2.67562037052624e-23	4.365321935261997e-26
44.05548635065534	2.6546055619755635e-7	1.1137660199231577e-13	2.3549056892355802e-23	2.6147158152258196e-23	4.4464793293416e-26
44.25883723626267	2.6061535499989205e-7	1.1137660199231577e-13	2.040940466109032e-23	2.5551976168604888e-23	4.529145552027999e-26
44.46312674691088	2.558585886905671e-7	1.1137660199231577e-13	2.3388103029560637e-23	2.4970342180936547e-23	4.6133486545393267e-26
44.668359215096324	2.5118864315096034e-7	1.1137660199231577e-13	2.0021747703284206e-23	2.4401947799214073e-23	4.6991172096048076e-26
44.87453899331323	2.466039337234361e-7	1.1137660199231577e-13	1.6865533475126212e-23	2.3846491653212708e-23	4.7864803211603503e-26
45.08167045414603	2.4210290467362e-7	1.1137660199231577e-13	2.4998223010111073e-23	2.3303679232731523e-23	4.8754676342244383e-26
45.28975799036209	2.376840286624897e-7	1.1137660199231577e-13	1.5931443085454276e-23	2.2773222731440186e-23	4.9661093449575916e-26
45.498806015004874	2.333458062281023e-7	1.1137660199231577e-13	1.9156770903158725e-23	2.2254840894280305e-23	5.058436210908876e-26
45.708818961487516	2.290867652767793e-7	1.1137660199231577e-13	1.8789283456343942e-23	2.1748258868340218e-23	5.1524795614528803e-26
45.91980128368687	2.2490546058358015e-7	1.1137660199231577e-13	1.9021184320474164e-23	2.1253208057124363e-23	5.248271308420754e-26
46.13175745603795	2.2080047330189193e-7	1.1137660199231577e-13	1.7440972494587644e-23	2.076942597813985e-23	5.345843956928895e-26
46.34469197362879	2.1677041048197179e-7	1.1137660199231577e-13	1.4226052492815426e-23	2.0296656123724853e-23	5.445230616408905e-26
46.55860935229589	2.1281390459827336e-7	1.1137660199231577e-13	2.17265562108192e-23	1.98346478250446e-23	5.546465011842726e-26
46.77351412871981	2.0892961308540615e-7	1.1137660199231577e-13	1.345650084159593e-23	1.938315611918381e-23	5.649581495206472e-26
46.98941086052154	2.0511621788255874e-7	1.1137660199231577e-13	1.556715737298925e-23	1.8941941619263807e-23	5.754615057127213e-26
47.20630412635904	2.013724249862409e-7	1.1137660199231577e-13	1.7110294672832986e-23	1.8510770387516568e-23	5.861601338756329e-26
47.424198526024455	1.9769696401118825e-7	1.1137660199231577e-13	1.5308511751338754e-23	1.8089413811247815e-23	5.970576643863677e-26
47.64309868054156	1.9408858775927977e-7	1.1137660199231577e-13	1.4920020148841973e-23	1.767764848162346e-23	6.081577951156602e-26
47.86300923226383	1.9054607179632663e-7	1.1137660199231577e-13	1.2127157530512929e-23	1.727525607521541e-23	6.194642926827913e-26
48.083934844972845	1.870682140365821e-7	1.1137660199231577e-13	1.8672868415406537e-23	1.6882023238243516e-23	6.309809937337255e-26
48.30588020397726	1.8365383433483643e-7	1.1137660199231577e-13	1.1589577320249672e-23	1.6497741473452487e-23	6.427118062430023e-26
48.5288500162121	1.8030177408595873e-7	1.1137660199231577e-13	1.2767606927646946e-23	1.6122207029564134e-23	6.546607108398281e-26
48.75284901033863	1.7701089583174394e-7	1.1137660199231577e-13	1.5599876136342114e-23	1.5755220793245496e-23	6.668317621588357e-26
48.97788193684461	1.7378008287493926e-7	1.1137660199231577e-13	1.252340281621444e-23	1.539658818353642e-23	6.792290902159411e-26
49.20395356814509	1.70608238900314e-7	1.1137660199231577e-13	1.2837063337714815e-23	1.50461190486802e-23	6.918569018097906e-26
49.43106869868354	1.6749428760264535e-7	1.1137660199231577e-13	1.0571956526358899e-23	1.4703627565302522e-23	7.04719481949256e-26
49.659232145033606	1.6443717232149466e-7	1.1137660199231577e-13	1.595919399595637e-23	1.4368932139885485e-23	7.178211953074708e-26
49.88844874600122	1.6143585568265018e-7	1.1137660199231577e-13	9.980136369783354e-24	1.4041855312484325e-23	7.311664877029018e-26
50.11872336272722	1.5848931924611294e-7	1.1137660199231577e-13	1.0261427154182522e-23	1.3722223662635778e-23	7.447598876079518e-26
50.35006087879047	1.5559656316050895e-7	1.1137660199231577e-13	1.416390884296853e-23	1.3409867717408245e-23	7.586060076856122e-26
50.5824662003114	1.5275660582380875e-7	1.1137660199231577e-13	1.0169286085174748e-23	1.3104621861545078e-23	7.727095463546796e-26
50.81594425605605	1.4996848355023873e-7	1.1137660199231577e-13	1.0732337734586051e-23	1.2806324249653064e-23	7.870752893840806e-26
51.05049999754062	1.4723125024327327e-7	1.1137660199231577e-13	9.419232699928229e-24	1.2514816720389974e-23	8.017081115168262e-26
51.28613839913648	1.4454397707459406e-7	1.1137660199231577e-13	1.3387644768937565e-23	1.2229944712605202e-23	8.16612978124169e-26
51.52286445817565	1.4190575216891055e-7	1.1137660199231577e-13	8.568714565761867e-24	1.1951557183389523e-23	8.317949468905032e-26
51.760683195056764	1.3931568029453157e-7	1.1137660199231577e-13	8.335125534619714e-24	1.1679506527990029e-23	8.472591695295988e-26
51.999599653351595	1.3677288255958623e-7	1.1137660199231577e-13	1.280260400880296e-23	1.1413648501548238e-23	8.630108935327314e-26
52.239618899911974	1.3427649611378758e-7	1.1137660199231577e-13	8.288402547311928e-24	1.115384214261944e-23	8.790554639493296e-26
52.48074602497726	1.3182567385564194e-7	1.1137660199231577e-13	8.82330574437806e-24	1.0899949698433233e-23	8.953983252007029e-26
52.722986142282274	1.294195841449997e-7	1.1137660199231577e-13	8.678767566906124e-24	1.065183655185501e-23	9.12045022927516e-26
52.966344389165776	1.2705741052085533e-7	1.1137660199231577e-13	1.098825235863117e-23	1.040937115001032e-23	9.290012058715872e-26
53.21082592667942	1.247383514242954e-7	1.1137660199231577e-13	7.465489763934008e-24	1.0172424934533674e-23	9.462726277926885e-26
53.456435939697165	1.2246161992650594e-7	1.1137660199231577e-13	6.818207953223899e-24	9.94087227340528e-24	9.638651494209718e-26
53.70317963702527	1.2022644346174238e-7	1.1137660199231577e-13	1.1493181611552007e-23	9.714590394339253e-24	9.81784740445696e-26
53.95106225151276	1.1803206356517398e-7	1.1137660199231577e-13	6.723171069308895e-24	9.493459319688097e-24	1.0000374815409327e-25
54.20008904016238	1.1587773561551361e-7	1.1137660199231577e-13	7.202324794707479e-24	9.27736180282904e-24	1.0186295664289216e-25
54.450265284242114	1.1376272858234408e-7	1.1137660199231577e-13	8.019118528657027e-24	9.066183265998239e-24	1.037567303981799e-25
54.70159628939716	1.1168632477805704e-7	1.1137660199231577e-13	9.180560476991391e-24	8.859811739540193e-24	1.0568571203623885e-25
54.954087385762456	1.0964781961431939e-7	1.1137660199231577e-13	6.336471709491489e-24	8.65813780253992e-24	1.0765055612048024e-25
55.207743928075736	1.0764652136298434e-7	1.1137660199231577e-13	5.7252342206923774e-24	8.46105452480656e-24	1.0965192938355761e-25
55.46257129579107	1.0568175092136673e-7	1.1137660199231577e-13	1.0077645725950188e-23	8.268457410177554e-24	1.1169051095360995e-25
55.71857489319299	1.037528415818021e-7	1.1137660199231577e-13	5.5154643426998374e-24	8.080244341113391e-24	1.137669925847111e-25
55.97576014951102	1.018591388054125e-7	1.1137660199231577e-13	5.886688288110547e-24	7.896315524553562e-24	1.158820788916033e-25
56.23413251903491	1.0000000000000086e-7	1.1137660199231577e-13	7.442443086977385e-24	7.716573439004955e-24	1.1803648758879484e-25
56.49369748123026	9.817479430199922e-8	1.1137660199231577e-13	7.519541525285124e-24	7.54092278283462e-24	1.2023094973410316e-25
56.754460540854716	9.63829023623978e-8	1.1137660199231577e-13	5.33384142687487e-24	7.369270423739661e-24	1.2246620997672494e-25
57.016427228074754	9.462371613658004e-8	1.1137660199231577e-13	4.932621961949627e-24	7.201525349367195e-24	1.2474302680991916e-25
57.279603098582925	9.289663867799435e-8	1.1137660199231577e-13	8.914525740300083e-24	7.037598619058421e-24	1.270621728283875e-25
57.543993733715695	9.120108393559172e-8	1.1137660199231577e-13	4.55256849318617e-24	6.877403316691106e-24	1.294244349904393e-25
57.80960474057181	8.95364765549601e-8	1.1137660199231577e-13	4.639544627373403e-24	6.720854504595491e-24	1.3183061488503136e-25
58.07644175213121	8.790225168308911e-8	1.1137660199231577e-13	7.048391913534883e-24	6.567869178519235e-24	1.3428152900377185e-25
58.34451042737448	8.629785477669771e-8	1.1137660199231577e-13	6.049178338855144e-24	6.418366223617464e-24	1.367780090179811e-25
58.613816451402876	8.472274141406029e-8	1.1137660199231577e-13	4.441340420642039e-24	6.272266371444568e-24	1.3932090206090397e-25
58.8843655355589	8.317637711026774e-8	1.1137660199231577e-13	4.3803938598091564e-24	6.1294921579250764e-24	1.4191107101516783e-25
59.1561634175474	8.165823713585986e-8	1.1137660199231577e-13	7.881691761916115e-24	5.9899678822811375e-24	1.4454939480558624e-25
59.42921586155727	8.016780633876852e-8	1.1137660199231577e-13	3.751387030208257e-24	5.853619566894979e-24	1.472367686974046e-25
59.70352865838369	7.870457896951045e-8	1.1137660199231577e-13	3.710378533038014e-24	5.7203749180850065e-24	1.4997410460009228e-25
59.979107625550945	7.72680585095708e-8	1.1137660199231577e-13	6.644455545068659e-24	5.5901632877747134e-24	1.527623313767814e-25
60.25595860743578	7.585775750291893e-8	1.1137660199231577e-13	4.929443552565649e-24	5.462915636034159e-24	1.5560239515945871e-25
60.53408747539136	7.447319739059946e-8	1.1137660199231577e-13	3.58726069271829e-24	5.338564494474065e-24	1.5849525967001827e-25
60.81350012787179	7.31139083483423e-8	1.1137660199231577e-13	4.040004659643716e-24	5.2170439304732e-24	1.614419065472816e-25
61.09420249055721	7.177942912713667e-8	1.1137660199231577e-13	6.816170636130871e-24	5.098289512220006e-24	1.6444333568009868e-25
61.37620051647942	7.046930689671521e-8	1.1137660199231577e-13	3.0929670678591803e-24	4.982238274550037e-24	1.6750056554664077e-25
61.65950018614822	6.918309709189414e-8	1.1137660199231577e-13	3.0322893790308277e-24	4.8688286855609494e-24	1.706146335600024e-25
61.94410750767815	6.792036326171892e-8	1.1137660199231577e-13	6.197958245473276e-24	4.758000613987514e-24	1.7378659642022734e-25
62.23002851691595	6.668067692136267e-8	1.1137660199231577e-13	3.996325607254402e-24	4.6496952973192005e-24	1.7701753047287999e-25
62.51726927756859	6.546361740672795e-8	1.1137660199231577e-13	2.8579563696992057e-24	4.543855310643515e-24	1.8030853207428286e-25
62.8058358813318	6.426877173170239e-8	1.1137660199231577e-13	3.786395289165548e-24	4.4404245361985706e-24	1.8366071796354402e-25
63.09573444801933	6.309573444801976e-8	1.1137660199231577e-13	5.8360598511362245e-24	4.339348133618687e-24	1.8707522564150193e-25
63.3869711256927	6.194410750767855e-8	1.1137660199231577e-13	2.5336130666118716e-24	4.240572510857307e-24	1.9055321375671473e-25
63.67955209079159	6.081350012787219e-8	1.1137660199231577e-13	2.4679515326261658e-24	4.144045295771799e-24	1.9409586249862484e-25
63.973483548264824	5.970352865838407e-8	1.1137660199231577e-13	5.7177957035734766e-24	4.049715308355033e-24	1.9770437399803531e-25
64.26877173170197	5.8613816451403265e-8	1.1137660199231577e-13	3.2030730930069564e-24	3.9575325335990774e-24	2.013799727350291e-25
64.56542290346556	5.7543993733716076e-8	1.1137660199231577e-13	2.2838366143624594e-24	3.867448094976571e-24	2.051239059544734e-25
64.86344335482384	5.6493697481230634e-8	1.1137660199231577e-13	3.694503417056289e-24	3.779414228525748e-24	2.0893744408924927e-25
65.16283940608427	5.546257129579145e-8	1.1137660199231577e-13	4.908794047271854e-24	3.693384257525353e-24	2.128218811913478e-25
65.46361740672751	5.4450265284242456e-8	1.1137660199231577e-13	2.033898165506452e-24	3.6093125677460134e-24	2.167785353709835e-25
65.76578373554206	5.3456435939697513e-8	1.1137660199231577e-13	2.1137742625957834e-24	3.5271545832649955e-24	2.2080874924386852e-25
66.06934480075961	5.2480746024977596e-8	1.1137660199231577e-13	5.330904070583698e-24	3.4468667428314346e-24	2.2491389038680537e-25
66.3743070401909	5.152286445817595e-8	1.1137660199231577e-13	2.5190319019526327e-24	3.368406476769596e-24	2.2909535180174776e-25
66.68067692136222	5.0582466200311724e-8	1.1137660199231577e-13	1.73022601819059e-24	3.2917321844078756e-24	2.333545523884884e-25
66.98846094165265	4.965923214503397e-8	1.1137660199231577e-13	3.628096369508842e-24	3.2168032120215563e-24	2.3769293742613734e-25
67.29766562843179	4.8752849010338925e-8	1.1137660199231577e-13	4.142232131710052e-24	3.1435798312776665e-24	2.421119790635499e-25
67.60829753919819	4.786300923226411e-8	1.1137660199231577e-13	1.5621582795914347e-24	3.0720232181705216e-24	2.466131768188706e-25
67.92036326171846	4.698941086052184e-8	1.1137660199231577e-13	1.9202709532785046e-24	3.002095432436688e-24	2.511980580883688e-25
68.23386941416697	4.613175745603821e-8	1.1137660199231577e-13	4.8536214863900075e-24	2.9337593974385606e-24	2.5586817866473027e-25
68.54882264526617	4.5289757990362346e-8	1.1137660199231577e-13	1.9827155926717433e-24	2.866978880505853e-24	2.606251232649863e-25
68.86522963442762	4.4463126746911125e-8	1.1137660199231577e-13	1.3390407408795237e-24	2.8017184737245404e-24	2.654705060682577e-25
69.18309709189366	4.365158322401687e-8	1.1137660199231577e-13	3.554776981519003e-24	2.7379435751631267e-24	2.704059712634955e-25
69.5024317588797	4.285485203974419e-8	1.1137660199231577e-13	3.5027907470357824e-24	2.675620370526229e-24	2.7543319360740575e-25
69.82324040771715	4.207266283844464e-8	1.1137660199231577e-13	1.1787767784775898e-24	2.6147158152258087e-24	2.8055387899274575e-25
70.14552984199715	4.130475019901636e-8	1.1137660199231577e-13	1.8138904892341203e-24	2.5551976168604755e-24	2.8576976502718767e-25
70.46930689671471	4.05508535448386e-8	1.1137660199231577e-13	4.42861555587132e-24	2.497034218093641e-24	2.9108262162294194e-25
70.79457843841381	3.981071705534995e-8	1.1137660199231577e-13	1.5336547049235337e-24	2.4401947799213963e-24	2.964942515973437e-25
71.12135136533291	3.908408957924043e-8	1.1137660199231577e-13	1.0335296670774747e-24	2.3846491653212618e-24	3.0200649128460484e-25
71.44963260755135	3.837072454922808e-8	1.1137660199231577e-13	3.53186016364569e-24	2.3303679232731422e-24	3.0762121115893925e-25
71.77942912713618	3.76703798983911e-8	1.1137660199231577e-13	2.8874760792024842e-24	2.2773222731440106e-24	3.1334031646927243e-25
72.11074791828997	3.698281797802683e-8	1.1137660199231577e-13	8.64557694483797e-25	2.225484089428022e-24	3.1916574788575256e-25
72.44359600749902	3.630780547701032e-8	1.1137660199231577e-13	1.809339173049933e-24	2.174825886834012e-24	3.2509948215827903e-25
72.77798045368242	3.564511334262465e-8	1.1137660199231577e-13	4.014022191343313e-24	2.125320805712429e-24	3.3114353278727583e-25
73.11390834834177	3.4994516702835906e-8	1.1137660199231577e-13	1.1658575306594447e-24	2.0769425978139756e-24	3.3729995070693557e-25
73.45138681571152	3.435579478998763e-8	1.1137660199231577e-13	8.529756453717285e-25	2.029665612372471e-24	3.4357082498116287e-25
73.79042301291011	3.3728730865887064e-8	1.1137660199231577e-13	3.460017623471475e-24	1.983464782504448e-24	3.4995828351246045e-25
74.13102413009177	3.31131121482593e-8	1.1137660199231577e-13	2.400979231726608e-24	1.9383156119183696e-24	3.5646449376399317e-25
74.47319739059893	3.2508729738543624e-8	1.1137660199231577e-13	5.9975238183622855e-25	1.8941941619263694e-24	3.630916634950739e-25
74.81695005111546	3.191537855100777e-8	1.1137660199231577e-13	1.871144294248547e-24	1.851077038751644e-24	3.69842041510326e-25
75.16228940182057	3.1332857243156025e-8	1.1137660199231577e-13	3.653444518406229e-24	1.808941381124769e-24	3.767179184227711e-25
75.50922276654342	3.076096814740722e-8	1.1137660199231577e-13	8.470656924727942e-25	1.7677648481623335e-24	3.8372162743110827e-25
75.8577575029184	3.01995172040203e-8	1.1137660199231577e-13	7.515128816637275e-25	1.7275256075215296e-24	3.9085554511143732e-25
76.20790100254122	2.9648313895243574e-8	1.1137660199231577e-13	3.413698581117372e-24	1.688202323824339e-24	3.9812209222370743e-25
76.55966069112566	2.9107171180666187e-8	1.1137660199231577e-13	1.9590679484983968e-24	1.6497741473452377e-24	4.0552373453315524e-25
76.91304402866098	2.8575905433749618e-8	1.1137660199231577e-13	3.9310044079789426e-25	1.6122207029564032e-24	4.1306298364701567e-25
77.26805850957025	2.8054336379517267e-8	1.1137660199231577e-13	1.9726327604602996e-24	1.5755220793245384e-24	4.207423978667888e-25
77.6247116628692	2.7542287033381785e-8	1.1137660199231577e-13	3.2802478677433977e-24	1.5396588183536317e-24	4.285645830563503e-25
77.98301105232589	2.7039583641088565e-8	1.1137660199231577e-13	5.867137978442565e-25	1.5046119048680105e-24	4.365321935262016e-25
78.3429642766212	2.654605561975551e-8	1.1137660199231577e-13	7.316424096695738e-25	1.470362756530243e-24	4.446479329341621e-25
78.70457896950988	2.6061535499989086e-8	1.1137660199231577e-13	3.3555898247124045e-24	1.4368932139885408e-24	4.529145552028021e-25
79.06786279998254	2.5585858869056574e-8	1.1137660199231577e-13	1.5825540867417943e-24	1.4041855312484242e-24	4.613348654539351e-25
79.43282347242817	2.5118864315095943e-8	1.1137660199231577e-13	2.464804178187935e-25	1.3722223662635703e-24	4.699117209604828e-25
79.79946872679768	2.466039337234351e-8	1.1137660199231577e-13	2.1166460250695646e-24	1.3409867717408164e-24	4.7864803211603745e-25
80.16780633876793	2.4210290467361893e-8	1.1137660199231577e-13	2.9033484449512916e-24	1.3104621861544991e-24	4.875467634224458e-25
80.53784411990668	2.3768402866248876e-8	1.1137660199231577e-13	3.817267898772231e-25	1.2806324249652993e-24	4.966109344957611e-25
80.90958991783826	2.3334580622810123e-8	1.1137660199231577e-13	7.91148055773807e-25	1.2514816720389891e-24	5.058436210908898e-25
81.28305161640995	2.2908676527677832e-8	1.1137660199231577e-13	3.261002741539976e-24	1.2229944712605131e-24	5.152479561452903e-25
81.65823713585927	2.2490546058357907e-8	1.1137660199231577e-13	1.2750075189672612e-24	1.1951557183389452e-24	5.248271308420778e-25
82.03515443298186	2.2080047330189085e-8	1.1137660199231577e-13	1.5915339062043536e-25	1.1679506527989955e-24	5.345843956928918e-25
82.41381150130026	2.167704104819703e-8	1.1137660199231577e-13	2.2536821613469633e-24	1.1413648501548155e-24	5.445230616408942e-25
82.79421637123345	2.1281390459827207e-8	1.1137660199231577e-13	2.6045149963302105e-24	1.1153842142619373e-24	5.546465011842756e-25
83.17637711026708	2.089296130854054e-8	1.1137660199231577e-13	2.1829705662058316e-25	1.08999496984332e-24	5.649581495206489e-25
83.56030182312479	2.0511621788255776e-8	1.1137660199231577e-13	9.120524470863262e-25	1.0651836551854974e-24	5.754615057127238e-25
83.94599865193973	2.0137242498624005e-8	1.1137660199231577e-13	3.1647575379632424e-24	1.0409371150010282e-24	5.861601338756358e-25
84.33347577642752	1.976969640111873e-8	1.1137660199231577e-13	1.0051684550977423e-24	1.017242493453364e-24	5.970576643863709e-25
84.72274141405963	1.9408858775927903e-8	1.1137660199231577e-13	1.4597504181445847e-25	9.94087227340525e-25	6.081577951156622e-25
85.11380382023764	1.9054607179632585e-8	1.1137660199231577e-13	2.3969192296468e-24	9.714590394339214e-25	6.194642926827937e-25
85.50667128846833	1.8706821403658113e-8	1.1137660199231577e-13	2.29997735540492e-24	9.493459319688063e-25	6.30980993733729e-25
85.90135215053957	1.836538343348358e-8	1.1137660199231577e-13	1.0126436546837929e-25	9.27736180282901e-25	6.427118062430046e-25
86.29785477669702	1.803017740859579e-8	1.1137660199231577e-13	1.0808454641235978e-24	9.066183265998206e-25	6.546607108398312e-25
86.69618757582165	1.7701089583174312e-8	1.1137660199231577e-13	3.0637911608610494e-24	8.859811739540161e-25	6.668317621588382e-25
87.09635899560806	1.7378008287493862e-8	1.1137660199231577e-13	7.9699781086675565e-25	8.6581378025399e-25	6.792290902159432e-25
87.4983775227436	1.706082389003133e-8	1.1137660199231577e-13	1.9116871684081364e-25	8.461054524806536e-25	6.918569018097935e-25
87.90225168308842	1.6749428760264478e-8	1.1137660199231577e-13	2.535497742762873e-24	8.268457410177532e-25	7.047194819492578e-25
88.30799004185627	1.6443717232149414e-8	1.1137660199231577e-13	2.0562784298859134e-24	8.080244341113369e-25	7.178211953074727e-25
88.71560120379608	1.614358556826495e-8	1.1137660199231577e-13	3.2287281587585116e-26	7.896315524553539e-25	7.311664877029049e-25
89.12509381337455	1.5848931924611222e-8	1.1137660199231577e-13	1.2871620754655352e-24	7.716573439004924e-25	7.447598876079551e-25
89.53647655495938	1.5559656316050824e-8	1.1137660199231577e-13	2.9595229266221185e-24	7.540922782834593e-25	7.586060076856153e-25
89.94975815300351	1.5275660582380806e-8	1.1137660199231577e-13	6.287740187226308e-25	7.3692704237396355e-25	7.727095463546828e-25
90.36494737223013	1.499684835502382e-8	1.1137660199231577e-13	2.9596986096003347e-25	7.201525349367175e-25	7.8707528938408325e-25
90.78205301781857	1.4723125024327267e-8	1.1137660199231577e-13	2.670905701846433e-24	7.037598619058399e-25	8.017081115168298e-25
91.20108393559097	1.4454397707459349e-8	1.1137660199231577e-13	1.8324277810149032e-24	6.87740331669108e-25	8.166129781241723e-25
91.62204901219997	1.4190575216890998e-8	1.1137660199231577e-13	1.412300519343716e-26	6.720854504595468e-25	8.317949468905066e-25
92.04495717531712	1.3931568029453107e-8	1.1137660199231577e-13	1.5230289134624742e-24	6.567869178519217e-25	8.472591695296014e-25
92.46981739382225	1.367728825595856e-8	1.1137660199231577e-13	2.8536777695109773e-24	6.418366223617439e-25	8.630108935327358e-25
92.89663867799364	1.3427649611378715e-8	1.1137660199231577e-13	5.062960008875941e-25	6.272266371444552e-25	8.790554639493323e-25
93.3254300796991	1.3182567385564144e-8	1.1137660199231577e-13	4.564978472037939e-25	6.12949215792506e-25	8.95398325200706e-25
93.75620069258802	1.2941958414499928e-8	1.1137660199231577e-13	2.798200375711466e-24	5.9899678822811195e-25	9.120450229275194e-25
94.18895965228413	1.2705741052085485e-8	1.1137660199231577e-13	1.6433262327285536e-24	5.853619566894965e-25	9.290012058715908e-25
94.6237161365793	1.247383514242949e-8	1.1137660199231577e-13	4.789724239823253e-26	5.720374918084988e-25	9.462726277926929e-25
95.06047936562814	1.2246161992650558e-8	1.1137660199231577e-13	1.7808392511557226e-24	5.590163287774702e-25	9.63865149420974e-25
95.49925860214358	1.2022644346174192e-8	1.1137660199231577e-13	2.7467871930945913e-24	5.462915636034145e-25	9.817847404456994e-25
95.94006315159331	1.1803206356517355e-8	1.1137660199231577e-13	4.295176763663828e-25	5.338564494474051e-25	1.0000374815409362e-24
96.38290236239705	1.158777356155132e-8	1.1137660199231577e-13	6.680304496813976e-25	5.217043930473184e-25	1.0186295664289256e-24
96.8277856261249	1.1376272858234365e-8	1.1137660199231577e-13	2.9118671353989155e-24	5.098289512219994e-25	1.0375673039818027e-24
97.2747223776965	1.1168632477805665e-8	1.1137660199231577e-13	1.4944251894889875e-24	4.982238274550021e-25	1.0568571203623927e-24
97.72372209558107	1.0964781961431902e-8	1.1137660199231577e-13	1.3580655371005607e-25	4.868828685560936e-25	1.0765055612048065e-24
98.17479430199843	1.076465213629841e-8	1.1137660199231577e-13	2.0538663678595164e-24	4.758000613987507e-25	1.0965192938355788e-24
98.62794856312105	1.0568175092136633e-8	1.1137660199231577e-13	2.649805786228491e-24	4.649695297319185e-25	1.1169051095361032e-24
99.08319448927675	1.0375284158180178e-8	1.1137660199231577e-13	3.993380665981255e-25	4.543855310643505e-25	1.1376699258471151e-24
99.5405417351527	1.0185913880541215e-8	1.1137660199231577e-13	9.262088586371651e-25	4.440424536198559e-25	1.1588207889160376e-24
100.	1.0000000000000043e-8	1.1137660199231577e-13	3.0074424653221846e-24	4.339348133618674e-25	1.1803648758879538e-24
100.46157902783956	9.817479430199868e-9	1.1137660199231577e-13	1.381434704162171e-24	4.240572510857285e-25	1.2023094973410377e-24
100.92528860766845	9.638290236239747e-9	1.1137660199231577e-13	2.821931742161714e-25	4.144045295771788e-25	1.2246620997672539e-24
101.39113857366799	9.462371613657958e-9	1.1137660199231577e-13	2.3406901885404282e-24	4.049715308355015e-25	1.2474302680991987e-24
101.85913880541169	9.289663867799407e-9	1.1137660199231577e-13	2.5662924237723847e-24	3.957532533599067e-25	1.2706217282838791e-24
102.32929922807547	9.120108393559115e-9	1.1137660199231577e-13	4.191124143646475e-25	3.867448094976549e-25	1.2942443499044007e-24
102.80162981264735	8.95364765549598e-9	1.1137660199231577e-13	1.226211855720536e-24	3.7794142285257385e-25	1.318306148850319e-24
103.2761405761398	8.790225168308865e-9	1.1137660199231577e-13	3.120063223317065e-24	3.6933842575253317e-25	1.3428152900377254e-24
103.75284158180126	8.629785477669741e-9	1.1137660199231577e-13	1.3089065054259145e-24	3.609312567746004e-25	1.367780090179816e-24
104.23174293933047	8.472274141405986e-9	1.1137660199231577e-13	4.77074102909679e-25	3.5271545832649787e-25	1.3932090206090467e-24
104.71285480508996	8.317637711026748e-9	1.1137660199231577e-13	2.623212779812941e-24	3.446866742831427e-25	1.4191107101516827e-24
105.19618738232235	8.165823713585942e-9	1.1137660199231577e-13	2.5126426023354e-24	3.36840647676958e-25	1.4454939480558694e-24
105.68175092136585	8.01678063387683e-9	1.1137660199231577e-13	4.894820973811298e-25	3.2917321844078695e-25	1.4723676869740496e-24
106.16955571987252	7.870457896951005e-9	1.1137660199231577e-13	1.5648235137570726e-24	3.2168032120215366e-25	1.499741046000931e-24
106.6596121230258	7.726805850957053e-9	1.1137660199231577e-13	3.2128109188427912e-24	3.1435798312776583e-25	1.5276233137678195e-24
107.1519305237607	7.585775750291859e-9	1.1137660199231577e-13	1.284434066763737e-24	3.07202321817051e-25	1.5560239515945948e-24
107.64652136298349	7.447319739059919e-9	1.1137660199231577e-13	7.344299630713046e-25	3.00209543243668e-25	1.5849525967001878e-24
108.14339512979386	7.311390834834188e-9	1.1137660199231577e-13	2.914096427053701e-24	2.9337593974385466e-25	1.6144190654728243e-24
108.64256236170655	7.177942912713647e-9	1.1137660199231577e-13	2.4717438942364276e-24	2.8669788805058466e-25	1.6444333568009915e-24
109.14403364487572	7.0469306896714825e-9	1.1137660199231577e-13	6.147007473579327e-25	2.8017184737245267e-25	1.6750056554664167e-24
109.64781961431851	6.918309709189392e-9	1.1137660199231577e-13	1.931442601665757e-24	2.73794357516312e-25	1.7061463356000292e-24
110.15393095414156	6.7920363261718594e-9	1.1137660199231577e-13	3.3001478050809694e-24	2.6756203705262166e-25	1.737865964202283e-24
110.66237839776664	6.668067692136246e-9	1.1137660199231577e-13	1.303509620847713e-24	2.6147158152258027e-25	1.7701753047288064e-24
111.1731727281592	6.5463617406727626e-9	1.1137660199231577e-13	1.0390608708607501e-24	2.555197616860464e-25	1.8030853207428375e-24
111.68632477805612	6.426877173170224e-9	1.1137660199231577e-13	3.1921475651058187e-24	2.497034218093638e-25	1.8366071796354456e-24
112.2018454301963	6.309573444801968e-9	1.1137660199231577e-13	2.4728440946494734e-24	2.4401947799213963e-25	1.870752256415023e-24
112.71974561755106	6.194410750767835e-9	1.1137660199231577e-13	8.013124142395519e-25	2.384649165321255e-25	1.905532137567153e-24
113.24003632355566	6.081350012787216e-9	1.1137660199231577e-13	2.3305664574056185e-24	2.3303679232731444e-25	1.94095862498625e-24
113.7627285823431	5.9703528658383885e-9	1.1137660199231577e-13	3.422811315290127e-24	2.2773222731440035e-25	1.9770437399803598e-24
114.28783347897712	5.86138164514032e-9	1.1137660199231577e-13	1.3804153791587604e-24	2.2254840894280217e-25	2.0137997273502927e-24
114.81536214968828	5.75439937337159e-9	1.1137660199231577e-13	1.4054523759302718e-24	2.1748258868340076e-25	2.0512390595447405e-24
115.34532578210919	5.649369748123058e-9	1.1137660199231577e-13	3.501487131798329e-24	2.125320805712428e-25	2.0893744408924946e-24
115.87773561551262	5.546257129579126e-9	1.1137660199231577e-13	2.5081567291281617e-24	2.076942597813971e-25	2.128218811913485e-24
116.41260294104909	5.445026528424244e-9	1.1137660199231577e-13	1.0470040313773825e-24	2.0296656123724736e-25	2.1677853537098355e-24
116.94993910198711	5.345643593969735e-9	1.1137660199231577e-13	2.7602274431971094e-24	1.9834647825044438e-25	2.208087492438691e-24
117.48975549395291	5.248074602497754e-9	1.1137660199231577e-13	3.5435178037615874e-24	1.9383156119183682e-25	2.249138903868057e-24
118.03206356517298	5.152286445817583e-9	1.1137660199231577e-13	1.5096979827972187e-24	1.8941941619263637e-25	2.2909535180174824e-24
118.57687481671597	5.058246620031166e-9	1.1137660199231577e-13	1.8202640250526914e-24	1.851077038751644e-25	2.333545523884887e-24
119.1242008027375	4.965923214503376e-9	1.1137660199231577e-13	3.803727988570957e-24	1.8089413811247637e-25	2.376929374261383e-24
119.6740531307243	4.875284901033889e-9	1.1137660199231577e-13	2.5898702652975235e-24	1.7677648481623356e-25	2.4211197906355e-24
120.22644346174131	4.7863009232263976e-9	1.1137660199231577e-13	1.3634621666230217e-24	1.727525607521526e-25	2.466131768188712e-24
120.78138351067798	4.69894108605218e-9	1.1137660199231577e-13	3.210513882447511e-24	1.68820232382434e-25	2.5119805808836883e-24
121.33888504649774	4.613175745603809e-9	1.1137660199231577e-13	3.697081090833166e-24	1.6497741473452349e-25	2.5586817866473098e-24
121.89895989248662	4.528975799036232e-9	1.1137660199231577e-13	1.703320065032976e-24	1.612220702956404e-25	2.6062512326498646e-24
122.4616199265049	4.446312674691101e-9	1.1137660199231577e-13	2.291935384719264e-24	1.5755220793245348e-25	2.6547050606825858e-24
123.02687708123811	4.365158322401681e-9	1.1137660199231577e-13	4.12728292945957e-24	1.5396588183536327e-25	2.7040597126349574e-24
123.59474334445108	4.285485203974409e-9	1.1137660199231577e-13	2.721511765354475e-24	1.5046119048680078e-25	2.7543319360740634e-24
124.16523075924107	4.207266283844462e-9	1.1137660199231577e-13	1.749736346308905e-24	1.4703627565302436e-25	2.805538789927458e-24
124.73835142429432	4.130475019901626e-9	1.1137660199231577e-13	3.694907155099349e-24	1.4368932139885373e-25	2.8576976502718828e-24
125.31411749414156	4.055085354483859e-9	1.1137660199231577e-13	3.8731599530928735e-24	1.4041855312484248e-25	2.9108262162294194e-24
125.89254117941675	3.981071705534983e-9	1.1137660199231577e-13	1.966875238734599e-24	1.3722223662635651e-25	2.964942515973445e-24
126.4736347471151	3.9084089579240385e-9	1.1137660199231577e-13	2.8175440066207544e-24	1.3409867717408163e-25	3.0200649128460507e-24
127.05741052085419	3.837072454922799e-9	1.1137660199231577e-13	4.462239870647953e-24	1.3104621861544965e-25	3.0762121115894e-24
127.64388088113435	3.7670379898391065e-9	1.1137660199231577e-13	2.9093132698998367e-24	1.2806324249652994e-25	3.1334031646927272e-24
128.23305826560218	3.698281797802672e-9	1.1137660199231577e-13	2.1981911222559256e-24	1.2514816720389866e-25	3.1916574788575343e-24
128.82495516931337	3.63078054770103e-9	1.1137660199231577e-13	4.198741740867285e-24	1.2229944712605134e-25	3.250994821582794e-24
129.41958414499862	3.5645113342624556e-9	1.1137660199231577e-13	4.093396137571916e-24	1.1951557183389442e-25	3.311435327872767e-24
130.016957803329	3.4994516702835883e-9	1.1137660199231577e-13	2.302043263037225e-24	1.1679506527989963e-25	3.3729995070693584e-24
130.61708881318418	3.4355794789987545e-9	1.1137660199231577e-13	3.39818387656467e-24	1.1413648501548135e-25	3.435708249811636e-24
131.2199899019203	3.372873086588703e-9	1.1137660199231577e-13	4.841771966375327e-24	1.1153842142619376e-25	3.4995828351246096e-24
131.82567385564073	3.311311214825921e-9	1.1137660199231577e-13	3.1679456371429056e-24	1.0899949698433145e-25	3.564644937639943e-24
132.43415351946643	3.250872973854358e-9	1.1137660199231577e-13	2.7354068353362322e-24	1.0651836551854953e-25	3.630916634950745e-24
133.04544179780913	3.19153785510077e-9	1.1137660199231577e-13	4.751208771224541e-24	1.0409371150010238e-25	3.698420415103267e-24
133.6595516546442	3.1332857243156023e-9	1.1137660199231577e-13	4.369559256299749e-24	1.017242493453363e-25	3.767179184227712e-24
134.2764961137864	3.076096814740717e-9	1.1137660199231577e-13	2.724462388697695e-24	9.940872273405208e-26	3.8372162743110906e-24
134.89628825916532	3.01995172040203e-9	1.1137660199231577e-13	4.0383344235084665e-24	9.714590394339196e-26	3.908555451114373e-24
135.51894123510365	2.9648313895243486e-9	1.1137660199231577e-13	5.249984270364305e-24	9.493459319688019e-26	3.981220922237086e-24
136.14446824659495	2.910717118066621e-9	1.1137660199231577e-13	3.5017314367693736e-24	9.277361802829001e-26	4.05523734533155e-24
136.77288255958496	2.857590543374952e-9	1.1137660199231577e-13	3.3436613343404185e-24	9.066183265998163e-26	4.130629836470171e-24
137.4041975012515	2.805433637951724e-9	1.1137660199231577e-13	5.3297212994958234e-24	8.85981173954014e-26	4.207423978667893e-24
138.03842646028852	2.7542287033381725e-9	1.1137660199231577e-13	4.701809142876698e-24	8.658137802539857e-26	4.2856458305635126e-24
138.67558288718882	2.7039583641088542e-9	1.1137660199231577e-13	3.236500100323142e-24	8.461054524806518e-26	4.365321935262019e-24
139.31568029453035	2.6546055619755446e-9	1.1137660199231577e-13	4.735888301177093e-24	8.268457410177489e-26	4.446479329341632e-24
139.95873225726177	2.6061535499989073e-9	1.1137660199231577e-13	5.696781607956992e-24	8.080244341113353e-26	4.52914555202802e-24
140.60475241299144	2.5585858869056497e-9	1.1137660199231577e-13	3.918619038389994e-24	7.896315524553499e-26	4.613348654539364e-24
141.2537544622754	2.5118864315095903e-9	1.1137660199231577e-13	4.03957378081002e-24	7.716573439004911e-26	4.699117209604832e-24
141.90575216890926	2.4660393372343442e-9	1.1137660199231577e-13	5.954684389739649e-24	7.540922782834563e-26	4.786480321160385e-24
142.56075936021878	2.421029046736188e-9	1.1137660199231577e-13	5.1110169048822646e-24	7.369270423739627e-26	4.875467634224461e-24
143.21878992735438	2.3768402866248836e-9	1.1137660199231577e-13	3.853116642418774e-24	7.201525349367153e-26	4.966109344957622e-24
143.8798578255845	2.333458062281012e-9	1.1137660199231577e-13	5.503402951280959e-24	7.03759861905839e-26	5.058436210908899e-24
144.5439770745928	2.290867652767778e-9	1.1137660199231577e-13	6.208541643656684e-24	6.877403316691053e-26	5.152479561452914e-24
145.2111617587742	2.249054605835791e-9	1.1137660199231577e-13	4.4385295788283065e-24	6.720854504595461e-26	5.248271308420779e-24
145.8814260275349	2.208004733018903e-9	1.1137660199231577e-13	4.829107836592292e-24	6.567869178519185e-26	5.345843956928933e-24
146.55478409559115	2.1677041048197034e-9	1.1137660199231577e-13	6.642025682348046e-24	6.418366223617431e-26	5.4452306164089405e-24
147.23125024327194	2.1281390459827156e-9	1.1137660199231577e-13	5.601045698931388e-24	6.272266371444522e-26	5.546465011842773e-24
147.91083881682073	2.0892961308540468e-9	1.1137660199231577e-13	4.566088242613682e-24	6.129492157925043e-26	5.649581495206513e-24
148.59356422870076	2.0511621788255685e-9	1.1137660199231577e-13	6.341671422931369e-24	5.989967882281091e-26	5.754615057127266e-24
149.2794409578996	2.0137242498623953e-9	1.1137660199231577e-13	6.783864864533781e-24	5.853619566894952e-26	5.86160133875637e-24
149.9684835502374	1.9769696401118635e-9	1.1137660199231577e-13	5.0603885154266694e-24	5.720374918084963e-26	5.9705766438637356e-24
150.66070661867417	1.9408858775927855e-9	1.1137660199231577e-13	5.716130122933047e-24	5.590163287774688e-26	6.0815779511566365e-24
151.35612484362088	1.9054607179632498e-9	1.1137660199231577e-13	7.398111025587532e-24	5.462915636034118e-26	6.1946429268279665e-24
152.05475297324955	1.870682140365807e-9	1.1137660199231577e-13	6.1935999335664946e-24	5.33856449447404e-26	6.3098099373373034e-24
152.75660582380732	1.8365383433483494e-9	1.1137660199231577e-13	5.407571498074662e-24	5.217043930473162e-26	6.4271180624300776e-24
153.4616982799294	1.8030177408595754e-9	1.1137660199231577e-13	7.2610233602387e-24	5.098289512219985e-26	6.546607108398327e-24
154.170045294956	1.770108958317424e-9	1.1137660199231577e-13	7.453992589162734e-24	4.9822382745500005e-26	6.668317621588414e-24
154.88166189124811	1.7378008287493814e-9	1.1137660199231577e-13	5.809296838341866e-24	4.868828685560928e-26	6.792290902159456e-24
155.59656316050751	1.7060823890031252e-9	1.1137660199231577e-13	6.711283584978577e-24	4.7580006139874786e-26	6.918569018097966e-24
156.3147642640954	1.6749428760264423e-9	1.1137660199231577e-13	8.23310925324636e-24	4.649695297319176e-26	7.047194819492604e-24
157.0362804333553	1.6443717232149342e-9	1.1137660199231577e-13	6.900446508227473e-24	4.543855310643486e-26	7.178211953074764e-24
157.76112696993485	1.6143585568264916e-9	1.1137660199231577e-13	6.3652137082734214e-24	4.440424536198552e-26	7.311664877029067e-24
158.48931924611142	1.5848931924611153e-9	1.1137660199231577e-13	8.269182907684714e-24	4.339348133618655e-26	7.447598876079584e-24
159.220872705117	1.5559656316050798e-9	1.1137660199231577e-13	8.220500489683372e-24	4.2405725108572914e-26	7.586060076856164e-24
159.95580286146696	1.5275660582380738e-9	1.1137660199231577e-13	6.6978523230832e-24	4.14404529577177e-26	7.727095463546862e-24
160.69412530128773	1.4996848355023779e-9	1.1137660199231577e-13	7.819933827994696e-24	4.049715308355015e-26	7.870752893840855e-24
161.4358556826487	1.47231250243272e-9	1.1137660199231577e-13	9.165554654335869e-24	3.957532533599049e-26	8.01708111516833e-24
162.18100973589299	1.445439770745932e-9	1.1137660199231577e-13	7.74028584794398e-24	3.8674480949765536e-26	8.16612978124174e-24
162.9296032639723	1.419057521689094e-9	1.1137660199231577e-13	7.469115867129249e-24	3.7794142285257236e-26	8.3179494689051e-24
163.68165214278085	1.3931568029453073e-9	1.1137660199231577e-13	9.384986674592505e-24	3.693384257525335e-26	8.47259169529604e-24
164.43717232149325	1.3677288255958499e-9	1.1137660199231577e-13	9.104544615546658e-24	3.6093125677459876e-26	8.63010893532739e-24
165.19617982290148	1.3427649611378682e-9	1.1137660199231577e-13	7.728156884612528e-24	3.5271545832649807e-26	8.790554639493347e-24
165.95869074375614	1.3182567385564086e-9	1.1137660199231577e-13	9.059789454488376e-24	3.446866742831412e-26	8.9539832520071e-24
166.72472125510626	1.2941958414499901e-9	1.1137660199231577e-13	1.0204769980735695e-23	3.368406476769585e-26	9.120450229275212e-24
167.49428760264382	1.2705741052085426e-9	1.1137660199231577e-13	8.729119817455368e-24	3.291732184407852e-26	9.290012058715949e-24
168.26740610704672	1.2473835142429477e-9	1.1137660199231577e-13	8.731956747357414e-24	3.2168032120215415e-26	9.462726277926936e-24
169.04409316432648	1.2246161992650501e-9	1.1137660199231577e-13	1.062075789830398e-23	3.1435798312776474e-26	9.638651494209791e-24
169.82436524617444	1.2022644346174159e-9	1.1137660199231577e-13	1.0133408366729061e-23	3.0720232181705093e-26	9.817847404457018e-24
170.60823890031244	1.1803206356517302e-9	1.1137660199231577e-13	8.935760965718185e-24	3.002095432436667e-26	1.0000374815409411e-23
171.39573075084252	1.1587773561551293e-9	1.1137660199231577e-13	1.0443181778284008e-23	2.933759397438549e-26	1.018629566428928e-23
172.18685749860077	1.1376272858234322e-9	1.1137660199231577e-13	1.1371313094797639e-23	2.8669788805058357e-26	1.0375673039818067e-23
172.98163592151016	1.1168632477805638e-9	1.1137660199231577e-13	9.885289002368408e-24	2.8017184737245287e-26	1.0568571203623954e-23
173.78008287493762	1.096478196143186e-9	1.1137660199231577e-13	1.0157116138203464e-23	2.737943575163109e-26	1.0765055612048105e-23
174.5822152920504	1.0764652136298382e-9	1.1137660199231577e-13	1.199630501333326e-23	2.6756203705262203e-26	1.0965192938355818e-23
175.3880501841762	1.0568175092136595e-9	1.1137660199231577e-13	1.1327301921378308e-23	2.6147158152257933e-26	1.1169051095361077e-23
176.1976046411629	1.0375284158180156e-9	1.1137660199231577e-13	1.0334372846636558e-23	2.5551976168604674e-26	1.1376699258471177e-23
177.0108958317422	1.018591388054118e-9	1.1137660199231577e-13	1.1986314838145848e-23	2.4970342180936277e-26	1.1588207889160412e-23
177.82794100389228	1.0000000000000034e-9	1.1137660199231577e-13	1.2708011017433072e-23	2.4401947799213892e-26	1.1803648758879552e-23
178.64875748520515	9.817479430199857e-10	1.1137660199231577e-13	1.1241616598280821e-23	2.3846491653212487e-26	1.2023094973410395e-23
179.47336268325265	9.638290236239731e-10	1.1137660199231577e-13	1.1775351159787179e-23	2.3303679232731343e-26	1.2246620997672558e-23
180.301774085957	9.462371613657933e-10	1.1137660199231577e-13	1.353290723278826e-23	2.277322273143995e-26	1.2474302680992013e-23
181.13400926196024	9.289663867799388e-10	1.1137660199231577e-13	1.2705781005370027e-23	2.2254840894280138e-26	1.2706217282838815e-23
181.97008586099844	9.120108393559101e-10	1.1137660199231577e-13	1.1945989645594452e-23	2.174825886833999e-26	1.2942443499044028e-23
182.81002161427426	8.953647655495964e-10	1.1137660199231577e-13	1.3710279438294032e-23	2.12532080571242e-26	1.3183061488503203e-23
183.65383433483476	8.790225168308844e-10	1.1137660199231577e-13	1.4217092897393517e-23	2.0769425978139625e-26	1.3428152900377287e-23
184.50154191794738	8.629785477669722e-10	1.1137660199231577e-13	1.2816258622849356e-23	2.0296656123724644e-26	1.367780090179819e-23
185.35316234148124	8.472274141405967e-10	1.1137660199231577e-13	1.3603816784250233e-23	1.9834647825044363e-26	1.39320902060905e-23
186.20871366628674	8.317637711026737e-10	1.1137660199231577e-13	1.5244852423584595e-23	1.9383156119183634e-26	1.4191107101516852e-23
187.06821403658017	8.165823713585922e-10	1.1137660199231577e-13	1.4303743720425378e-23	1.8941941619263552e-26	1.4454939480558735e-23
187.93168168032685	8.016780633876811e-10	1.1137660199231577e-13	1.3785667656691397e-23	1.8510770387516382e-26	1.4723676869740534e-23
188.79913490962946	7.870457896950988e-10	1.1137660199231577e-13	1.5640336771335848e-23	1.8089413811247573e-26	1.4997410460009344e-23
189.67059212111465	7.72680585095704e-10	1.1137660199231577e-13	1.5939075189348738e-23	1.7677648481623277e-26	1.5276233137678223e-23
190.54607179632484	7.585775750291837e-10	1.1137660199231577e-13	1.464059146199458e-23	1.7275256075215194e-26	1.5560239515945986e-23
191.4255925021086	7.447319739059903e-10	1.1137660199231577e-13	1.5667457755332375e-23	1.688202323824332e-26	1.5849525967001907e-23
192.30917289101595	7.31139083483418e-10	1.1137660199231577e-13	1.7188620706013358e-23	1.6497741473452296e-26	1.6144190654728276e-23
193.19683170169242	7.17794291271363e-10	1.1137660199231577e-13	1.6152054246445947e-23	1.6122207029563966e-26	1.644433356800994e-23
194.08858775927794	7.046930689671467e-10	1.1137660199231577e-13	1.5887474402864125e-23	1.5755220793245282e-26	1.67500565546642e-23
194.98445997580455	6.918309709189377e-10	1.1137660199231577e-13	1.780013060199215e-23	1.5396588183536262e-26	1.706146335600033e-23
195.8844673505991	6.792036326171849e-10	1.1137660199231577e-13	1.7910689010778735e-23	1.504611904868003e-26	1.7378659642022854e-23
196.7886289706845	6.668067692136237e-10	1.1137660199231577e-13	1.6738897121709515e-23	1.4703627565302392e-26	1.7701753047288074e-23
197.6969640111862	6.546361740672752e-10	1.1137660199231577e-13	1.7994803378700886e-23	1.4368932139885327e-26	1.8030853207428403e-23
198.60949173573715	6.42687717317021e-10	1.1137660199231577e-13	1.9370851703197178e-23	1.4041855312484197e-26	1.836607179635448e-23
199.52623149688807	6.309573444801932e-10	1.1137660199231577e-13	1.8282421029329058e-23	1.3722223662635603e-26	1.8707522564150324e-23
200.44720273651615	6.194410750767825e-10	1.1137660199231577e-13	1.8289696767513732e-23	1.3409867717408114e-26	1.9055321375671558e-23
201.37242498623894	6.081350012787178e-10	1.1137660199231577e-13	2.0227082266117248e-23	1.3104621861544916e-26	1.940958624986262e-23
202.30191786782717	5.970352865838381e-10	1.1137660199231577e-13	2.016234510291651e-23	1.2806324249652951e-26	1.977043739980362e-23
203.23570109362208	5.861381645140313e-10	1.1137660199231577e-13	1.916671212881786e-23	1.2514816720389894e-26	2.013799727350295e-23
204.17379446695296	5.754399373371582e-10	1.1137660199231577e-13	2.0619662708420073e-23	1.22299447126051e-26	2.0512390595447428e-23
205.11621788255647	5.649369748123049e-10	1.1137660199231577e-13	2.1840234680527274e-23	1.1951557183389448e-26	2.0893744408924984e-23
206.06299132700005	5.546257129579118e-10	1.1137660199231577e-13	2.074253549411964e-23	1.1679506527989928e-26	2.1282188119134887e-23
207.01413487910415	5.445026528424231e-10	1.1137660199231577e-13	2.102090395832514e-23	1.141364850154815e-26	2.167785353709841e-23
207.9696687103696	5.345643593969724e-10	1.1137660199231577e-13	2.296487078240787e-23	1.1153842142619335e-26	2.2080874924386963e-23
208.92961308540387	5.248074602497745e-10	1.1137660199231577e-13	2.2741021006249016e-23	1.0899949698433152e-26	2.2491389038680596e-23
209.89398836235245	5.152286445817574e-10	1.1137660199231577e-13	2.1933992695003583e-23	1.0651836551854917e-26	2.2909535180174872e-23
210.86281499332887	5.058246620031159e-10	1.1137660199231577e-13	2.357678067678998e-23	1.0409371150010248e-26	2.33354552388489e-23
211.83611352485022	4.965923214503372e-10	1.1137660199231577e-13	2.4646107058516247e-23	1.017242493453359e-26	2.376929374261385e-23
212.81390459827114	4.87528490103388e-10	1.1137660199231577e-13	2.3564507488102136e-23	9.940872273405215e-27	2.4211197906355055e-23
213.79620895022325	4.78630092322639e-10	1.1137660199231577e-13	2.412168088519458e-23	9.71459039433916e-27	2.466131768188717e-23
214.7830474130533	4.698941086052171e-10	1.1137660199231577e-13	2.604321114280482e-23	9.493459319688037e-27	2.5119805808836928e-23
215.77444091526667	4.6131757456038015e-10	1.1137660199231577e-13	2.5695230024717864e-23	9.277361802828958e-27	2.5586817866473126e-23
216.7704104819694	4.528975799036225e-10	1.1137660199231577e-13	2.511153568164433e-23	9.066183265998185e-27	2.606251232649868e-23
217.7709772353159	4.446312674691095e-10	1.1137660199231577e-13	2.691653978809457e-23	8.859811739540122e-27	2.6547050606825874e-23
218.77616239495518	4.365158322401675e-10	1.1137660199231577e-13	2.782664925377092e-23	8.658137802539872e-27	2.7040597126349627e-23
219.78598727848254	4.285485203974401e-10	1.1137660199231577e-13	2.6810975852538974e-23	8.46105452480649e-27	2.754331936074068e-23
220.80047330188992	4.207266283844454e-10	1.1137660199231577e-13	2.7642326389060914e-23	8.2684574101775e-27	2.8055387899274634e-23
221.81964198002194	4.1304750199016183e-10	1.1137660199231577e-13	2.9518280246027784e-23	8.080244341113319e-27	2.857697650271887e-23
222.8435149270303	4.055085354483852e-10	1.1137660199231577e-13	2.907698597774009e-23	7.89631552455352e-27	2.910826216229424e-23
223.872113856834	3.981071705534979e-10	1.1137660199231577e-13	2.874544702884784e-23	7.716573439004888e-27	2.9649425159734483e-23
224.90546058357805	3.908408957924032e-10	1.1137660199231577e-13	3.0686868425356284e-23	7.540922782834573e-27	3.020064912846056e-23
225.94357702209783	3.837072454922791e-10	1.1137660199231577e-13	3.144591667744209e-23	7.369270423739595e-27	3.0762121115894056e-23
226.98648518838212	3.767037989839103e-10	1.1137660199231577e-13	3.0535913415457676e-23	7.20152534936716e-27	3.133403164692731e-23
228.03420720004186	3.6982817978026677e-10	1.1137660199231577e-13	3.1634418991623606e-23	7.037598619058365e-27	3.191657478857538e-23
229.08676527677724	3.630780547701025e-10	1.1137660199231577e-13	3.345751377483773e-23	6.877403316691061e-27	3.250994821582798e-23
230.14418174085088	3.5645113342624467e-10	1.1137660199231577e-13	3.2948593875989397e-23	6.720854504595433e-27	3.311435327872775e-23
231.20647901755942	3.4994516702835826e-10	1.1137660199231577e-13	3.2879440835045464e-23	6.567869178519195e-27	3.372999507069363e-23
232.27367963571075	3.4355794789987494e-10	1.1137660199231577e-13	3.4942871620272434e-23	6.418366223617407e-27	3.435708249811642e-23
233.3458062281002	3.3728730865887004e-10	1.1137660199231577e-13	3.556781345365757e-23	6.272266371444536e-27	3.4995828351246105e-23
234.42288153199226	3.311311214825915e-10	1.1137660199231577e-13	3.479665923884024e-23	6.129492157925027e-27	3.56464493763995e-23
235.5049283896009	3.2508729738543525e-10	1.1137660199231577e-13	3.6162152067439355e-23	5.989967882281101e-27	3.630916634950751e-23
236.59196974857588	3.1915378551007646e-10	1.1137660199231577e-13	3.7911667648322244e-23	5.8536195668949325e-27	3.6984204151032745e-23
237.6840286624876	3.1332857243155943e-10	1.1137660199231577e-13	3.737938413579502e-23	5.720374918084973e-27	3.767179184227723e-23
238.78112829131783	3.0760968147407117e-10	1.1137660199231577e-13	3.7597781022366464e-23	5.59016328777467e-27	3.8372162743110977e-23
239.88329190194898	3.0199517204020265e-10	1.1137660199231577e-13	3.9759900250114426e-23	5.4629156360341326e-27	3.908555451114377e-23
240.99054286865956	2.9648313895243445e-10	1.1137660199231577e-13	4.0265663213939485e-23	5.338564494474022e-27	3.981220922237091e-23
242.10290467361776	2.9107171180666144e-10	1.1137660199231577e-13	3.967650922626982e-23	5.2170439304731716e-27	4.05523734533156e-23
243.2204009073816	2.857590543374949e-10	1.1137660199231577e-13	4.1290348188235744e-23	5.0982895122199664e-27	4.1306298364701764e-23
244.34305526939713	2.8054336379517214e-10	1.1137660199231577e-13	4.2966034128290617e-23	4.982238274550008e-27	4.207423978667899e-23
245.4708915685031	2.7542287033381694e-10	1.1137660199231577e-13	4.2448599247277046e-23	4.868828685560913e-27	4.285645830563516e-23
246.60393372343387	2.703958364108851e-10	1.1137660199231577e-13	4.2970848363839926e-23	4.758000613987488e-27	4.365321935262024e-23
247.74220576332863	2.6546055619755406e-10	1.1137660199231577e-13	4.520838179936528e-23	4.649695297319162e-27	4.446479329341638e-23
248.88573182823905	2.6061535499989015e-10	1.1137660199231577e-13	4.561823789120015e-23	4.543855310643491e-27	4.5291455520280315e-23
250.03453616964322	2.5585858869056467e-10	1.1137660199231577e-13	4.524054773187696e-23	4.440424536198537e-27	4.613348654539369e-23
251.18864315095797	2.511886431509586e-10	1.1137660199231577e-13	4.710355726147773e-23	4.339348133618662e-27	4.6991172096048404e-23
252.34807724805754	2.466039337234341e-10	1.1137660199231577e-13	4.8705460309372365e-23	4.2405725108572766e-27	4.786480321160391e-23
253.51286304979072	2.4210290467361835e-10	1.1137660199231577e-13	4.8245592850696336e-23	4.144045295771778e-27	4.875467634224471e-23
254.6830252585042	2.376840286624878e-10	1.1137660199231577e-13	4.9080080414358974e-23	4.049715308355003e-27	4.966109344957635e-23
255.85858869056452	2.333458062281009e-10	1.1137660199231577e-13	5.137755918051424e-23	3.957532533599058e-27	5.0584362109089065e-23
257.03957827688646	2.290867652767776e-10	1.1137660199231577e-13	5.172477708906192e-23	3.867448094976545e-27	5.152479561452916e-23
258.22601906345955	2.2490546058357873e-10	1.1137660199231577e-13	5.1604074951716524e-23	3.7794142285257305e-27	5.248271308420785e-23
259.4179362118815	2.2080047330189e-10	1.1137660199231577e-13	5.369347177766262e-23	3.693384257525322e-27	5.345843956928939e-23
260.6153549998895	2.1677041048196995e-10	1.1137660199231577e-13	5.52277218448021e-23	3.609312567745994e-27	5.44523061640895e-23
261.8183008218986	2.1281390459827135e-10	1.1137660199231577e-13	5.48613427335363e-23	3.52715458326497e-27	5.546465011842777e-23
263.02679918953817	2.0892961308540438e-10	1.1137660199231577e-13	5.602345643697874e-23	3.446866742831416e-27	5.649581495206521e-23
264.24087573219475	2.0511621788255662e-10	1.1137660199231577e-13	5.838024261760835e-23	3.368406476769573e-27	5.754615057127272e-23
265.4605561975539	2.0137242498623946e-10	1.1137660199231577e-13	5.868833100952429e-23	3.291732184407862e-27	5.861601338756373e-23
266.68586645214805	1.976969640111862e-10	1.1137660199231577e-13	5.884594055727672e-23	3.216803212021529e-27	5.970576643863742e-23
267.91683248190316	1.940885877592782e-10	1.1137660199231577e-13	6.116298564928482e-23	3.1435798312776504e-27	6.081577951156649e-23
269.1534803926917	1.9054607179632472e-10	1.1137660199231577e-13	6.263652614054571e-23	3.0720232181705e-27	6.194642926827974e-23
270.3958364108843	1.8706821403658048e-10	1.1137660199231577e-13	6.242663374558273e-23	3.002095432436674e-27	6.309809937337312e-23
271.64392688390836	1.8365383433483466e-10	1.1137660199231577e-13	6.391360278243224e-23	2.9337593974385393e-27	6.427118062430085e-23
272.89777828080406	1.8030177408595727e-10	1.1137660199231577e-13	6.632056148137491e-23	2.8669788805058393e-27	6.546607108398336e-23
274.15741719278833	1.770108958317422e-10	1.1137660199231577e-13	6.663046183679059e-23	2.8017184737245224e-27	6.668317621588421e-23
275.4228703338166	1.7378008287493794e-10	1.1137660199231577e-13	6.710423744330013e-23	2.737943575163113e-27	6.792290902159464e-23
276.6941645411513	1.7060823890031232e-10	1.1137660199231577e-13	6.963863233644328e-23	2.67562037052621e-27	6.918569018097975e-23
277.97132677592884	1.6749428760264407e-10	1.1137660199231577e-13	7.107268746889078e-23	2.6147158152257966e-27	7.047194819492607e-23
279.2543841237339	1.6443717232149313e-10	1.1137660199231577e-13	7.105250347982458e-23	2.5551976168604578e-27	7.178211953074776e-23
280.54336379517133	1.61435855682649e-10	1.1137660199231577e-13	7.288099794579316e-23	2.4970342180936313e-27	7.311664877029071e-23
281.8382931264455	1.584893192461114e-10	1.1137660199231577e-13	7.532864264731971e-23	2.4401947799213797e-27	7.447598876079591e-23
283.1391995799379	1.5559656316050773e-10	1.1137660199231577e-13	7.568810137362164e-23	2.3846491653212498e-27	7.586060076856177e-23
284.44611074479167	1.527566058238073e-10	1.1137660199231577e-13	7.651080433928727e-23	2.330367923273127e-27	7.727095463546869e-23
285.75905433749466	1.4996848355023763e-10	1.1137660199231577e-13	7.924818941607521e-23	2.2773222731439994e-27	7.87075289384086e-23
287.0780582024692	1.4723125024327186e-10	1.1137660199231577e-13	8.066647343805623e-23	2.2254840894280058e-27	8.017081115168339e-23
288.40315031266056	1.4454397707459307e-10	1.1137660199231577e-13	8.08848883219327e-23	2.1748258868340033e-27	8.166129781241748e-23
289.7343587701324	1.4190575216890925e-10	1.1137660199231577e-13	8.306365732171972e-23	2.1253208057124133e-27	8.31794946890511e-23
291.0717118066605	1.3931568029453056e-10	1.1137660199231577e-13	8.55621494577876e-23	2.0769425978139674e-27	8.472591695296046e-23
292.41523778433367	1.367728825595849e-10	1.1137660199231577e-13	8.60160511737606e-23	2.0296656123724583e-27	8.6301089353274e-23
293.76496519615307	1.3427649611378662e-10	1.1137660199231577e-13	8.721621714578311e-23	1.9834647825044398e-27	8.790554639493357e-23
295.1209226666387	1.3182567385564064e-10	1.1137660199231577e-13	9.016049275323303e-23	1.9383156119183546e-27	8.953983252007116e-23
296.4831389524342	1.2941958414499884e-10	1.1137660199231577e-13	9.159480763125733e-23	1.89419416192636e-27	9.120450229275224e-23
297.8516429429191	1.2705741052085411e-10	1.1137660199231577e-13	9.210460151045574e-23	1.8510770387516318e-27	9.29001205871596e-23
299.2264636608189	1.247383514242945e-10	1.1137660199231577e-13	9.463174586209583e-23	1.8089413811247603e-27	9.462726277926953e-23
300.6076302628232	1.2246161992650486e-10	1.1137660199231577e-13	9.718858787151067e-23	1.7677648481623235e-27	9.638651494209798e-23
301.9951720402016	1.2022644346174145e-10	1.1137660199231577e-13	9.779345087111252e-23	1.7275256075215227e-27	9.817847404457033e-23
303.3891184194272	1.1803206356517295e-10	1.1137660199231577e-13	9.939995120879093e-23	1.688202323824328e-27	1.000037481540941e-22
304.7894989627983	1.1587773561551279e-10	1.1137660199231577e-13	1.0254480638310914e-22	1.6497741473452317e-27	1.0186295664289288e-22
306.19634336906785	1.1376272858234308e-10	1.1137660199231577e-13	1.0403249300663589e-22	1.6122207029563929e-27	1.0375673039818082e-22
307.6096814740708	1.1168632477805631e-10	1.1137660199231577e-13	1.0488256918635618e-22	1.5755220793245325e-27	1.0568571203623957e-22
309.0295432513592	1.0964781961431846e-10	1.1137660199231577e-13	1.0776974500210673e-22	1.5396588183536221e-27	1.0765055612048118e-22
310.45595881283555	1.0764652136298368e-10	1.1137660199231577e-13	1.1040437163006238e-22	1.5046119048680053e-27	1.096519293835583e-22
311.88895840939387	1.0568175092136578e-10	1.1137660199231577e-13	1.1121049991231272e-22	1.4703627565302335e-27	1.1169051095361094e-22
313.32857243155854	1.0375284158180146e-10	1.1137660199231577e-13	1.132547295058699e-22	1.4368932139885353e-27	1.137669925847118e-22
314.77483141013175	1.0185913880541167e-10	1.1137660199231577e-13	1.1660980686674341e-22	1.4041855312484154e-27	1.1588207889160428e-22
316.22776601683796	1.0000000000000012e-10	1.1137660199231577e-13	1.1819534399196552e-22	1.3722223662635625e-27	1.1803648758879567e-22
317.6874070649772	9.817479430199842e-11	1.1137660199231577e-13	1.1943011723184258e-22	1.3409867717408081e-27	1.2023094973410415e-22
319.15378551007615	9.638290236239717e-11	1.1137660199231577e-13	1.22696179111033e-22	1.3104621861544937e-27	1.2246620997672566e-22
320.62693245054675	9.462371613657921e-11	1.1137660199231577e-13	1.2542943602018592e-22	1.2806324249652902e-27	1.2474302680992027e-22
322.10687912834345	9.289663867799378e-11	1.1137660199231577e-13	1.265073478634019e-22	1.251481672038985e-27	1.2706217282838836e-22
323.5936569296284	9.120108393559092e-11	1.1137660199231577e-13	1.290131466470186e-22	1.2229944712605058e-27	1.2942443499044044e-22
325.0872973854344	8.953647655495948e-11	1.1137660199231577e-13	1.3258806601956682e-22	1.19515571833894e-27	1.3183061488503224e-22
326.587832172336	8.790225168308836e-11	1.1137660199231577e-13	1.3432713251970865e-22	1.1679506527989886e-27	1.3428152900377306e-22
328.09529311311906	8.629785477669712e-11	1.1137660199231577e-13	1.3600343551340831e-22	1.1413648501548113e-27	1.367780090179821e-22
329.60971217745794	8.472274141405958e-11	1.1137660199231577e-13	1.396507534820879e-22	1.1153842142619306e-27	1.3932090206090514e-22
331.1311214825911	8.317637711026723e-11	1.1137660199231577e-13	1.425233073465287e-22	1.0899949698433127e-27	1.419110710151687e-22
332.6595532940047	8.165823713585917e-11	1.1137660199231577e-13	1.4392556237886842e-22	1.0651836551854884e-27	1.4454939480558738e-22
334.19504002611427	8.0167806338768e-11	1.1137660199231577e-13	1.4693060599409885e-22	1.0409371150010216e-27	1.4723676869740556e-22
335.73761424295486	7.87045789695098e-11	1.1137660199231577e-13	1.5074206819029105e-22	1.017242493453355e-27	1.4997410460009355e-22
337.2873086588689	7.726805850957033e-11	1.1137660199231577e-13	1.5269566259900044e-22	9.940872273405187e-28	1.5276233137678237e-22
338.84415613920277	7.585775750291829e-11	1.1137660199231577e-13	1.5487073083895737e-22	9.714590394339127e-28	1.5560239515946009e-22
340.4081897010009	7.447319739059902e-11	1.1137660199231577e-13	1.5891551703734432e-22	9.493459319688012e-28	1.5849525967001918e-22
341.97944251370905	7.311390834834168e-11	1.1137660199231577e-13	1.6196962621896667e-22	9.277361802828927e-28	1.6144190654728294e-22
343.55794789987465	7.177942912713624e-11	1.1137660199231577e-13	1.6377026543354908e-22	9.066183265998151e-28	1.644433356800996e-22
345.1437393358564	7.046930689671468e-11	1.1137660199231577e-13	1.6730338941148527e-22	8.8598117395401e-28	1.6750056554664193e-22
346.73685045253166	6.918309709189374e-11	1.1137660199231577e-13	1.7137623202143717e-22	8.658137802539846e-28	1.7061463356000349e-22
348.337315036012	6.792036326171841e-11	1.1137660199231577e-13	1.7361203649106196e-22	8.46105452480647e-28	1.7378659642022863e-22
349.94516702835733	6.668067692136226e-11	1.1137660199231577e-13	1.7634261065263902e-22	8.268457410177475e-28	1.7701753047288118e-22
351.56044052829833	6.546361740672742e-11	1.1137660199231577e-13	1.8081177775963829e-22	8.080244341113299e-28	1.803085320742842e-22
353.18316979195697	6.426877173170208e-11	1.1137660199231577e-13	1.840950439108074e-22	7.896315524553503e-28	1.836607179635449e-22
354.81338923357566	6.309573444801926e-11	1.1137660199231577e-13	1.863691802064582e-22	7.716573439004861e-28	1.870752256415035e-22
356.45113342624427	6.194410750767819e-11	1.1137660199231577e-13	1.9046667526007062e-22	7.540922782834552e-28	1.9055321375671575e-22
358.09643710263623	6.081350012787172e-11	1.1137660199231577e-13	1.9484062865676102e-22	7.369270423739577e-28	1.9409586249862633e-22
359.74933515574236	5.970352865838373e-11	1.1137660199231577e-13	1.9743044978413773e-22	7.201525349367131e-28	1.9770437399803646e-22
361.4098626396135	5.861381645140282e-11	1.1137660199231577e-13	2.007673182713079e-22	7.0375986190583445e-28	2.0137997273503055e-22
363.0780547701014	5.7543993733715757e-11	1.1137660199231577e-13	2.056907103023357e-22	6.877403316691045e-28	2.0512390595447455e-22
364.75394692560764	5.6493697481230414e-11	1.1137660199231577e-13	2.092704455963869e-22	6.720854504595448e-28	2.0893744408925002e-22
366.43757464783334	5.5462571295791095e-11	1.1137660199231577e-13	2.1209821849698577e-22	6.567869178519176e-28	2.1282188119134914e-22
368.1289736425313	5.4450265284242246e-11	1.1137660199231577e-13	2.1679864828826134e-22	6.418366223617419e-28	2.1677853537098433e-22
369.8281797802663	5.34564359396972e-11	1.1137660199231577e-13	2.215226983335957e-22	6.272266371444514e-28	2.208087492438698e-22
371.5352290971724	5.2480746024977384e-11	1.1137660199231577e-13	2.245493531671605e-22	6.129492157925036e-28	2.2491389038680636e-22
373.2501577957206	5.152286445817568e-11	1.1137660199231577e-13	2.2856030515146313e-22	5.989967882281085e-28	2.290953518017489e-22
374.97300224548337	5.0582466200311547e-11	1.1137660199231577e-13	2.3397630052846336e-22	5.853619566894945e-28	2.3335455238848923e-22
376.70379898390894	4.965923214503364e-11	1.1137660199231577e-13	2.3792464457117732e-22	5.720374918084956e-28	2.3769293742613897e-22
378.44258471709315	4.875284901033877e-11	1.1137660199231577e-13	2.4138326810617406e-22	5.590163287774683e-28	2.4211197906355074e-22
380.1893963205613	4.786300923226387e-11	1.1137660199231577e-13	2.4673835682946313e-22	5.462915636034113e-28	2.4661317681887177e-22
381.94427084004644	4.6989410860521645e-11	1.1137660199231577e-13	2.518672956453579e-22	5.338564494474032e-28	2.5119805808836953e-22
383.70724549227884	4.613175745603796e-11	1.1137660199231577e-13	2.55421051695006e-22	5.217043930473155e-28	2.5586817866473163e-22
385.4783576657717	4.528975799036219e-11	1.1137660199231577e-13	2.6017768395252476e-22	5.098289512219979e-28	2.606251232649872e-22
387.25764492161727	4.446312674691089e-11	1.1137660199231577e-13	2.6612829597487327e-22	4.982238274549994e-28	2.6547050606825923e-22
389.04514499428046	4.365158322401673e-11	1.1137660199231577e-13	2.7053323365170175e-22	4.868828685560927e-28	2.704059712634962e-22
390.8408957924021	4.285485203974398e-11	1.1137660199231577e-13	2.7471409714299994e-22	4.758000613987477e-28	2.7543319360740705e-22
392.6449353995997	4.2072662838444514e-11	1.1137660199231577e-13	2.8077555193276817e-22	4.649695297319174e-28	2.805538789927465e-22
394.4573020752785	4.130475019901617e-11	1.1137660199231577e-13	2.8637456248674226e-22	4.543855310643482e-28	2.8576976502718893e-22
396.2780342554393	4.0550853544838485e-11	1.1137660199231577e-13	2.905653406575519e-22	4.440424536198547e-28	2.910826216229427e-22
398.1071705534973	3.981071705534974e-11	1.1137660199231577e-13	2.9613693396144127e-22	4.339348133618651e-28	2.96494251597345e-22
399.94474976109734	3.9084089579240304e-11	1.1137660199231577e-13	3.0269309248401617e-22	4.240572510857286e-28	3.020064912846057e-22
401.79081084894	3.837072454922789e-11	1.1137660199231577e-13	3.076447002043117e-22	4.1440452957717675e-28	3.076212111589408e-22
403.64539296760483	3.7670379898390986e-11	1.1137660199231577e-13	3.126445574216546e-22	4.049715308355014e-28	3.133403164692735e-22
405.5085354483839	3.698281797802667e-11	1.1137660199231577e-13	3.1947806789452665e-22	3.9575325335990506e-28	3.191657478857539e-22
407.3802778041126	3.630780547701022e-11	1.1137660199231577e-13	3.25640531196959e-22	3.8674480949765503e-28	3.2509948215828006e-22
409.26065973001096	3.564511334262443e-11	1.1137660199231577e-13	3.3057050773430424e-22	3.7794142285257182e-28	3.3114353278727777e-22
411.14972110452214	3.4994516702835795e-11	1.1137660199231577e-13	3.3704120788129297e-22	3.6933842575253303e-28	3.3729995070693655e-22
413.04750199016144	3.435579478998748e-11	1.1137660199231577e-13	3.442628145626503e-22	3.6093125677459877e-28	3.435708249811643e-22
414.95404263436285	3.372873086588696e-11	1.1137660199231577e-13	3.498806943255495e-22	3.5271545832649767e-28	3.499582835124616e-22
416.8693834703355	3.311311214825914e-11	1.1137660199231577e-13	3.558077613548516e-22	3.4468667428314102e-28	3.5646449376399503e-22
418.79356511791826	3.2508729738543495e-11	1.1137660199231577e-13	3.634873349590366e-22	3.3684064767695794e-28	3.630916634950754e-22
420.7266283844442	3.191537855100761e-11	1.1137660199231577e-13	3.7030147808215864e-22	3.291732184407849e-28	3.6984204151032795e-22
422.66861426560286	3.1332857243155937e-11	1.1137660199231577e-13	3.761017267231357e-22	3.216803212021537e-28	3.767179184227721e-22
424.619563946313	3.0760968147407096e-11	1.1137660199231577e-13	3.835631456709023e-22	3.143579831277644e-28	3.8372162743111e-22
426.57951880159254	3.019951720402023e-11	1.1137660199231577e-13	3.9154503055855593e-22	3.0720232181705085e-28	3.908555451114383e-22
428.54852039743963	2.964831389524343e-11	1.1137660199231577e-13	3.979482823926828e-22	3.0020954324366654e-28	3.9812209222370945e-22
430.5266104917105	2.910717118066612e-11	1.1137660199231577e-13	4.0492297897684237e-22	2.933759397438548e-28	4.055237345331563e-22
432.5138310350088	2.8575905433749484e-11	1.1137660199231577e-13	4.1352737368999326e-22	2.8669788805058336e-28	4.130629836470176e-22
434.51022417157145	2.8054336379517204e-11	1.1137660199231577e-13	4.211198755272633e-22	2.801718473724529e-28	4.2074239786678986e-22
436.5158322401661	2.7542287033381654e-11	1.1137660199231577e-13	4.279215170138247e-22	2.7379435751631045e-28	4.285645830563524e-22
438.5306977749856	2.703958364108849e-11	1.1137660199231577e-13	4.364701965148131e-22	2.675620370526217e-28	4.365321935262026e-22
440.55486350655343	2.6546055619755402e-11	1.1137660199231577e-13	4.453167319915553e-22	2.614715815225792e-28	4.446479329341639e-22
442.58837236262644	2.6061535499989007e-11	1.1137660199231577e-13	4.5265256336585325e-22	2.5551976168604647e-28	4.529145552028031e-22
444.6312674691088	2.5585858869056465e-11	1.1137660199231577e-13	4.607933799749327e-22	2.4970342180936256e-28	4.61334865453937e-22
446.683592150963	2.5118864315095846e-11	1.1137660199231577e-13	4.7043618496479985e-22	2.440194779921385e-28	4.699117209604843e-22
448.7453899331323	2.46603933723434e-11	1.1137660199231577e-13	4.789345053285708e-22	2.3846491653212453e-28	4.786480321160393e-22
450.81670454146007	2.4210290467361827e-11	1.1137660199231577e-13	4.868905419885262e-22	2.330367923273132e-28	4.875467634224473e-22
452.8975799036209	2.376840286624877e-11	1.1137660199231577e-13	4.966460908268898e-22	2.277322273143995e-28	4.966109344957635e-22
454.9880601500485	2.3334580622810074e-11	1.1137660199231577e-13	5.064800757409739e-22	2.2254840894280122e-28	5.0584362109089095e-22
457.0881896148752	2.2908676527677728e-11	1.1137660199231577e-13	5.149032196642704e-22	2.1748258868339978e-28	5.152479561452926e-22
459.19801283686854	2.2490546058357854e-11	1.1137660199231577e-13	5.243556637935072e-22	2.125320805712418e-28	5.248271308420791e-22
461.31757456037957	2.2080047330188995e-11	1.1137660199231577e-13	5.351561236820706e-22	2.0769425978139624e-28	5.345843956928939e-22
463.44691973628795	2.1677041048196978e-11	1.1137660199231577e-13	5.447162761273967e-22	2.0296656123724625e-28	5.445230616408956e-22
465.5860935229591	2.128139045982711e-11	1.1137660199231577e-13	5.539858099956398e-22	1.983464782504434e-28	5.546465011842782e-22
467.73514128719813	2.089296130854043e-11	1.1137660199231577e-13	5.650864965448376e-22	1.9383156119183594e-28	5.649581495206521e-22
469.8941086052156	2.0511621788255642e-11	1.1137660199231577e-13	5.760587673949594e-22	1.8941941619263544e-28	5.754615057127277e-22
472.06304126359043	2.0137242498623926e-11	1.1137660199231577e-13	5.857456098345638e-22	1.8510770387516378e-28	5.861601338756381e-22
474.2419852602448	1.97696964011186e-11	1.1137660199231577e-13	5.9666581807994e-22	1.8089413811247564e-28	5.970576643863744e-22
476.4309868054156	1.9408858775927824e-11	1.1137660199231577e-13	6.087625675729059e-22	1.767764848162328e-28	6.081577951156649e-22
478.6300923226385	1.9054607179632472e-11	1.1137660199231577e-13	6.195630711014028e-22	1.7275256075215196e-28	6.194642926827974e-22
480.8393484497285	1.8706821403658028e-11	1.1137660199231577e-13	6.303349347382507e-22	1.6882023238243308e-28	6.309809937337319e-22
483.05880203977284	1.836538343348345e-11	1.1137660199231577e-13	6.429262691528028e-22	1.6497741473452268e-28	6.427118062430092e-22
485.28850016212095	1.8030177408595725e-11	1.1137660199231577e-13	6.552011115222103e-22	1.612220702956397e-28	6.546607108398334e-22
487.5284901033865	1.77010895831742e-11	1.1137660199231577e-13	6.663552959821449e-22	1.5755220793245277e-28	6.6683176215884265e-22
489.77881936844614	1.7378008287493785e-11	1.1137660199231577e-13	6.789207712365572e-22	1.5396588183536265e-28	6.792290902159465e-22
492.0395356814511	1.706082389003123e-11	1.1137660199231577e-13	6.92481500324638e-22	1.5046119048680013e-28	6.918569018097975e-22
494.3106869868354	1.6749428760264396e-11	1.1137660199231577e-13	7.047241652764241e-22	1.4703627565302368e-28	7.047194819492616e-22
496.59232145033627	1.6443717232149315e-11	1.1137660199231577e-13	7.171982707545571e-22	1.4368932139885318e-28	7.178211953074777e-22
498.88448746001217	1.614358556826489e-11	1.1137660199231577e-13	7.314636484771367e-22	1.4041855312484187e-28	7.311664877029074e-22
501.18723362727246	1.5848931924611124e-11	1.1137660199231577e-13	7.452363220008689e-22	1.3722223662635595e-28	7.447598876079594e-22
503.50060878790475	1.5559656316050766e-11	1.1137660199231577e-13	7.580821814345435e-22	1.3409867717408112e-28	7.586060076856184e-22
505.82466200311427	1.5275660582380714e-11	1.1137660199231577e-13	7.724891970995953e-22	1.3104621861544904e-28	7.727095463546879e-22
508.1594425605605	1.4996848355023763e-11	1.1137660199231577e-13	7.877048870629225e-22	1.2806324249652945e-28	7.870752893840861e-22
510.50499997540646	1.4723125024327178e-11	1.1137660199231577e-13	8.016231910647333e-22	1.2514816720389814e-28	8.017081115168342e-22
512.8613839913648	1.4454397707459305e-11	1.1137660199231577e-13	8.160264649208981e-22	1.2229944712605095e-28	8.166129781241747e-22
515.2286445817567	1.4190575216890903e-11	1.1137660199231577e-13	8.321639797683393e-22	1.195155718338937e-28	8.31794946890512e-22
517.6068319505677	1.3931568029453041e-11	1.1137660199231577e-13	8.476642309676745e-22	1.167950652798991e-28	8.472591695296055e-22
519.9959965335162	1.3677288255958484e-11	1.1137660199231577e-13	8.624513127367196e-22	1.1413648501548092e-28	8.630108935327403e-22
522.3961889991198	1.3427649611378654e-11	1.1137660199231577e-13	8.789245237436971e-22	1.115384214261933e-28	8.79055463949336e-22
524.8074602497728	1.3182567385564062e-11	1.1137660199231577e-13	8.96018602748847e-22	1.0899949698433097e-28	8.953983252007118e-22
527.2298614228228	1.2941958414499868e-11	1.1137660199231577e-13	9.118736111295857e-22	1.0651836551854902e-28	9.120450229275235e-22
529.6634438916581	1.2705741052085415e-11	1.1137660199231577e-13	9.284643001202908e-22	1.0409371150010202e-28	9.290012058715956e-22
532.1082592667942	1.2473835142429442e-11	1.1137660199231577e-13	9.467038213174375e-22	1.0172424934533572e-28	9.462726277926958e-22
534.5643593969719	1.2246161992650474e-11	1.1137660199231577e-13	9.641907913221626e-22	9.940872273405157e-29	9.638651494209804e-22
537.0317963702527	1.2022644346174147e-11	1.1137660199231577e-13	9.81197815334643e-22	9.714590394339158e-29	9.817847404457033e-22
539.5106225151279	1.1803206356517279e-11	1.1137660199231577e-13	9.999961374994915e-22	9.493459319687979e-29	1.0000374815409423e-21
542.0008904016238	1.1587773561551278e-11	1.1137660199231577e-13	1.0192337518979389e-21	9.277361802828955e-29	1.0186295664289297e-21
544.5026528424214	1.13762728582343e-11	1.1137660199231577e-13	1.0373170618655035e-21	9.066183265998132e-29	1.0375673039818088e-21
547.0159628939716	1.1168632477805627e-11	1.1137660199231577e-13	1.0563803196614991e-21	8.859811739540114e-29	1.0568571203623958e-21
549.5408738576248	1.0964781961431842e-11	1.1137660199231577e-13	1.0769885771248343e-21	8.658137802539825e-29	1.0765055612048123e-21
552.0774392807573	1.0764652136298364e-11	1.1137660199231577e-13	1.0967644874415577e-21	8.461054524806491e-29	1.0965192938355834e-21
554.625712957911	1.0568175092136576e-11	1.1137660199231577e-13	1.116306690259676e-21	8.268457410177459e-29	1.1169051095361095e-21
557.1857489319299	1.0375284158180133e-11	1.1137660199231577e-13	1.1377150467010226e-21	8.080244341113315e-29	1.1376699258471193e-21
559.7576014951104	1.0185913880541162e-11	1.1137660199231577e-13	1.1593931133232243e-21	7.896315524553475e-29	1.1588207889160438e-21
562.341325190349	1.0000000000000012e-11	1.1137660199231577e-13	1.1800421167761285e-21	7.716573439004885e-29	1.1803648758879573e-21
564.9369748123029	9.817479430199828e-12	1.1137660199231577e-13	1.2018967895897586e-21	7.54092278283453e-29	1.2023094973410432e-21
567.5446054085471	9.638290236239715e-12	1.1137660199231577e-13	1.2251824610298605e-21	7.369270423739597e-29	1.2246620997672576e-21
570.1642722807478	9.462371613657915e-12	1.1137660199231577e-13	1.2475910277388244e-21	7.201525349367111e-29	1.2474302680992029e-21
572.7960309858292	9.28966386779937e-12	1.1137660199231577e-13	1.2700238985054162e-21	7.037598619058358e-29	1.2706217282838841e-21
575.4399373371573	9.120108393559082e-12	1.1137660199231577e-13	1.294372893536216e-21	6.87740331669102e-29	1.2942443499044055e-21
578.0960474057181	8.953647655495947e-12	1.1137660199231577e-13	1.3188351363670198e-21	6.72085450459543e-29	1.3183061488503231e-21
580.7644175213123	8.790225168308834e-12	1.1137660199231577e-13	1.3424286097449595e-21	6.567869178519163e-29	1.3428152900377305e-21
583.4451042737447	8.62978547766971e-12	1.1137660199231577e-13	1.3674387688868162e-21	6.418366223617406e-29	1.3677800901798208e-21
586.1381645140291	8.472274141405952e-12	1.1137660199231577e-13	1.3937593774211717e-21	6.272266371444498e-29	1.3932090206090526e-21
588.843655355589	8.317637711026712e-12	1.1137660199231577e-13	1.4191852483825692e-21	6.12949215792502e-29	1.4191107101516888e-21
591.5616341754743	8.16582371358591e-12	1.1137660199231577e-13	1.4449101790031322e-21	5.989967882281067e-29	1.4454939480558746e-21
594.2921586155727	8.016780633876794e-12	1.1137660199231577e-13	1.4725758722221597e-21	5.853619566894928e-29	1.4723676869740565e-21
597.0352865838372	7.87045789695098e-12	1.1137660199231577e-13	1.5002200590179901e-21	5.720374918084946e-29	1.4997410460009353e-21
599.7910762555094	7.726805850957028e-12	1.1137660199231577e-13	1.5271835887509611e-21	5.590163287774667e-29	1.5276233137678239e-21
602.5595860743581	7.58577575029183e-12	1.1137660199231577e-13	1.555757854912677e-21	5.462915636034104e-29	1.5560239515945995e-21
605.3408747539136	7.447319739059896e-12	1.1137660199231577e-13	1.5855147922259223e-21	5.338564494474023e-29	1.5849525967001933e-21
608.1350012787183	7.311390834834162e-12	1.1137660199231577e-13	1.6144097791603548e-21	5.21704393047314e-29	1.61441906547283e-21
610.9420249055721	7.177942912713618e-12	1.1137660199231577e-13	1.6438740647406632e-21	5.098289512219962e-29	1.6444333568009974e-21
613.7620051647946	7.0469306896714575e-12	1.1137660199231577e-13	1.6752854315696882e-21	4.9822382745499805e-29	1.6750056554664222e-21
616.5950018614822	6.918309709189375e-12	1.1137660199231577e-13	1.706568124956461e-21	4.868828685560917e-29	1.7061463356000335e-21
619.4410750767818	6.792036326171835e-12	1.1137660199231577e-13	1.7373847361019056e-21	4.7580006139874637e-29	1.7378659642022883e-21
622.3002851691596	6.6680676921362215e-12	1.1137660199231577e-13	1.7699900717638615e-21	4.64969529731916e-29	1.7701753047288124e-21
625.1726927756862	6.546361740672738e-12	1.1137660199231577e-13	1.8036532479121657e-21	4.543855310643467e-29	1.803085320742843e-21
628.058358813318	6.4268771731701975e-12	1.1137660199231577e-13	1.8365173289069227e-21	4.4404245361985345e-29	1.836607179635452e-21
630.9573444801937	6.309573444801918e-12	1.1137660199231577e-13	1.8702293207523028e-21	4.3393481336186374e-29	1.870752256415036e-21
633.869711256927	6.194410750767818e-12	1.1137660199231577e-13	1.90587571570095e-21	4.240572510857275e-29	1.905532137567159e-21
636.7955209079162	6.081350012787169e-12	1.1137660199231577e-13	1.941314080861278e-21	4.1440452957717564e-29	1.940958624986265e-21
639.7348354826482	5.97035286583837e-12	1.1137660199231577e-13	1.9765298904416156e-21	4.0497153083550015e-29	1.9770437399803673e-21
642.6877173170201	5.861381645140276e-12	1.1137660199231577e-13	2.013695445832175e-21	3.9575325335990345e-29	2.0137997273503088e-21
645.6542290346556	5.754399373371571e-12	1.1137660199231577e-13	2.0518012526974427e-21	3.86744809497654e-29	2.051239059544747e-21
648.6344335482388	5.649369748123019e-12	1.1137660199231577e-13	2.0892074498385015e-21	3.779414228525712e-29	2.0893744408925083e-21
651.6283940608428	5.546257129579109e-12	1.1137660199231577e-13	2.1277424322432294e-21	3.6933842575253213e-29	2.128218811913491e-21
654.6361740672747	5.4450265284242235e-12	1.1137660199231577e-13	2.168181955176948e-21	3.609312567745994e-29	2.167785353709843e-21
657.6578373554206	5.345643593969716e-12	1.1137660199231577e-13	2.208370947334616e-21	3.527154583264967e-29	2.208087492438699e-21
660.6934480075957	5.248074602497737e-12	1.1137660199231577e-13	2.2486060175661268e-21	3.446866742831417e-29	2.2491389038680638e-21
663.7430704019089	5.152286445817567e-12	1.1137660199231577e-13	2.290929688458686e-21	3.368406476769573e-29	2.2909535180174912e-21
666.8067692136219	5.05824662003115e-12	1.1137660199231577e-13	2.3340877842534455e-21	3.291732184407857e-29	2.3335455238848957e-21
669.8846094165265	4.965923214503366e-12	1.1137660199231577e-13	2.376690980739668e-21	3.216803212021531e-29	2.3769293742613888e-21
672.9766562843175	4.875284901033873e-12	1.1137660199231577e-13	2.4206952438157533e-21	3.1435798312776507e-29	2.4211197906355088e-21
676.0829753919819	4.786300923226386e-12	1.1137660199231577e-13	2.466572830429222e-21	3.0720232181705013e-29	2.4661317681887196e-21
679.2036326171843	4.698941086052166e-12	1.1137660199231577e-13	2.5121903958400744e-21	3.0020954324366747e-29	2.5119805808836953e-21
682.3386941416697	4.613175745603797e-12	1.1137660199231577e-13	2.5581443877049985e-21	2.9337593974385416e-29	2.558681786647316e-21
685.4882264526614	4.528975799036218e-12	1.1137660199231577e-13	2.6063059308283712e-21	2.8669788805058406e-29	2.6062512326498714e-21
688.6522963442762	4.446312674691086e-12	1.1137660199231577e-13	2.65521868792905e-21	2.8017184737245195e-29	2.6547050606825945e-21
691.8309709189363	4.365158322401669e-12	1.1137660199231577e-13	2.7037569843980714e-21	2.737943575163113e-29	2.704059712634966e-21
695.0243175887969	4.285485203974396e-12	1.1137660199231577e-13	2.7539677241084386e-21	2.6756203705262104e-29	2.754331936074072e-21
698.2324040771712	4.207266283844449e-12	1.1137660199231577e-13	2.806016502326133e-21	2.6147158152257964e-29	2.805538789927466e-21
701.4552984199714	4.130475019901612e-12	1.1137660199231577e-13	2.857830136706832e-21	2.5551976168604563e-29	2.8576976502718935e-21
704.6930689671467	4.0550853544838456e-12	1.1137660199231577e-13	2.91028728476626e-21	2.4970342180936297e-29	2.910826216229428e-21
707.945784384138	3.981071705534972e-12	1.1137660199231577e-13	2.9650727403830506e-21	2.4401947799213786e-29	2.964942515973454e-21
711.2135136533288	3.908408957924027e-12	1.1137660199231577e-13	3.020538863486609e-21	2.38464916532125e-29	3.0200649128460597e-21
714.4963260755135	3.837072454922787e-12	1.1137660199231577e-13	3.0758543831812225e-21	2.3303679232731257e-29	3.0762121115894097e-21
717.7942912713615	3.767037989839096e-12	1.1137660199231577e-13	3.133105127866513e-21	2.277322273143999e-29	3.1334031646927355e-21
721.1074791828997	3.698281797802661e-12	1.1137660199231577e-13	3.192157272039356e-21	2.2254840894280062e-29	3.1916574788575416e-21
724.4359600749899	3.6307805477010206e-12	1.1137660199231577e-13	3.2510502521080645e-21	2.1748258868340031e-29	3.2509948215828012e-21
727.7798045368243	3.5645113342624402e-12	1.1137660199231577e-13	3.310910570819917e-21	2.1253208057124114e-29	3.31143532787278e-21
731.1390834834173	3.4994516702835795e-12	1.1137660199231577e-13	3.3731973379693353e-21	2.0769425978139673e-29	3.3729995070693686e-21
734.5138681571151	3.4355794789987457e-12	1.1137660199231577e-13	3.4361349298588224e-21	2.0296656123724584e-29	3.4357082498116465e-21
737.9042301291007	3.3728730865886955e-12	1.1137660199231577e-13	3.499180149754836e-21	1.98346478250444e-29	3.499582835124619e-21
741.3102413009177	3.3113112148259093e-12	1.1137660199231577e-13	3.564416137874347e-21	1.9383156119183544e-29	3.5646449376399544e-21
744.7319739059889	3.2508729738543496e-12	1.1137660199231577e-13	3.631429552471262e-21	1.8941941619263598e-29	3.630916634950755e-21
748.1695005111545	3.19153785510076e-12	1.1137660199231577e-13	3.698400483671008e-21	1.8510770387516318e-29	3.698420415103279e-21
751.6228940182053	3.1332857243155895e-12	1.1137660199231577e-13	3.766677506250952e-21	1.80894138112476e-29	3.767179184227727e-21
755.0922276654342	3.0760968147407062e-12	1.1137660199231577e-13	3.837480021631065e-21	1.7677648481623223e-29	3.837216274311104e-21
758.5775750291835	3.019951720402022e-12	1.1137660199231577e-13	3.9089256787590004e-21	1.7275256075215238e-29	3.908555451114384e-21
762.0790100254122	2.9648313895243416e-12	1.1137660199231577e-13	3.980780163326406e-21	1.688202323824328e-29	3.981220922237095e-21
765.5966069112561	2.9107171180666104e-12	1.1137660199231577e-13	4.055082313668733e-21	1.6497741473452318e-29	4.055237345331566e-21
769.1304402866099	2.8575905433749445e-12	1.1137660199231577e-13	4.131145608187034e-21	1.6122207029563912e-29	4.1306298364701814e-21
772.6805850957021	2.805433637951719e-12	1.1137660199231577e-13	4.2073292291687315e-21	1.5755220793245327e-29	4.207423978667903e-21
776.247116628692	2.7542287033381642e-12	1.1137660199231577e-13	4.2851789526051466e-21	1.5396588183536217e-29	4.285645830563523e-21
779.8301105232586	2.703958364108848e-12	1.1137660199231577e-13	4.365641906225611e-21	1.5046119048680046e-29	4.365321935262028e-21
783.429642766212	2.6546055619755368e-12	1.1137660199231577e-13	4.446790518717959e-21	1.470362756530233e-29	4.446479329341645e-21
787.0457896950985	2.606153549998898e-12	1.1137660199231577e-13	4.528679010218746e-21	1.4368932139885336e-29	4.529145552028036e-21
790.6786279998254	2.558585886905645e-12	1.1137660199231577e-13	4.613267540364115e-21	1.4041855312484155e-29	4.6133486545393715e-21
794.3282347242813	2.511886431509584e-12	1.1137660199231577e-13	4.699623547205538e-21	1.3722223662635635e-29	4.6991172096048446e-21
797.9946872679768	2.4660393372343384e-12	1.1137660199231577e-13	4.786317865566992e-21	1.3409867717408078e-29	4.786480321160396e-21
801.678063387679	2.4210290467361813e-12	1.1137660199231577e-13	4.875042821413194e-21	1.310462186154494e-29	4.875467634224478e-21
805.3784411990669	2.376840286624876e-12	1.1137660199231577e-13	4.966475076703524e-21	1.280632424965291e-29	4.966109344957636e-21
809.0958991783822	2.3334580622810057e-12	1.1137660199231577e-13	5.058681637322235e-21	1.2514816720389846e-29	5.058436210908914e-21
812.8305161640995	2.2908676527677707e-12	1.1137660199231577e-13	5.15199531264785e-21	1.2229944712605052e-29	5.152479561452929e-21
816.5823713585922	2.2490546058357845e-12	1.1137660199231577e-13	5.2482623020448344e-21	1.1951557183389406e-29	5.248271308420796e-21
820.3515443298185	2.2080047330188987e-12	1.1137660199231577e-13	5.3463302376284e-21	1.1679506527989891e-29	5.345843956928946e-21
824.1381150130021	2.1677041048196976e-12	1.1137660199231577e-13	5.445005123391687e-21	1.1413648501548117e-29	5.445230616408955e-21
827.9421637123345	2.12813904598271e-12	1.1137660199231577e-13	5.546091463388111e-21	1.1153842142619303e-29	5.546465011842785e-21
831.7637711026708	2.0892961308540426e-12	1.1137660199231577e-13	5.649987313606689e-21	1.0899949698433127e-29	5.649581495206521e-21
835.6030182312483	2.051162178825564e-12	1.1137660199231577e-13	5.7547922449567075e-21	1.0651836551854888e-29	5.75461505712728e-21
839.4599865193973	2.013724249862391e-12	1.1137660199231577e-13	5.861112233287742e-21	1.040937115001022e-29	5.861601338756383e-21
843.3347577642757	1.976969640111859e-12	1.1137660199231577e-13	5.97063700048655e-21	1.017242493453355e-29	5.970576643863746e-21
847.2274141405964	1.9408858775927797e-12	1.1137660199231577e-13	6.082034174170469e-21	9.940872273405182e-30	6.081577951156654e-21
851.1380382023768	1.9054607179632447e-12	1.1137660199231577e-13	6.1943621133357185e-21	9.714590394339127e-30	6.194642926827981e-21
855.0667128846832	1.8706821403658027e-12	1.1137660199231577e-13	6.309491369002902e-21	9.493459319688009e-30	6.309809937337318e-21
859.013521505396	1.8365383433483447e-12	1.1137660199231577e-13	6.427554959615791e-21	9.277361802828928e-30	6.427118062430093e-21
862.9785477669702	1.8030177408595717e-12	1.1137660199231577e-13	6.546714868493403e-21	9.066183265998159e-30	6.54660710839834e-21
866.9618757582169	1.7701089583174194e-12	1.1137660199231577e-13	6.66783305551489e-21	8.859811739540088e-30	6.6683176215884286e-21
870.9635899560806	1.737800828749377e-12	1.1137660199231577e-13	6.792421053173566e-21	8.658137802539843e-30	6.792290902159474e-21
874.9837752274364	1.706082389003123e-12	1.1137660199231577e-13	6.918989098858406e-21	8.461054524806473e-30	6.918569018097976e-21
879.0225168308842	1.674942876026439e-12	1.1137660199231577e-13	7.046865093632368e-21	8.26845741017748e-30	7.047194819492619e-21
883.079900418563	1.6443717232149303e-12	1.1137660199231577e-13	7.177955784464999e-21	8.080244341113301e-30	7.17821195307478e-21
887.1560120379609	1.614358556826488e-12	1.1137660199231577e-13	7.312120108303883e-21	7.896315524553496e-30	7.31166487702908e-21
891.2509381337459	1.5848931924611116e-12	1.1137660199231577e-13	7.447635826215004e-21	7.716573439004862e-30	7.447598876079598e-21
895.3647655495937	1.555965631605076e-12	1.1137660199231577e-13	7.585590131158518e-21	7.540922782834554e-30	7.586060076856184e-21
899.4975815300355	1.5275660582380711e-12	1.1137660199231577e-13	7.72728560945673e-21	7.369270423739578e-30	7.727095463546878e-21
903.6494737223014	1.4996848355023745e-12	1.1137660199231577e-13	7.871130285239375e-21	7.201525349367131e-30	7.870752893840871e-21
907.8205301781861	1.472312502432717e-12	1.1137660199231577e-13	8.01670984392732e-21	7.037598619058342e-30	8.017081115168347e-21
912.0108393559096	1.4454397707459289e-12	1.1137660199231577e-13	8.165940091353949e-21	6.877403316691044e-30	8.166129781241757e-21
916.2204901220001	1.4190575216890913e-12	1.1137660199231577e-13	8.318415833481811e-21	6.720854504595417e-30	8.317949468905112e-21
920.4495717531712	1.3931568029453043e-12	1.1137660199231577e-13	8.472561361863884e-21	6.56786917851918e-30	8.472591695296054e-21
924.698173938223	1.367728825595847e-12	1.1137660199231577e-13	8.629661064435779e-21	6.418366223617387e-30	8.630108935327409e-21
928.9663867799363	1.3427649611378648e-12	1.1137660199231577e-13	8.790802247704989e-21	6.272266371444515e-30	8.790554639493367e-21
933.2543007969915	1.3182567385564048e-12	1.1137660199231577e-13	8.954309717431368e-21	6.129492157925006e-30	8.953983252007126e-21
937.5620069258802	1.294195841449987e-12	1.1137660199231577e-13	9.12004955917389e-21	5.989967882281087e-30	9.120450229275234e-21
941.8895965228418	1.2705741052085407e-12	1.1137660199231577e-13	9.289881508391506e-21	5.853619566894919e-30	9.29001205871596e-21
946.237161365793	1.247383514242944e-12	1.1137660199231577e-13	9.463194132149629e-21	5.720374918084959e-30	9.462726277926962e-21
950.6047936562819	1.224616199265047e-12	1.1137660199231577e-13	9.638556441877177e-21	5.590163287774652e-30	9.638651494209811e-21
954.992586021436	1.2022644346174136e-12	1.1137660199231577e-13	9.817433740847365e-21	5.462915636034112e-30	9.817847404457043e-21
959.4006315159336	1.1803206356517285e-12	1.1137660199231577e-13	1.0000674536391912e-20	5.3385644944740115e-30	1.0000374815409422e-20
963.8290236239706	1.1587773561551266e-12	1.1137660199231577e-13	1.0186565642186708e-20	5.217043930473154e-30	1.0186295664289301e-20
968.2778562612496	1.13762728582343e-12	1.1137660199231577e-13	1.0375249927615366e-20	5.098289512219958e-30	1.0375673039818087e-20
972.747223776965	1.1168632477805621e-12	1.1137660199231577e-13	1.0568509347441686e-20	4.982238274549997e-30	1.0568571203623966e-20
977.2372209558112	1.0964781961431841e-12	1.1137660199231577e-13	1.0765513566806862e-20	4.8688286855609014e-30	1.0765055612048126e-20
981.7479430199844	1.0764652136298354e-12	1.1137660199231577e-13	1.0965036016143152e-20	4.7580006139874756e-30	1.0965192938355843e-20
986.279485631211	1.0568175092136568e-12	1.1137660199231577e-13	1.1168674069719308e-20	4.64969529731915e-30	1.1169051095361103e-20
990.8319448927675	1.0375284158180133e-12	1.1137660199231577e-13	1.1377037435344695e-20	4.5438553106434804e-30	1.1376699258471194e-20
995.4054173515275	1.018591388054115e-12	1.1137660199231577e-13	1.1588420160263041e-20	4.4404245361985244e-30	1.1588207889160443e-20
1000.	1.0000000000000006e-12	1.1137660199231577e-13	1.1803209337023482e-20	4.339348133618652e-30	1.1803648758879579e-20

==> image_data/fig4_matter_chi_Deltachi_plot_left.dat <==
1.e-11	0.03162277660168379	2.072926469167824e-55
1.0232929926559527e-11	0.03162277660168379	2.272918802501176e-55
1.0471285488189794e-11	0.03162277660168379	2.492205890929764e-55
1.0715193064170832e-11	0.03162277660168379	2.7326493333935735e-55
1.0964781977534475e-11	0.03162277660168379	2.9962905441209645e-55
1.1220184563633136e-11	0.03162277660168379	3.2853671936786334e-55
1.1481536240305804e-11	0.03162277660168379	3.6023334749457396e-55
1.1748975579678352e-11	0.03162277660168379	3.949880217244938e-55
1.2022644381636367e-11	0.03162277660168379	4.330957459742778e-55
1.2302687749009325e-11	0.03162277660168379	4.7488004373319264e-55
1.2589254164506043e-11	0.03162277660168379	5.20695623600852e-55
1.2882495569442208e-11	0.03162277660168379	5.709313891247554e-55
1.3182567444301683e-11	0.03162277660168379	6.260138258382796e-55
1.3489628891174354e-11	0.03162277660168379	6.864105170443527e-55
1.3803842718114159e-11	0.03162277660168379	7.526341563853637e-55
1.4125375525462117e-11	0.03162277660168379	8.252469527977318e-55
1.4454397794180046e-11	0.03162277660168379	9.048652932218644e-55
1.4791083976241854e-11	0.03162277660168379	9.921650587688505e-55
1.5135612587130316e-11	0.03162277660168379	1.0878873667287445e-54
1.548816630048835e-11	0.03162277660168379	1.1928447768023744e-54
1.584893204497506e-11	0.03162277660168379	1.3079282881062504e-54
1.6218101103377785e-11	0.03162277660168379	1.4341148645100086e-54
1.659586921403282e-11	0.03162277660168379	1.5724756764975772e-54
1.6982436674608486e-11	0.03162277660168379	1.724185297733232e-54
1.737800844830564e-11	0.03162277660168379	1.8905316007051964e-54
1.7782794272531933e-11	0.03162277660168379	2.0729266739976116e-54
1.8197008770107364e-11	0.03162277660168379	2.272918910793646e-54
1.86208715630602e-11	0.03162277660168379	2.4922060441767096e-54
1.9054607389073515e-11	0.03162277660168379	2.7326495822052754e-54
1.949844622064413e-11	0.03162277660168379	2.996290702781562e-54
1.995262338701713e-11	0.03162277660168379	3.285367441809339e-54
2.0417379698960552e-11	0.03162277660168379	3.602333763272111e-54
2.0892961576446532e-11	0.03162277660168379	3.949880453723269e-54
2.1379621179306477e-11	0.03162277660168379	4.330957811205423e-54
2.187761654092957e-11	0.03162277660168379	4.748800811063591e-54
2.2387211705075573e-11	0.03162277660168379	5.206956583779074e-54
2.2908676865874386e-11	0.03162277660168379	5.709314378813472e-54
2.344228851108657e-11	0.03162277660168379	6.26013874288546e-54
2.3988329568700957e-11	0.03162277660168379	6.864105685188854e-54
2.454708955694678e-11	0.03162277660168379	7.526342237619317e-54
2.511886473780023e-11	0.03162277660168379	8.252470186760282e-54
2.57039582740665e-11	0.03162277660168379	9.04865368444438e-54
2.6302680390120806e-11	0.03162277660168379	9.921651492593332e-54
2.6915348536393545e-11	0.03162277660168379	1.0878874578846066e-53
2.7542287557686792e-11	0.03162277660168379	1.1928448848739551e-53
2.8183829865411395e-11	0.03162277660168379	1.30792841098589e-53
2.8840315613835997e-11	0.03162277660168379	1.4341149922877014e-53
2.9512092880441456e-11	0.03162277660168379	1.5724758290331892e-53
3.019951785047619e-11	0.03162277660168379	1.7241854657571486e-53
3.090295500581046e-11	0.03162277660168379	1.8905317805429006e-53
3.1622777318189534e-11	0.03162277660168379	2.072926887894916e-53
3.2359366446988435e-11	0.03162277660168379	2.2729191433555895e-53
3.311311294157283e-11	0.03162277660168379	2.4922062982251406e-53
3.388441644837369e-11	0.03162277660168379	2.7326498809662516e-53
3.467368592278516e-11	0.03162277660168379	2.9962910255776936e-53
3.5481339845998345e-11	0.03162277660168379	3.2853678010306412e-53
3.630780644688564e-11	0.03162277660168379	3.6023341794166246e-53
3.7153523929053566e-11	0.03162277660168379	3.949880903823052e-53
3.801894070318425e-11	0.03162277660168379	4.330958318481052e-53
3.8904515624788895e-11	0.03162277660168379	4.74880139098855e-53
3.9810718237499164e-11	0.03162277660168379	5.206957214352993e-53
4.073802902202569e-11	0.03162277660168379	5.709315094533009e-53
4.1686939650915427e-11	0.03162277660168379	6.2601395529622775e-53
4.2657953249243205e-11	0.03162277660168379	6.864106570605738e-53
4.365158466137546e-11	0.03162277660168379	7.526343245935831e-53
4.4668360723947796e-11	0.03162277660168379	8.252471318267275e-53
4.570882054520095e-11	0.03162277660168379	9.048654931154257e-53
4.677351579082338e-11	0.03162277660168379	9.921652911710235e-53
4.786301097645191e-11	0.03162277660168379	1.0878876162486761e-52
4.897788376698573e-11	0.03162277660168379	1.1928450605338412e-52
5.011872528287222e-11	0.03162277660168379	1.3079286105784752e-52
5.128614041352709e-11	0.03162277660168379	1.434115214403706e-52
5.248074813805515e-11	0.03162277660168379	1.572476076719699e-52
5.3703181853441445e-11	0.03162277660168379	1.7241857463588423e-52
5.49540897103871e-11	0.03162277660168379	1.8905320924840196e-52
5.623413495696773e-11	0.03162277660168379	2.0729272372924722e-52
5.754399629029673e-11	0.03162277660168379	2.272919537777506e-52
5.888436821637986e-11	0.03162277660168379	2.492206736970907e-52
6.025596141835194e-11	0.03162277660168379	2.732650373642824e-52
6.165950313329077e-11	0.03162277660168379	2.996291580279487e-52
6.30957375378084e-11	0.03162277660168379	3.2853684187871317e-52
6.45654261426239e-11	0.03162277660168379	3.602334874201026e-52
6.606934819632677e-11	0.03162277660168379	3.949881684100597e-52
6.760830109854548e-11	0.03162277660168379	4.330959189085536e-52
6.918310082273978e-11	0.03162277660168379	4.748802370522744e-52
7.079458234884129e-11	0.03162277660168379	5.2069583127017855e-52
7.244360010597125e-11	0.03162277660168379	5.709316322072586e-52
7.413102842547103e-11	0.03162277660168379	6.260140933874397e-52
7.585776200448462e-11	0.03162277660168379	6.864108117561391e-52
7.76247163803397e-11	0.03162277660168379	7.526344977334247e-52
7.94328284159782e-11	0.03162277660168379	8.25247326509809e-52
8.12830567966943e-11	0.03162277660168379	9.048657111043935e-52
8.317638253844275e-11	0.03162277660168379	9.92165535433205e-52
8.511380950798733e-11	0.03162277660168379	1.0878878907391179e-51
8.70963649551651e-11	0.03162277660168379	1.192845367851889e-51
8.912510005754885e-11	0.03162277660168379	1.3079289552256136e-51
9.12010904777961e-11	0.03162277660168379	1.434115601467268e-51
9.332543693398088e-11	0.03162277660168379	1.572476510141051e-51
9.549926578320967e-11	0.03162277660168379	1.7241862326872736e-51
9.772372961883236e-11	0.03162277660168379	1.890532638376871e-51
1.0000000788156319e-10	0.03162277660168379	2.072927848751595e-51
1.0232930748483721e-10	0.03162277660168379	2.272920224073171e-51
1.0471286345473292e-10	0.03162277660168379	2.4922075070031446e-51
1.0715193958480074e-10	0.03162277660168379	2.7326512364799963e-51
1.0964782910614425e-10	0.03162277660168379	2.996292548823214e-51
1.1220185537311004e-10	0.03162277660168379	3.285369505177303e-51
1.1481537256494904e-10	0.03162277660168379	3.6023360919893755e-51
1.1748976640382183e-10	0.03162277660168379	3.949883051038359e-51
1.2022645488952844e-10	0.03162277660168379	4.3309607220803537e-51
1.2302688905135232e-10	0.03162277660168379	4.7488040895064603e-51
1.2589255371741694e-10	0.03162277660168379	5.2069602420266405e-51
1.2882496830196337e-10	0.03162277660168379	5.70931848562298e-51
1.3182568761096537e-10	0.03162277660168379	6.260143360545042e-51
1.3489630266651052e-10	0.03162277660168379	6.86411084084718e-51
1.380384415503829e-10	0.03162277660168379	7.526348031243356e-51
1.4125377026729607e-10	0.03162277660168379	8.252476691030083e-51
1.4454399362823297e-10	0.03162277660168379	9.048660955307181e-51
1.4791085615436197e-10	0.03162277660168379	9.921659665529765e-51
1.5135614300200716e-10	0.03162277660168379	1.0878883744321217e-50
1.5488168090916489e-10	0.03162277660168379	1.192845910558207e-50
1.5848933916406688e-10	0.03162277660168379	1.307929563896589e-50
1.6218103059630483e-10	0.03162277660168379	1.4341162844063752e-50
1.6595871259104083e-10	0.03162277660168379	1.572477276347301e-50
1.69824388126842e-10	0.03162277660168379	1.724187092100354e-50
1.7378010683768973e-10	0.03162277660168379	1.89053360267832e-50
1.778279660997262e-10	0.03162277660168379	2.072928930571396e-50
1.8197011214331445e-10	0.03162277660168379	2.2729214376003176e-50
1.8620874119100225e-10	0.03162277660168379	2.492208868635147e-50
1.905461006219921e-10	0.03162277660168379	2.732652764015553e-50
1.9498449016373575e-10	0.03162277660168379	2.9962942624578515e-50
1.9952626311128451e-10	0.03162277660168379	3.2853714279268255e-50
2.041738275750421e-10	0.03162277660168379	3.6023382489985787e-50
2.089296477575813e-10	0.03162277660168379	3.9498854709732773e-50
2.137962452602019e-10	0.03162277660168379	4.33096343727339e-50
2.1877620041992253e-10	0.03162277660168379	4.748807135533929e-50
2.2387215367761472e-10	0.03162277660168379	5.2069636594812815e-50
2.2908680697800558e-10	0.03162277660168379	5.709322319982419e-50
2.3442292520229085e-10	0.03162277660168379	6.260147662177715e-50
2.3988333763411744e-10	0.03162277660168379	6.864115667139765e-50
2.4547093945971414e-10	0.03162277660168379	7.526353446233633e-50
2.5118869330296434e-10	0.03162277660168379	8.252482766048496e-50
2.570396307962358e-10	0.03162277660168379	9.048667771392237e-50
2.6302685418780027e-10	0.03162277660168379	9.921667312938639e-50
2.6915353798669393e-10	0.03162277660168379	1.0878892324067374e-49
2.7542293064589265e-10	0.03162277660168379	1.1928468732011016e-49
2.81838356284694e-10	0.03162277660168379	1.3079306439420718e-49
2.884032164512177e-10	0.03162277660168379	1.4341174961518632e-49
2.9512099192596187e-10	0.03162277660168379	1.5724786359232349e-49
3.0199524456736826e-10	0.03162277660168379	1.7241886174863125e-49
3.0902961920037777e-10	0.03162277660168379	1.8905353140987852e-49
3.162278455489756e-10	0.03162277660168379	2.0729308507825133e-49
3.235937402137521e-10	0.03162277660168379	2.2729235919996863e-49
3.311312086955268e-10	0.03162277660168379	2.4922112858153698e-49
3.388442474661091e-10	0.03162277660168379	2.7326554760860954e-49
3.4673694608729477e-10	0.03162277660168379	2.996297305305027e-49
3.548134893792181e-10	0.03162277660168379	3.2853748419563912e-49
3.630781596392148e-10	0.03162277660168379	3.6023420795274754e-49
3.7153533891236706e-10	0.03162277660168379	3.949889768716172e-49
3.801895113149383e-10	0.03162277660168379	4.330968259312938e-49
3.8904526541192774e-10	0.03162277660168379	4.748812545838028e-49
3.9810729665000527e-10	0.03162277660168379	5.2069697297272996e-49
4.07380409847118e-10	0.03162277660168379	5.709329130791496e-49
4.168695217400879e-10	0.03162277660168379	6.260155303867303e-49
4.265796635915497e-10	0.03162277660168379	6.864124241008963e-49
4.3651598385761556e-10	0.03162277660168379	7.526363066134167e-49
4.466837509176749e-10	0.03162277660168379	8.25249355952637e-49
4.5708835586778343e-10	0.03162277660168379	9.048679881593178e-49
4.677353153791165e-10	0.03162277660168379	9.921680900637323e-49
4.78630274623008e-10	0.03162277660168379	1.0878907569410512e-48
4.897790102641196e-10	0.03162277660168379	1.1928485837250962e-48
5.011874335233337e-10	0.03162277660168379	1.3079325631598446e-48
5.128615933119893e-10	0.03162277660168379	1.4341196495100166e-48
5.248076794391261e-10	0.03162277660168379	1.5724810519951025e-48
5.370320258934342e-10	0.03162277660168379	1.7241913283348576e-48
5.495411142016524e-10	0.03162277660168379	1.8905383556711193e-48
5.62341576865194e-10	0.03162277660168379	2.0729342634419736e-48
5.754402008768238e-10	0.03162277660168379	2.2729274210282785e-48
5.888439313192497e-10	0.03162277660168379	2.4922155819952708e-48
6.025598750475371e-10	0.03162277660168379	2.7326602964321824e-48
6.165953044572999e-10	0.03162277660168379	2.996302713771235e-48
6.309576613406645e-10	0.03162277660168379	3.2853809102823857e-48
6.456545608320529e-10	0.03162277660168379	3.602348888245911e-48
6.606937954458749e-10	0.03162277660168379	3.9498974081564303e-48
6.760833392082743e-10	0.03162277660168379	4.330976830819743e-48
6.918313518851145e-10	0.03162277660168379	4.748822163160444e-48
7.079461833084509e-10	0.03162277660168379	5.206980520452487e-48
7.244363778037786e-10	0.03162277660168379	5.709341238083095e-48
7.413106787204094e-10	0.03162277660168379	6.260168888390677e-48
7.585780330673734e-10	0.03162277660168379	6.86413948298091e-48
7.76247596257308e-10	0.03162277660168379	7.526380167789023e-48
7.943287369608499e-10	0.03162277660168379	8.252512747797647e-48
8.128310420741e-10	0.03162277660168379	9.048701411043102e-48
8.317643218017979e-10	0.03162277660168379	9.921705056938148e-48
8.511386148589057e-10	0.03162277660168379	1.087893467309718e-47
8.709641937933469e-10	0.03162277660168379	1.1928516247909155e-47
8.912515704327376e-10	0.03162277660168379	1.3079359752752803e-47
9.120115014579872e-10	0.03162277660168379	1.4341234779502718e-47
9.3325499410673e-10	0.03162277660168379	1.5724853475538026e-47
9.54993312009608e-10	0.03162277660168379	1.7241961480115717e-47
9.772379811625034e-10	0.03162277660168379	1.8905437634165207e-47
1.0000007960378825e-9	0.03162277660168379	2.072940331005803e-47
1.0232938258384986e-9	0.03162277660168379	2.272934228923748e-47
1.0471294208967618e-9	0.03162277660168379	2.492223220553214e-47
1.0715202192231792e-9	0.03162277660168379	2.7326688670031417e-47
1.0964791532073222e-9	0.03162277660168379	2.996312330082441e-47
1.1220194564748955e-9	0.03162277660168379	3.2853916999276386e-47
1.1481546709045225e-9	0.03162277660168379	3.6023609943886394e-47
1.1748986538079792e-9	0.03162277660168379	3.9499109914381715e-47
1.2022655852776896e-9	0.03162277660168379	4.3309920714702594e-47
1.2302699757053575e-9	0.03162277660168379	4.748839263406158e-47
1.2589266734757525e-9	0.03162277660168379	5.206999707202171e-47
1.2882508728396923e-9	0.03162277660168379	5.7093627659175275e-47
1.3182581219704365e-9	0.03162277660168379	6.260193042964399e-47
1.3489643312077291e-9	0.03162277660168379	6.864166584807478e-47
1.3803857814938853e-9	0.03162277660168379	7.526410576473603e-47
1.4125391330063764e-9	0.03162277660168379	8.252546866840671e-47
1.4454414339915165e-9	0.03162277660168379	9.04873969317513e-47
1.4791101298038974e-9	0.03162277660168379	9.921748010118099e-47
1.5135630721564122e-9	0.03162277660168379	1.0878982867285067e-46
1.5488185285857218e-9	0.03162277660168379	1.1928570322597181e-46
1.5848951921382338e-9	0.03162277660168379	1.3079420425457885e-46
1.6218121912816808e-9	0.03162277660168379	1.4341302855311284e-46
1.6595891000476034e-9	0.03162277660168379	1.5724929857752071e-46
1.698245948410066e-9	0.03162277660168379	1.724204718226038e-46
1.7378032329061608e-9	0.03162277660168379	1.8905533793447204e-46
1.7782819275038778e-9	0.03162277660168379	2.0729511202426052e-46
1.8197034947231596e-9	0.03162277660168379	2.2729463346336443e-46
1.862089897015981e-9	0.03162277660168379	2.492236803370202e-46
1.9054636084115484e-9	0.03162277660168379	2.7326841071605054e-46
1.9498476264327293e-9	0.03162277660168379	2.996329429804786e-46
1.9952654842900995e-9	0.03162277660168379	3.285410886116146e-46
2.041741263360007e-9	0.03162277660168379	3.6023825216301676e-46
2.0892996059533323e-9	0.03162277660168379	3.949935145382521e-46
2.137965728381662e-9	0.03162277660168379	4.331019172623516e-46
2.1877654343278374e-9	0.03162277660168379	4.748869671381594e-46
2.2387251285279736e-9	0.03162277660168379	5.207033825491725e-46
2.2908718307721624e-9	0.03162277660168379	5.709401047247086e-46
2.3442331902313453e-9	0.03162277660168379	6.2602359953020595e-46
2.398837500117888e-9	0.03162277660168379	6.864214778099854e-46
2.454713712687697e-9	0.03162277660168379	7.526464650214334e-46
2.5118914545917682e-9	0.03162277660168379	8.252607538551782e-46
2.570401042585375e-9	0.03162277660168379	9.048807767929933e-46
2.63027349960316e-9	0.03162277660168379	9.921824391224446e-46
2.6915405712087175e-9	0.03162277660168379	1.0879068568269684e-45
2.754234742427336e-9	0.03162277660168379	1.1928666480657728e-45
2.818389254970881e-9	0.03162277660168379	1.3079528316551163e-45
2.8840381248638855e-9	0.03162277660168379	1.43414239110814e-45
2.951216160480283e-9	0.03162277660168379	1.572506568453659e-45
3.019958981000246e-9	0.03162277660168379	1.7242199582394785e-45
3.090303035297026e-9	0.03162277660168379	1.8905704789188858e-45
3.1622856212637096e-9	0.03162277660168379	2.072970306278541e-45
3.23594490559023e-9	0.03162277660168379	2.272967861718364e-45
3.311319944001038e-9	0.03162277660168379	2.4922609571553144e-45
3.388450701964257e-9	0.03162277660168379	2.73271120815257e-45
3.467378075883195e-9	0.03162277660168379	2.996359837618053e-45
3.548143914781587e-9	0.03162277660168379	3.285445004244533e-45
3.630791042493916e-9	0.03162277660168379	3.602420802801132e-45
3.71536328037273e-9	0.03162277660168379	3.9499780975657734e-45
3.801905470524884e-9	0.03162277660168379	4.331067365770051e-45
3.890463499589077e-9	0.03162277660168379	4.748923744986487e-45
3.981084323067331e-9	0.03162277660168379	5.20709449708168e-45
4.0738159902232155e-9	0.03162277660168379	5.709469121901119e-45
4.168707669560155e-9	0.03162277660168379	6.260312376331276e-45
4.26580967489319e-9	0.03162277660168379	6.864300479040661e-45
4.36517349202817e-9	0.03162277660168379	7.526560808270128e-45
4.466851806062362e-9	0.03162277660168379	8.252715429688095e-45
4.570898529321144e-9	0.03162277660168379	9.048928823806166e-45
4.6773688299453894e-9	0.03162277660168379	9.921960218185417e-45
4.786319161144926e-9	0.03162277660168379	1.0879220968669407e-44
4.897807291133374e-9	0.03162277660168379	1.1928837476769905e-44
5.011892333760428e-9	0.03162277660168379	1.3079720177404124e-44
5.128634779857664e-9	0.03162277660168379	1.4341639182572166e-44
5.248096529314654e-9	0.03162277660168379	1.5725307223207096e-44
5.370340923902249e-9	0.03162277660168379	1.7242470593339535e-44
5.495432780860599e-9	0.03162277660168379	1.890600886859092e-44
5.623438427269547e-9	0.03162277660168379	2.0730044245623613e-44
5.75442573521983e-9	0.03162277660168379	2.273006143078342e-44
5.888464157803531e-9	0.03162277660168379	2.4923039095670433e-44
6.025624765943086e-9	0.03162277660168379	2.732759401573028e-44
6.165980286078162e-9	0.03162277660168379	2.996413911550361e-44
6.3096051387306284e-9	0.03162277660168379	3.285505676225276e-44
6.4565754779678416e-9	0.03162277660168379	3.6024888779176783e-44
6.6069692317854e-9	0.03162277660168379	3.950054479142823e-44
6.760866143430622e-9	0.03162277660168379	4.331153067357001e-44
6.918347813688725e-9	0.03162277660168379	4.749019903802981e-44
7.079497744154225e-9	0.03162277660168379	5.20720238911136e-44
7.244401381510307e-9	0.03162277660168379	5.709590178823849e-44
7.413146162839911e-9	0.03162277660168379	6.260448204517378e-44
7.585821561992322e-9	0.03162277660168379	6.864452880870447e-44
7.762519137030084e-9	0.03162277660168379	7.526731806051659e-44
7.943332578781205e-9	0.03162277660168379	8.25290729248477e-44
8.12835776052261e-9	0.03162277660168379	9.049144097556841e-44
8.317692788820995e-9	0.03162277660168379	9.922201759484953e-44
8.51143805555828e-9	0.03162277660168379	1.0879491982665081e-43
8.709696291169014e-9	0.03162277660168379	1.1929141559709553e-43
8.912572619118228e-9	0.03162277660168379	1.3080061364343998e-43
9.120174611648406e-9	0.03162277660168379	1.434202200092468e-43
9.332612346825381e-9	0.03162277660168379	1.572573675282307e-43
9.549998466913158e-9	0.03162277660168379	1.7242952533907642e-43
9.772448238108957e-9	0.03162277660168379	1.8906549615276158e-43
1.0000079611669809e-8	0.03162277660168379	2.073065097393293e-43
1.0233013286463511e-8	0.03162277660168379	2.2730742191772973e-43
1.047137277297678e-8	0.03162277660168379	2.4923802922790775e-43
1.071528445881487e-8	0.03162277660168379	2.732845104469121e-43
1.0964877675727146e-8	0.03162277660168379	2.9965100718780277e-43
1.1220284768194451e-8	0.03162277660168379	3.2856135699978752e-43
1.1481641163614356e-8	0.03162277660168379	3.602609936849451e-43
1.1749085444121869e-8	0.03162277660168379	3.950190309645415e-43
1.202275942008335e-8	0.03162277660168379	4.33130547185609e-43
1.230280820530304e-8	0.03162277660168379	4.749190904657821e-43
1.2589380293981761e-8	0.03162277660168379	5.207394255449512e-43
1.2882627639468738e-8	0.03162277660168379	5.709805456652535e-43
1.3182705734848583e-8	0.03162277660168379	6.26068975050918e-43
1.3489773695405696e-8	0.03162277660168379	6.86472390026972e-43
1.3803994343010448e-8	0.03162277660168379	7.527035895207961e-43
1.4125534292471377e-8	0.03162277660168379	8.253248486578613e-43
1.4454564039899701e-8	0.03162277660168379	9.0495269241411e-43
1.4791258053132657e-8	0.03162277660168379	9.922631298568085e-43
1.5135794864264e-8	0.03162277660168379	1.0879973934123385e-42
1.548835716433045e-8	0.03162277660168379	1.1929682318920825e-42
1.5849131900204687e-8	0.03162277660168379	1.3080668107057699e-42
1.6218310373745965e-8	0.03162277660168379	1.4342702778475895e-42
1.659608834326138e-8	0.03162277660168379	1.572650059898399e-42
1.6982666127331177e-8	0.03162277660168379	1.7243809584760727e-42
1.7378248711053773e-8	0.03162277660168379	1.8907511243711424e-42
1.7783045854766294e-8	0.03162277660168379	2.07317299405824e-42
1.8197272205298917e-8	0.03162277660168379	2.273195281433491e-42
1.8621147409821594e-8	0.03162277660168379	2.49251612660108e-42
1.9054896232344033e-8	0.03162277660168379	2.7329975133582254e-42
1.949874867293036e-8	0.03162277660168379	2.996681077777066e-42
1.9952940089692243e-8	0.03162277660168379	3.285805442131305e-42
2.0417711323624662e-8	0.03162277660168379	3.6028252213371776e-42
2.089330882635134e-8	0.03162277660168379	3.9504318632879077e-42
2.1379984790846858e-8	0.03162277660168379	4.3315765000441935e-42
2.1877997285205656e-8	0.03162277660168379	4.749495003911907e-42
2.238761038952835e-8	0.03162277660168379	5.2077354611432183e-42
2.290909433599831e-8	0.03162277660168379	5.7101882965612715e-42
2.3442725652223074e-8	0.03162277660168379	6.261119304899262e-42
2.3988787307916265e-8	0.03162277660168379	6.865205869310545e-42
2.4547568864998473e-8	0.03162277660168379	7.527576674614648e-42
2.5119366631196226e-8	0.03162277660168379	8.253855252487224e-42
2.5704483817221297e-8	0.03162277660168379	9.050207728336608e-42
2.6303230697613183e-8	0.03162277660168379	9.923395175328907e-42
2.69159247753308e-8	0.03162277660168379	1.0880831020120284e-41
2.754289095018024e-8	0.03162277660168379	1.1930643987722252e-41
2.8184461691168738e-8	0.03162277660168379	1.30817471200603e-41
2.8840977212875668e-8	0.03162277660168379	1.4343913454270897e-41
2.9512785655935037e-8	0.03162277660168379	1.5727859003347504e-41
3.020024327172466e-8	0.03162277660168379	1.7245333743855242e-41
3.090371461136087e-8	0.03162277660168379	1.890922138333091e-41
3.162357271909838e-8	0.03162277660168379	2.0733648754511302e-41
3.2360199330239016e-8	0.03162277660168379	2.273410576553114e-41
3.311398507365346e-8	0.03162277660168379	2.492757692453655e-41
3.388532967902477e-8	0.03162277660168379	2.733268555567584e-41
3.4674642188922615e-8	0.03162277660168379	2.996985193131671e-41
3.548234117582218e-8	0.03162277660168379	3.2861466663139587e-41
3.630885496418194e-8	0.03162277660168379	3.603208082477126e-41
3.7154621857699434e-8	0.03162277660168379	3.950861442056486e-41
3.802009037186482e-8	0.03162277660168379	4.332058497079644e-41
3.890571947193686e-8	0.03162277660168379	4.750035815464405e-41
3.981197881646709e-8	0.03162277660168379	5.208342263962354e-41
4.0739349006501806e-8	0.03162277660168379	5.71086914313992e-41
4.168832184059515e-8	0.03162277660168379	6.261883230328557e-41
4.26594005757674e-8	0.03162277660168379	6.866063011187515e-41
4.365310019454909e-8	0.03162277660168379	7.528538407580715e-41
4.4669947678251166e-8	0.03162277660168379	8.254934339169317e-41
4.571048228660825e-8	0.03162277660168379	9.051418488726359e-41
4.677525584394217e-8	0.03162277660168379	9.92475367682823e-41
4.7864833031999504e-8	0.03162277660168379	1.0882355290752153e-40
4.897979168961751e-8	0.03162277660168379	1.1932354255401408e-40
5.012072311937921e-8	0.03162277660168379	1.3083666081034545e-40
5.1288232401419664e-8	0.03162277660168379	1.434606657431226e-40
5.2482938714551437e-8	0.03162277660168379	1.5730274855727194e-40
5.370547566487913e-8	0.03162277660168379	1.7248044388545984e-40
5.495649162207914e-8	0.03162277660168379	1.891226279246093e-40
5.623665006352209e-8	0.03162277660168379	2.073706128978915e-40
5.7546629926422986e-8	0.03162277660168379	2.273793471388072e-40
5.8887125968204584e-8	0.03162277660168379	2.493187309910577e-40
6.025884913526783e-8	0.03162277660168379	2.7337505970236973e-40
6.166252694036382e-8	0.03162277660168379	2.9975260556877974e-40
6.30989038487702e-8	0.03162277660168379	3.286753527695603e-40
6.456874167347574e-8	0.03162277660168379	3.603888996295165e-40
6.607281997958547e-8	0.03162277660168379	3.95162544468889e-40
6.761193649816004e-8	0.03162277660168379	4.3329157276011406e-40
6.918690754971152e-8	0.03162277660168379	4.750997650207569e-40
7.079856847757981e-8	0.03162277660168379	5.20942146750351e-40
7.24477740914213e-8	0.03162277660168379	5.712080037706796e-40
7.413539912104675e-8	0.03162277660168379	6.2632418858821915e-40
7.586233868084851e-8	0.03162277660168379	6.867587458703572e-40
7.762950874506732e-8	0.03162277660168379	7.530248878355078e-40
7.94378466341489e-8	0.03162277660168379	8.256853533327428e-40
8.128831151245297e-8	0.03162277660168379	9.053571876506763e-40
8.31818848975773e-8	0.03162277660168379	9.927169836619966e-40
8.511957118157051e-8	0.03162277660168379	1.0885066288399335e-39
8.710239816431036e-8	0.03162277660168379	1.1935396069790858e-39
8.913141759933301e-8	0.03162277660168379	1.3087079081618322e-39
9.120770575240355e-8	0.03162277660168379	1.4349896056905676e-39
9.333236397312733e-8	0.03162277660168379	1.5734571643708434e-39
9.550651927990515e-8	0.03162277660168379	1.7252865507401272e-39
9.773132495854718e-8	0.03162277660168379	1.891767222666733e-39
1.0000796117486242e-7	0.03162277660168379	2.074313083207184e-39
1.0233763560155359e-7	0.03162277660168379	2.2744744918090838e-39
1.0472158405975009e-7	0.03162277660168379	2.4939514349409077e-39
1.0716107117552218e-7	0.03162277660168379	2.734607968078358e-39
1.0965739105172948e-7	0.03162277660168379	2.9984880517868056e-39
1.1221186795555897e-7	0.03162277660168379	3.287832916499195e-39
1.1482585702212297e-7	0.03162277660168379	3.605100103574438e-39
1.1750074497449117e-7	0.03162277660168379	3.952984344472037e-39
1.202379508605448e-7	0.03162277660168379	4.334440455532062e-39
1.2303892680704277e-7	0.03162277660168379	4.752708442945898e-39
1.2590515879130666e-7	0.03162277660168379	5.2113410313310346e-39
1.2883816743093553e-7	0.03162277660168379	5.714233849926356e-39
1.3183950879197322e-7	0.03162277660168379	6.265658533002239e-39
1.349107752159633e-7	0.03162277660168379	6.870299015885404e-39
1.3805359616632965e-7	0.03162277660168379	7.533291335181797e-39
1.4126963909454066e-7	0.03162277660168379	8.26026727153643e-39
1.4456061032651665e-7	0.03162277660168379	9.0574022060179e-39
1.4792825596976085e-7	0.03162277660168379	9.93146759699975e-39
1.513743628416938e-7	0.03162277660168379	1.0889888523732084e-38
1.549007594196937e-7	0.03162277660168379	1.1940806785901255e-38
1.5850931681334757e-7	0.03162277660168379	1.309315009573537e-38
1.622019497594413e-7	0.03162277660168379	1.435670795103059e-38
1.6598061764021405e-7	0.03162277660168379	1.5742214834314694e-38
1.6984732552542974e-7	0.03162277660168379	1.726144144573485e-38
1.7380412523882064e-7	0.03162277660168379	1.8927294745533577e-38
1.7785311644948057e-7	0.03162277660168379	2.0753927656982019e-38
1.8199644778878743e-7	0.03162277660168379	2.2756859362896605e-38
1.862363179934604e-7	0.03162277660168379	2.495310721888215e-38
1.9057497707536163e-7	0.03162277660168379	2.736133140539532e-38
1.9501472751867712e-7	0.03162277660168379	3.000199354918992e-38
1.9955792550511284e-7	0.03162277660168379	3.2897530663457144e-38
2.0420698216777143e-7	0.03162277660168379	3.607254588643056e-38
2.0896436487437884e-7	0.03162277660168379	3.9554017641352437e-38
2.1383259854055827e-7	0.03162277660168379	4.337152899725006e-38
2.1881426697385064e-7	0.03162277660168379	4.755751918211952e-38
2.2391201424921086e-7	0.03162277660168379	5.214755938879531e-38
2.2912854611671723e-7	0.03162277660168379	5.718065522040305e-38
2.3446663144225852e-7	0.03162277660168379	6.269957834919494e-38
2.3992910368196717e-7	0.03162277660168379	6.875123021164121e-38
2.455188623912006e-7	0.03162277660168379	7.538704083493931e-38
2.5123887476888236e-7	0.03162277660168379	8.266340618971979e-38
2.570921772380334e-7	0.03162277660168379	9.064216779190109e-38
2.630818770633566e-7	0.03162277660168379	9.93911386361704e-38
2.692111540067364e-7	0.03162277660168379	1.0898467993859473e-37
2.754832620215564e-7	0.03162277660168379	1.1950433359872565e-37
2.819015309867463e-7	0.03162277660168379	1.3103951576615588e-37
2.88469368481503e-7	0.03162277660168379	1.4368827741702308e-37
2.9519026160163663e-7	0.03162277660168379	1.5755813841767173e-37
3.020677788185339e-7	0.03162277660168379	1.7276700217828096e-37
3.091055718817363e-7	0.03162277660168379	1.8944415868605365e-37
3.163073777661787e-7	0.03162277660168379	2.077313844618607e-37
3.2367702066512684e-7	0.03162277660168379	2.2778414881001225e-37
3.312184140299082e-7	0.03162277660168379	2.4977293663601795e-37
3.389355626575339e-7	0.03162277660168379	2.738846991029519e-37
3.4683256482735783e-7	0.03162277660168379	3.003244444865126e-37
3.5491361448791843e-7	0.03162277660168379	3.2931698278355524e-37
3.631830034951638e-7	0.03162277660168379	3.6110883894130615e-37
3.716451239032706e-7	0.03162277660168379	3.9597035101332455e-37
3.8030447030931266e-7	0.03162277660168379	4.3419797112485726e-37
3.891656422530439e-7	0.03162277660168379	4.7611678886013625e-37
3.982333466731144e-7	0.03162277660168379	5.220832985844945e-37
4.075124004210498e-7	0.03162277660168379	5.72488434294602e-37
4.170077328343769e-7	0.03162277660168379	6.277608978712242e-37
4.2672438837028875e-7	0.03162277660168379	6.883708091184199e-37
4.366675293012949e-7	0.03162277660168379	7.548337087173092e-37
4.4684243847433114e-7	0.03162277660168379	8.27714948234471e-37
4.572545221348301e-7	0.03162277660168379	9.076345046334656e-37
4.67909312817316e-7	0.03162277660168379	9.952722603640347e-37
4.788124723040859e-7	0.03162277660168379	1.0913737940763348e-36
4.899697946536174e-7	0.03162277660168379	1.196756731372801e-36
5.013872093003508e-7	0.03162277660168379	1.3123177097980521e-36
5.130707842275645e-7	0.03162277660168379	1.4390400175119066e-36
5.250267292150693e-7	0.03162277660168379	1.5780019708487948e-36
5.372613991635212e-7	0.03162277660168379	1.7303861022895074e-36
5.497812974971716e-7	0.03162277660168379	1.8974892372938818e-36
5.625930796469485e-7	0.03162277660168379	2.0807335460427798e-36
5.757035566157648e-7	0.03162277660168379	2.2816786644842824e-36
5.891196986280405e-7	0.03162277660168379	2.5020349882206344e-36
6.028486388654425e-7	0.03162277660168379	2.7436782528028175e-36
6.168976772909245e-7	0.03162277660168379	3.0086655250163913e-36
6.312742845631592e-7	0.03162277660168379	3.299252741817864e-36
6.459861060435554e-7	0.03162277660168379	3.617913946821323e-36
6.610409658980604e-7	0.03162277660168379	3.96736238877683e-36
6.764468712960489e-7	0.03162277660168379	4.3505736624312906e-36
6.922120167086072e-7	0.03162277660168379	4.770811089650499e-36
7.083447883086216e-7	0.03162277660168379	5.231653557869436e-36
7.248537684751048e-7	0.03162277660168379	5.737026054013535e-36
7.417477404042963e-7	0.03162277660168379	6.291233155122576e-36
7.590356928300818e-7	0.03162277660168379	6.898995762251188e-36
7.767268248563857e-7	0.03162277660168379	7.565491392051627e-36
7.948305509042398e-7	0.03162277660168379	8.296398370942008e-36
8.133565057762848e-7	0.03162277660168379	9.097944310251139e-36
8.323145498415721e-7	0.03162277660168379	9.976959277455608e-36
8.517147743435426e-7	0.03162277660168379	1.0940934118943993e-35
8.715675068341935e-7	0.03162277660168379	1.1998084433986264e-35
8.918833167374707e-7	0.03162277660168379	1.3157420748069056e-35
9.126730210450502e-7	0.03162277660168379	1.4428825487052333e-35
9.339476901476899e-7	0.03162277660168379	1.5823137412027087e-35
9.557186538054722e-7	0.03162277660168379	1.7352244238879717e-35
9.779975072602987e-7	0.03162277660168379	1.902918423690842e-35
1.0007961174941247e-6	0.03162277660168379	2.0868257678079403e-35
1.024126629636458e-6	0.03162277660168379	2.2885149093229195e-35
1.048001473524784e-6	0.03162277660168379	2.509706138457003e-35
1.0724333704216352e-6	0.03162277660168379	2.752286294578901e-35
1.0974353398921638e-6	0.03162277660168379	3.018324905312478e-35
1.123020706846111e-6	0.03162277660168379	3.310091891371219e-35
1.1492031087482219e-6	0.03162277660168379	3.6300769892371974e-35
1.1759965030012254e-6	0.03162277660168379	3.9810110586045326e-35
1.2034151745056429e-6	0.03162277660168379	4.365889457762095e-35
1.2314737434007312e-6	0.03162277660168379	4.7879976879222234e-35
1.2601871729910528e-6	0.03162277660168379	5.250939527086575e-35
1.2895707778632184e-6	0.03162277660168379	5.758667895516871e-35
1.3196402321975377e-6	0.03162277660168379	6.315518718469124e-35
1.3504115782793314e-6	0.03162277660168379	6.92624807773586e-35
1.3819012352148935e-6	0.03162277660168379	7.59607297197705e-35
1.414126007857149e-6	0.03162277660168379	8.330716036991937e-35
1.4471030959461947e-6	0.03162277660168379	9.136454611353571e-35
1.4808501034701025e-6	0.03162277660168379	1.0020174570402657e-34
1.5153850482514029e-6	0.03162277660168379	1.0989429392884876e-34
1.5507263717649075e-6	0.03162277660168379	1.2052504969837076e-34
1.5868929491926133e-6	0.03162277660168379	1.3218490715054922e-34
1.6239040997216435e-6	0.03162277660168379	1.449735759111125e-34
1.661779597091247e-6	0.03162277660168379	1.5900043724844724e-34
1.7005396803951413e-6	0.03162277660168379	1.7438548352095781e-34
1.7402050651455608e-6	0.03162277660168379	1.9126034903777941e-34
1.7807969546056346e-6	0.03162277660168379	2.0976944124747566e-34
1.8223370513967805e-6	0.03162277660168379	2.3007118204106057e-34
1.8648475693880952e-6	0.03162277660168379	2.523393699130244e-34
1.90835124587481e-6	0.03162277660168379	2.767646747751642e-34
1.9528713540531835e-6	0.03162277660168379	3.03556278373061e-34
1.998431715799257e-6	0.03162277660168379	3.329436745223617e-34
2.0450567147592405e-6	0.03162277660168379	3.6517864477480137e-34
2.0927713097593965e-6	0.03162277660168379	4.005374266531908e-34
2.1416010485436185e-6	0.03162277660168379	4.393230932747846e-34
2.1915720818469785e-6	0.03162277660168379	4.818681650276283e-34
2.242711177813888e-6	0.03162277660168379	5.2853747599050835e-34
2.2950457367696323e-6	0.03162277660168379	5.7973132001465086e-34
2.3486038063544264e-6	0.03162277660168379	6.358889038311488e-34
2.4034140970291895e-6	0.03162277660168379	6.974921372340398e-34
2.4595059979626914e-6	0.03162277660168379	7.650697933415751e-34
2.5169095933098755e-6	0.03162277660168379	8.392020751822814e-34
2.5756556788914345e-6	0.03162277660168379	9.205256284149491e-34
2.6357757792851106e-6	0.03162277660168379	1.0097390439057332e-33
2.697302165339298e-6	0.03162277660168379	1.107608898193256e-33
2.760267872120007e-6	0.03162277660168379	1.2149763845936472e-33
2.8247067173024195e-6	0.03162277660168379	1.3327645928973587e-33
2.8906533200187272e-6	0.03162277660168379	1.461986501321462e-33
2.9581431201740943e-6	0.03162277660168379	1.603753750648585e-33
3.0272123982430907e-6	0.03162277660168379	1.759286277392255e-33
3.0978982955591822e-6	0.03162277660168379	1.9299228904013663e-33
3.1702388351103422e-6	0.03162277660168379	2.1171328836515053e-33
3.2442729428540416e-6	0.03162277660168379	2.3225287871406558e-33
3.320040469565466e-6	0.03162277660168379	2.547880367859978e-33
3.3975822132330247e-6	0.03162277660168379	2.7951300039084775e-33
3.4769399420158217e-6	0.03162277660168379	3.066409566965221e-33
3.55815641777795e-6	0.03162277660168379	3.364058961748128e-33
3.6412754202151124e-6	0.03162277660168379	3.6906464857785214e-33
3.7263417715893946e-6	0.03162277660168379	4.048991188987232e-33
3.8134013620886266e-6	0.03162277660168379	4.442187430466229e-33
3.902501175827023e-6	0.03162277660168379	4.8736318492850925e-33
3.993689317504532e-6	0.03162277660168379	5.3470529877804663e-33
4.0870150397426844e-6	0.03162277660168379	5.866543829467745e-33
4.182528771115376e-6	0.03162277660168379	6.436597539721181e-33
4.280282144893425e-6	0.03162277660168379	7.062146726087103e-33
4.380328028522473e-6	0.03162277660168379	7.748606566597092e-33
4.4827205538542876e-6	0.03162277660168379	8.501922189157553e-33
4.587515148152133e-6	0.03162277660168379	9.328620723294916e-33
4.694768565891651e-6	0.03162277660168379	1.0235868487523373e-32
4.804538921379051e-6	0.03162277660168379	1.123153382186026e-32
4.916885722209432e-6	0.03162277660168379	1.2324256125936198e-32
5.031869903588435e-6	0.03162277660168379	1.3523521719119743e-32
5.149553863541502e-6	0.03162277660168379	1.483974720079548e-32
5.270001499035314e-6	0.03162277660168379	1.628437105680826e-32
5.393278243037206e-6	0.03162277660168379	1.7869954332847202e-32
5.519451102538811e-6	0.03162277660168379	1.9610291277832123e-32
5.648588697571326e-6	0.03162277660168379	2.1520530951048618e-32
5.7807613012402625e-6	0.03162277660168379	2.361731088657666e-32
5.916040880808871e-6	0.03162277660168379	2.5918904018497867e-32
6.054501139859915e-6	0.03162277660168379	2.8445380191459574e-32
6.196217561566917e-6	0.03162277660168379	3.1218783714628856e-32
6.341267453106431e-6	0.03162277660168379	3.426332856407084e-32
6.489729991244372e-6	0.03162277660168379	3.760561300046098e-32
6.641686269130238e-6	0.03162277660168379	4.1274855547548635e-32
6.797219344334396e-6	0.03162277660168379	4.5303154473518635e-32
6.9564142881643474e-6	0.03162277660168379	4.972577313416699e-32
7.119358236297559e-6	0.03162277660168379	5.458145377569461e-32
7.286140440769201e-6	0.03162277660168379	5.991276265843884e-32
7.456852323354933e-6	0.03162277660168379	6.576646965344924e-32
7.631587530389547e-6	0.03162277660168379	7.219396578369593e-32
7.810441989064261e-6	0.03162277660168379	7.925172253556661e-32
7.993513965246478e-6	0.03162277660168379	8.700179715527999e-32
8.180904122867415e-6	0.03162277660168379	9.551238857482986e-32
8.372715584924717e-6	0.03162277660168379	1.0485844908667784e-31
8.569053996148316e-6	0.03162277660168379	1.1512235740835532e-31
8.770027587379913e-6	0.03162277660168379	1.2639465935707454e-31
8.975747241717817e-6	0.03162277660168379	1.3877488298958136e-31
9.186326562481031e-6	0.03162277660168379	1.5237243576806953e-31
9.401881943047723e-6	0.03162277660168379	1.6730759208696137e-31
9.622532638625802e-6	0.03162277660168379	1.8371258035450501e-31
9.848400840014736e-6	0.03162277660168379	2.017327797685502e-31
0.000010079611749420346	0.03162277660168379	2.2152803797177652e-31
0.00001031629365838586	0.03162277660168379	2.432741219266587e-31
0.00001055857802790524	0.03162277660168379	2.671643156250662e-31
0.000010806599570786756	0.03162277660168379	2.934111796592131e-31
0.000011060496336337621	0.03162277660168379	3.222484892358449e-31
0.000011320409797442313	0.03162277660168379	3.5393336893902838e-31
0.000011586484940110502	0.03162277660168379	3.8874864445041685e-31
0.000011858870355572689	0.03162277660168379	4.270054335387313e-31
0.000012137718335004995	0.03162277660168379	4.69046000958566e-31
0.000012423184966966702	0.03162277660168379	5.152469044721689e-31
0.00001271543023763796	0.03162277660168379	5.66022462054494e-31
0.00001301461813394761	0.03162277660168379	6.218285734921407e-31
0.000013320916749685	0.03162277660168379	6.831669330721626e-31
0.000013634498394692248	0.03162277660168379	7.505896739151394e-31
0.000013955539707237742	0.03162277660168379	8.247044887768713e-31
0.000014284221769674797	0.03162277660168379	9.061802768719913e-31
0.000014620730227493816	0.03162277660168379	9.957533715088112e-31
0.000014965255411879489	0.03162277660168379	1.0942344091248631e-30
0.0000153179924658895	0.03162277660168379	1.2025159067373812e-30
0.000015679141474375197	0.03162277660168379	1.3215806219415182e-30
0.000016048907597768973	0.03162277660168379	1.4525107774826459e-30
0.000016427501209868565	0.03162277660168379	1.5964982411716903e-30
0.000016815138039752223	0.03162277660168379	1.7548557616120908e-30
0.000017212039317964914	0.03162277660168379	1.9290293709615045e-30
0.000017618431927120114	0.03162277660168379	2.120612077879436e-30
0.000018034548557068287	0.03162277660168379	2.3313589870443305e-30
0.000018460627864787515	0.03162277660168379	2.5632039963192943e-30
0.000018896914639159167	0.03162277660168379	2.8182782389281955e-30
0.000019343659970796536	0.03162277660168379	3.098930456124628e-30
0.000019801121427102137	0.03162277660168379	3.407749505910932e-30
0.000020269563232734512	0.03162277660168379	3.747589235701955e-30
0.00002074925645567412	0.03162277660168379	4.121595971615573e-30
0.000021240479199083863	0.03162277660168379	4.5332389046420635e-30
0.000021743516799168806	0.03162277660168379	4.986343684555715e-30
0.000022258662029246103	0.03162277660168379	5.485129566515189e-30
0.000022786215310245854	0.03162277660168379	6.03425049314993e-30
0.000023326484927871424	0.03162277660168379	6.638840537057647e-30
0.000023879787256657508	0.03162277660168379	7.304564175542233e-30
0.00002444644699117274	0.03162277660168379	8.037671921549068e-30
0.00002502679738462454	0.03162277660168379	8.845061892859261e-30
0.000025621180495133102	0.03162277660168379	9.734347966272411e-30
0.000026229947439953558	0.03162277660168379	1.0713935235536727e-29
0.00002685345865793463	0.03162277660168379	1.1793103572047413e-29
0.000027492084180515427	0.03162277660168379	1.298210017677039e-29
0.000028146203911573402	0.03162277660168379	1.4292242111578524e-29
0.000028816207916448876	0.03162277660168379	1.5736029909387808e-29
0.000029502496720486144	0.03162277660168379	1.7327273486454305e-29
0.00003020548161744276	0.03162277660168379	1.908123171865598e-29
0.00003092558498813529	0.03162277660168379	2.101476719798441e-29
0.000031663240629702895	0.03162277660168379	2.3146517857937252e-29
0.000032418894095888005	0.03162277660168379	2.5497087349057957e-29
0.000033193003048746794	0.03162277660168379	2.808925626104883e-29
0.00003398603762222222	0.03162277660168379	3.094821652820787e-29
0.00003479848079802788	0.03162277660168379	3.410183162383839e-29
0.00003563082879431165	0.03162277660168379	3.7580925449554637e-29
0.00003648359146758514	0.03162277660168379	4.141960316183791e-29
0.00003735729272842756	0.03162277660168379	4.5655607553988405e-29
0.0000382524709714919	0.03162277660168379	5.033071503291341e-29
0.00003916967952036555	0.03162277660168379	5.54911757013697e-29
0.00004010948708785776	0.03162277660168379	6.118820258425497e-29
0.00004107247825231332	0.03162277660168379	6.74785156293393e-29
0.00004205925395057471	0.03162277660168379	7.442494677550079e-29
0.000043070431988243624	0.03162277660168379	8.209711312543523e-29
0.000044106647567917225	0.03162277660168379	9.057216609315935e-29
0.00004516855383610626	0.03162277660168379	9.993562533299472e-29
0.000046256822449569636	0.03162277660168379	1.1028230730609618e-28
0.00004737214416183378	0.03162277660168379	1.2171735952065482e-28
0.00004851522943069488	0.03162277660168379	1.343574128059049e-28
0.000049686809047539024	0.03162277660168379	1.4833186546929425e-28
0.000050887634789349316	0.03162277660168379	1.6378431485854093e-28
0.00005211848009430653	0.03162277660168379	1.8087415373327075e-28
0.000053380140761930134	0.03162277660168379	1.9977835096643056e-28
0.00005467343567874452	0.03162277660168379	2.2069343847967443e-28
0.00005599920757050093	0.03162277660168379	2.4383772899788436e-28
0.000057358323782027145	0.03162277660168379	2.694537922310844e-28
0.000058751677085826676	0.03162277660168379	2.9781122049421586e-28
0.0000601801865205938	0.03162277660168379	3.292097186146133e-28
0.00006164479826086497	0.03162277660168379	3.639825573043228e-28
0.00006314648651907772	0.03162277660168379	4.0250043405540784e-28
0.00006468625448136646	0.03162277660168379	4.45175791129872e-28
0.00006626513527847808	0.03162277660168379	4.924676464332265e-28
0.00006788419299325532	0.03162277660168379	5.448870000954414e-28
0.00006954452370619595	0.03162277660168379	6.030028875181048e-28
0.0000712472565806649	0.03162277660168379	6.674491586345726e-28
0.00007299355498940145	0.03162277660168379	7.389320732798559e-28
0.00007478461768404045	0.03162277660168379	8.18238814065098e-28
0.00007662168000943824	0.03162277660168379	9.062470311595779e-28
0.00007850601516467717	0.03162277660168379	1.0039355481225056e-27
0.00008043893551269962	0.03162277660168379	1.1123963746202514e-27
0.00008242179394061444	0.03162277660168379	1.2328481907992968e-27
0.00008445598527280439	0.03162277660168379	1.3666514895452456e-27
0.0000865429477390628	0.03162277660168379	1.5153255872239855e-27
0.00008868416450007936	0.03162277660168379	1.6805677411450873e-27
0.00009088116523270505	0.03162277660168379	1.864274643400554e-27
0.00009313552777753032	0.03162277660168379	2.068566596401023e-27
0.0000954488798514234	0.03162277660168379	2.2958147160167136e-27
0.00009782290082779799	0.03162277660168379	2.5486715543389794e-27
0.00010025932358749514	0.03162277660168379	2.830105586606879e-27
0.00010275993644330228	0.03162277660168379	3.1434400665850633e-27
0.00010532658514125944	0.03162277660168379	3.4923968227746484e-27
0.00010796117494205159	0.03162277660168379	3.881145645388642e-27
0.00011066567278592576	0.03162277660168379	4.314360002519248e-27
0.0001134421095447327	0.03162277660168379	4.7972799247717424e-27
0.00011629258236485002	0.03162277660168379	5.3357830128281405e-27
0.00011921925710491816	0.03162277660168379	5.9364646538810224e-27
0.000122224370872489	0.03162277660168379	6.60672868312425e-27
0.00012531023466388092	0.03162277660168379	7.354889898165231e-27
0.00012847923611172013	0.03162277660168379	8.190290030668712e-27
0.0001317338423448589	0.03162277660168379	9.123429004203897e-27
0.00013507660296556147	0.03162277660168379	1.0166113564568992e-26
0.00013851015314908188	0.03162277660168379	1.1331625663540575e-26
0.0001420372168709808	0.03162277660168379	1.2634913314760733e-26
0.0001456606102677788	0.03162277660168379	1.409280702769584e-26
0.00014938324513678696	0.03162277660168379	1.572426537004057e-26
0.0001532081325812321	0.03162277660168379	1.7550653718844303e-26
0.0001571383868070617	0.03162277660168379	1.9596060846672714e-26
0.00016117722907811542	0.03162277660168379	2.1887658662141735e-26
0.00016532799183663894	0.03162277660168379	2.445611119847091e-26
0.00016959412299644887	0.03162277660168379	2.7336039834128846e-26
0.0001739791904163805	0.03162277660168379	3.056655275487587e-26
0.00017848688656200079	0.03162277660168379	3.419184784722069e-26
0.00018312103336393836	0.03162277660168379	3.826189957401719e-26
0.00018788558728155164	0.03162277660168379	4.2833241951766567e-26
0.00019278464458106912	0.03162277660168379	4.796986155940218e-26
0.0001978224468377403	0.03162277660168379	5.374421659782026e-26
0.00020300338667198615	0.03162277660168379	6.023840043292519e-26
0.0002083320137299784	0.03162277660168379	6.754547084433412e-26
0.00021381304091957142	0.03162277660168379	7.577096942727534e-26
0.00021945135091299727	0.03162277660168379	8.503465932747714e-26
0.00022525200292827305	0.03162277660168379	9.547251380948595e-26
0.0002312202398017986	0.031622776601683784	1.0723899316417053e-25
0.00023736149536521484	0.031622776601683784	1.2050965326272876e-25
0.0002436814021401792	0.031622776601683784	1.3548413579351517e-25
0.00025018579936535607	0.031622776601683784	1.5238959802559752e-25
0.0002568807413705597	0.031622776601683784	1.714846490114171e-25
0.0002637725063136948	0.031622776601683784	1.9306386967383956e-25
0.00027086760529684167	0.031622776601683784	2.174630064725201e-25
0.0002781727918786065	0.031622776601683784	2.4506494258883257e-25
0.00028569507200062127	0.031622776601683784	2.763065671550702e-25
0.00029344171434692723	0.031622776601683784	3.11686682366581e-25
0.00030142026115581995	0.031622776601683784	3.5177511082381682e-25
0.0003096385395046597	0.03162277660168378	3.9722319170256316e-25
0.00031810467308906955	0.03162277660168378	4.487758849765331e-25
0.00032682709451896033	0.03162277660168378	5.072857386760829e-25
0.0003358145581548435	0.03162277660168378	5.737290159428275e-25
0.0003450761535089775	0.03162277660168378	6.492243274820182e-25
0.0003546213192370453	0.03162277660168377	7.350541721328663e-25
0.0003644598577472212	0.03162277660168377	8.326898551480064e-25
0.00037460195045475837	0.03162277660168377	9.438203320769469e-25
0.0003850581737115084	0.031622776601683764	1.0703856179265754e-24
0.0003958395154411692	0.031622776601683764	1.2146155088799859e-24
0.0004069573925124574	0.03162277660168376	1.3790744901383733e-24
0.0004184236688839223	0.03162277660168376	1.5667138517099159e-24
0.0004302506745556584	0.03162277660168375	1.780932208153138e-24
0.00044245122536483835	0.03162277660168374	2.0256458230713e-24
0.0004550386436636622	0.031622776601683736	2.3053703800211946e-24
0.00046802677992015235	0.031622776601683736	2.6253161250633857e-24
0.0004814300352840682	0.03162277660168373	2.9914986401314577e-24
0.0004952633851622107	0.031622776601683715	3.410867900009674e-24
0.0005095424038494082	0.03162277660168371	3.891458729894862e-24
0.0005242832902636591	0.0316227766016837	4.442566328278165e-24
0.0005395028948361382	0.03162277660168369	5.0749511667141136e-24
0.0005552187476091636	0.03162277660168367	5.8010783422730296e-24
0.0005714490875976431	0.03162277660168366	6.635397362087734e-24
0.0005882128934721533	0.031622776601683646	7.594669408365543e-24
0.0006055299156244752	0.031622776601683625	8.698350397766785e-24
0.0006234207096792821	0.031622776601683604	9.969039648045676e-24
0.0006419066715185868	0.03162277660168358	1.1433005741756848e-23
0.0006610100738887163	0.03162277660168356	1.3120803284175039e-23
0.0006807541046628026	0.03162277660168353	1.5067996753783122e-23
0.0007011629068351758	0.03162277660168349	1.7316010613833897e-23
0.0007222616203276488	0.03162277660168345	1.9913128383095556e-23
0.0007440764256913475	0.03162277660168341	2.2915667560632623e-23
0.0007666345897917123	0.03162277660168336	2.63893622929612e-23
0.0007899645135683278	0.03162277660168331	3.041099161664202e-23
0.0008140957819655778	0.03162277660168325	3.507029819161943e-23
0.0008390592161345255	0.03162277660168318	4.0472250882672626e-23
0.0008648869280111852	0.031622776601683104	4.6739714615959826e-23
0.0008916123773812023	0.031622776601683014	5.401660295619127e-23
0.0009192704315461623	0.03162277660168292	6.247160320295977e-23
0.0009478974277120459	0.03162277660168279	7.230258095701348e-23
0.0009775312382260708	0.03162277660168267	8.374179161687604e-23
0.001008211338793986	0.03162277660168252	9.70620508056898e-23
0.0010399788798161403	0.031622776601682355	1.1258404510674535e-22
0.0010728767609870043	0.03162277660168216	1.3068499968087479e-22
0.0011069497093097065	0.031622776601681946	1.518089615261723e-22
0.001142244360684141	0.03162277660168169	1.764790077381153e-22
0.0011788093452347141	0.03162277660168141	2.0531174885584213e-22
0.0012166953765514502	0.031622776601681085	2.390345703016687e-22
0.0012559553450264282	0.031622776601680724	2.785061425434155e-22
0.0012966444154759377	0.03162277660168031	3.247408359570706e-22
0.0013388201292477589	0.03162277660167983	3.7893780310138815e-22
0.0013825425110221819	0.03162277660167929	4.425156436682495e-22
0.0014278741805252664	0.03162277660167867	5.171537511117918e-22
0.0014748804693829904	0.03162277660167796	6.0484166138872055e-22
0.0015236295433557413	0.03162277660167715	7.079379912523665e-22
0.0015741925302036849	0.03162277660167622	8.292408756993175e-22
0.001626643653445425	0.031622776601675166	9.7207220308189e-22
0.001681060372284583	0.03162277660167395	1.1403784161888705e-21
0.0017375235279917934	0.031622776601672564	1.3388512153750414e-21
0.0017961174970431832	0.03162277660167097	1.5730721864511898e-21
0.0018569303513303443	0.03162277660166914	1.8496862068323617e-21
0.0019200540257717593	0.03162277660166705	2.1766094892620657e-21
0.0019855844936709963	0.03162277660166464	2.5632793407814292e-21
0.00205362195018323	0.03162277660166188	3.020954191257241e-21
0.002124271004268528	0.0316227766016587	3.563074236473254e-21
0.002197640879528333	0.03162277660165505	4.2056952133888905e-21
0.0022738456243397453	0.03162277660165085	4.9680104627520095e-21
0.002353004331722099	0.03162277660164602	5.8729796378054956e-21
0.002435241369390438	0.03162277660164046	6.948086311102922e-21
0.00252068662047194	0.031622776601634046	8.226251465184793e-21
0.0026094757353836424	0.03162277660162666	9.746935611843504e-21
0.002701750395393255	0.03162277660161814	1.1557469294129273e-20
0.002797658588409192	0.03162277660160832	1.3714660261575362e-20
0.0028973548975719946	0.031622776601596965	1.6286736009793687e-20
0.003001000803245522	0.03162277660158386	1.9355693054371285e-20
0.003108764999035062	0.03162277660156871	2.3020139772678558e-20
0.0032208237224885085	0.03162277660155121	2.7398738516776646e-20
0.003337361101167805	0.03162277660153095	3.263437573741633e-20
0.0034585695148099944	0.03162277660150751	3.889921699727787e-20
0.00358464997433111	0.03162277660148036	4.640083813747039e-20
0.003715812518461478	0.03162277660144891	5.538966590192566e-20
0.003852276628837943	0.03162277660141246	6.616801274792112e-20
0.003994271664417768	0.03162277660137019	7.910105350139614e-20
0.004142037316118809	0.031622776601321144	9.463016856364655e-20
0.004295824082633918	0.03162277660126421	1.1328917275095266e-19
0.004455893768411503	0.03162277660119809	1.357240644995756e-19
0.004622520004841123	0.03162277660112126	1.6271707195702779e-19
0.004795988795731687	0.03162277660103195	1.952159463883931e-19
0.004976599088221047	0.03162277660092807	2.343696667244701e-19
0.005164663370309129	0.0316227766008072	2.815719810463174e-19
0.005360508296263497	0.03162277660066648	3.38514532533905e-19
0.00556447534120381	0.031622776600502576	4.0725171270063885e-19
0.0057769214862343375	0.0316227766003116	4.902798706191065e-19
0.005998219935557375	0.03162277660008894	5.906341043177293e-19
0.006228760867068119	0.03162277659982925	7.120065955283041e-19
0.006468952218002186	0.03162277659952622	8.588913535024827e-19
0.006719220507280948	0.03162277659917245	1.0367613472440293e-18
0.00698001169627712	0.03162277659875927	1.2522853770983173e-18
0.007251792089805104	0.031622776598276475	1.513593726604955e-18
0.007535049279224063	0.03162277659771211	1.8306037185543498e-18
0.007830293129632335	0.031622776597052066	2.2154188676900666e-18
0.008138056813224206	0.031622776596279815	2.6828184907941025e-18
0.00845889789097808	0.03162277659537588	3.250858544443794e-18
0.008793399444947463	0.031622776594317344	3.9416092868153916e-18
0.009142171263533557	0.031622776593077266	4.782061319362899e-18
0.009505851082230758	0.03162277659162387	5.805238926005763e-18
0.009885105882453716	0.03162277658991977	7.051568724535052e-18
0.010280633251179613	0.03162277658792089	8.570562890417559e-18
0.010693162804266501	0.03162277658557529	1.0422890118972703e-17
0.01112345767644666	0.031622776582821706	1.268292469309473e-17
0.011572316081134895	0.03162277657958789	1.5441885308635183e-17
0.012040572943341639	0.0316227765757886	1.8811701655468083e-17
0.012529101609137217	0.0316227765713232	2.2929779374207537e-17
0.013038815635278424	0.03162277656607288	2.796487441326352e-17
0.013570670662780273	0.03162277655989731	3.4124337871177917e-17
0.014125666378399144	0.03162277655263071	4.166305445210146e-17
0.014704848568180941	0.03162277654407712	5.0894474577919043e-17
0.015309311267430847	0.031622776534004915	6.22042355852468e-17
0.015940199011670264	0.03162277652214014	7.606698575519506e-17
0.01659870919336817	0.03162277650815878	9.30671717419247e-17
0.017286094529467482	0.031622776491677364	1.1392473219146558e-16
0.018003665644972567	0.03162277647224207	1.3952686658760096e-16
0.018752793778122053	0.031622776449315555	1.7096732933031535e-16
0.019534913612947142	0.03162277642226145	2.0959504808873752e-16
0.02035152624529987	0.0316227763903259	2.570742991718655e-16
0.021204202288745318	0.031622776352615595	3.1545921172587003e-16
0.022094585127032756	0.031622776308071705	3.8728604276201916e-16
0.0230243943202042	0.0316227762554389	4.756874984754547e-16
0.02399542917176307	0.03162277619322842	5.845344140834321e-16
0.025009572464713477	0.031622776119674297	7.186113944130273e-16
0.026068794374692224	0.03162277603268112	8.838346230245926e-16
0.027175156568861346	0.03162277592976198	1.0875220464322138e-15
0.028330816499695214	0.0316227758079646	1.338728629002203e-15
0.029538031903310082	0.03162277566378336	1.6486624744157625e-15
0.030799165512527336	0.03162277549305459	2.031201472371344e-15
0.0321166899954528	0.03162277529083188	2.503534943219653e-15
0.03349319313099439	0.03162277505123751	3.0869607546030332e-15
0.034931383233436	0.03162277476728549	3.807875867599573e-15
0.03643409483894469	0.03162277443067072	4.6990076040843765e-15
0.03800429466771865	0.03162277403151763	5.800944573657093e-15
0.039645087876403355	0.03162277355808062	7.164040733929849e-15
0.04135972461640583	0.0316227729963869	8.850784205272629e-15
0.04315160691486648	0.0316227723298105	1.0938745125368688e-14
0.04502429589629362	0.03162277153856427	1.3524245142694772e-14
0.04698151936426549	0.03162277059909384	1.6726926534816237e-14
0.04902717976417874	0.031622769483354435	2.0695443178702487e-14
0.051165362549798275	0.03162276815794797	2.5614550935635623e-14
0.05340034497837738	0.0316227665830929	3.171394425444049e-14
0.055736605361420825	0.03162276471139442	3.927927247872575e-14
0.05817883280077745	0.03162276248637602	4.866587791623556e-14
0.06073193744277978	0.03162275984072558	6.031593378757617e-14
0.06340106128661915	0.03162275669420018	7.477983079334142e-14
0.06619158958717357	0.03162275295112273	9.274287511796184e-14
0.06910916289718082	0.031622748497390205	1.1505862951549958e-13
0.07215968979909448	0.03162274319689723	1.4279056694293024e-13
0.0753493603833215	0.031622736887260125	1.7726413109644592e-13
0.07868466053700543	0.0316227293747029	2.2013183315537915e-13
0.0821723871162595	0.03162272042793964	2.734546882034789e-13
0.08581966408508546	0.031622709770854095	3.3980414550702487e-13
0.08963395971637385	0.03162269707373755	4.2238974162583566e-13
0.09362310496477791	0.03162268194279753	5.252190653131297e-13
0.0977953131383076	0.03162266390759188	6.532983466935227e-13
0.10215920101572995	0.03162264240597232	8.128841715148725e-13
0.10672381158092974	0.031622616766036504	1.0117996050478476e-12
0.11149863857403049	0.031622586184484686	1.2598315596018114e-12
0.11649365309326774	0.031622549700651884	1.5692307758688424e-12
0.12171933252237874	0.031622506165334886	1.9553416018207794e-12
0.1271866921070988	0.03162245420334832	2.4373962252330346e-12
0.13290731956276033	0.031622392168518636	3.039517651620394e-12
0.13889341316504736	0.031622318089548976	3.791988189848156e-12
0.1451578238600517	0.031622229604849894	4.7328564085128465e-12
0.1517141020308835	0.031622123884015065	5.909976664505587e-12
0.15857654967978366	0.03162199753310861	7.383603009624781e-12
0.16576027893145368	0.031621846480296	9.229695774159133e-12
0.1732812779404576	0.03162166583756232	1.1544147447564867e-11
0.1811564854998981	0.03162144973327857	1.4448198826932674e-11
0.1894038759081966	0.03162119110914488	1.809540261202943e-11
0.19804255596606918	0.03162088147348895	2.268060786483857e-11
0.20709287635924625	0.03162051060093654	2.8451596523123614e-11
0.21657656015016588	0.03162006616597493	3.572421884646254e-11
0.226516851673437	0.03161953329473773	4.490217169416781e-11
0.2369386898307313	0.03161889401522926	5.6502975789848404e-11
0.24786891064226563	0.031618126580881714	7.119228488829362e-11
0.25933648497508177	0.03161720463539397	8.98294735659794e-11
0.2713727986845311	0.031616096177679	1.135286086881826e-10
0.28401198404138445	0.03161476227367913	1.4374057337433353e-10
0.297291313360163	0.031613155445720326	1.8236452509392142e-10
0.3112516683065999	0.03161121764846096	2.3190040304513576e-10
0.32593810159404113	0.03160887771120969	2.956594294827626e-10
0.3414005118748099	0.03160604808638724	3.7805737267502606e-10
0.3576944578584824	0.03160262068878434	4.850271776958587e-10
0.3748821443946058	0.031598461533611136	6.246057011230726e-10
0.39303362192221575	0.03159340377372116	8.077774045562546e-10
0.4122282519647467	0.0315872385838312	1.0497020604094195e-9
0.4325565061288761	0.03157970312105131	1.3715239795283046e-9
0.4541221855961812	0.03157046447472189	1.8030742781627546e-9
0.47704517410223896	0.03155909805552853	2.3869651073274043e-9
0.5014648723256123	0.03154505818818687	3.1848880341094307e-9
0.5275445088920316	0.03152763764432679	4.287461723962728e-9
0.5554765877644309	0.03150591129274592	5.829897927701383e-9
0.5854898206524394	0.03147865664750957	8.017388040101727e-9
0.6178580162986596	0.03144424036346698	1.1167060209501687e-8
0.6529115704754198	0.031400453847170974	1.5778792982484277e-8
0.6910524416570138	0.031344271768171936	2.2657422289912436e-8
0.7327738358731887	0.03127149213154015	3.312865183059697e-8
0.7786862973794395	0.03117619201796456	4.942997911882218e-8
0.8295525538453883	0.031049893174807577	7.543651211810219e-8
0.8863343322041529	0.0308802673499341	1.1804255970712048e-7
0.9502554284263661	0.030649110953822185	1.8985314803430328e-7

==> image_data/fig4_matter_rho_plot_right.dat <==
1.e-11	9.420720300000003e39	0.7271767688311688	8.020054224505063e-62
1.0232929926559527e-11	8.591799021912291e39	0.7271767688311688	8.793814574988858e-62
1.0471285488189794e-11	7.835813832000822e39	0.7271767688311688	9.642226641125582e-62
1.0715193064170832e-11	7.14634714501267e39	0.7271767688311688	1.0572489760684333e-61
1.0964781977534475e-11	6.517546053642647e39	0.7271767688311688	1.159250616538107e-61
1.1220184563633136e-11	5.944072642993849e39	0.7271767688311688	1.27109301287579e-61
1.1481536240305804e-11	5.421058676827069e39	0.7271767688311688	1.3937257450747143e-61
1.1748975579678352e-11	4.9440642709293157e39	0.7271767688311688	1.5281899641059478e-61
1.2022644381636367e-11	4.5090402027778783e39	0.7271767688311688	1.675626899995829e-61
1.2302687749009325e-11	4.112293537545593e39	0.7271767688311688	1.837288340306642e-61
1.2589254164506043e-11	3.750456278645071e39	0.7271767688311688	2.014546807215747e-61
1.2882495569442208e-11	3.4204567766852764e39	0.7271767688311688	2.2089063838554444e-61
1.3182567444301683e-11	3.11949365413007e39	0.7271767688311688	2.422017852453895e-61
1.3489628891174354e-11	2.845012024304204e39	0.7271767688311688	2.6556896828302e-61
1.3803842718114159e-11	2.594681802869063e39	0.7271767688311688	2.9119058830441653e-61
1.4125375525462117e-11	2.3663779276534748e39	0.7271767688311688	3.192841114319805e-61
1.4454397794180046e-11	2.158162318925036e39	0.7271767688311688	3.500880998969832e-61
1.4791083976241854e-11	1.9682674269620522e39	0.7271767688311688	3.838639507365297e-61
1.5135612587130316e-11	1.7950812272608324e39	0.7271767688311688	4.2089843658958346e-61
1.548816630048835e-11	1.637133536002134e39	0.7271767688311688	4.615059915018031e-61
1.584893204497506e-11	1.4930835296082248e39	0.7271767688311688	5.0603124709663125e-61
1.6218101103377785e-11	1.3617083624436855e39	0.7271767688311688	5.548522363945873e-61
1.659586921403282e-11	1.2418927860351583e39	0.7271767688311688	6.083833797320719e-61
1.6982436674608486e-11	1.1326196816872688e39	0.7271767688311688	6.67079110508579e-61
1.737800844830564e-11	1.032961426125723e39	0.7271767688311688	7.314376771171318e-61
1.7782794272531933e-11	9.420720168702399e38	0.7271767688311688	8.020055476357458e-61
1.8197008770107364e-11	8.591798904893172e38	0.7271767688311688	8.793815363148784e-61
1.86208715630602e-11	7.835813727707424e38	0.7271767688311688	9.642227104834542e-61
1.9054607389073515e-11	7.146347052061077e38	0.7271767688311688	1.0572492310741172e-60
1.949844622064413e-11	6.517545970799462e38	0.7271767688311688	1.1592505840810282e-60
1.995262338701713e-11	5.94407256915977e38	0.7271767688311688	1.271093091700893e-60
2.0417379698960552e-11	5.421058611022385e38	0.7271767688311688	1.393725995442473e-60
2.0892961576446532e-11	4.944064212280831e38	0.7271767688311688	1.5281900985645898e-60
2.1379621179306477e-11	4.509040150507356e38	0.7271767688311688	1.6756269649106427e-60
2.187761654092957e-11	4.11229349095944e38	0.7271767688311688	1.837288488670146e-60
2.2387211705075573e-11	3.750456237125121e38	0.7271767688311688	2.014546779398236e-60
2.2908676865874386e-11	3.4204567396805796e38	0.7271767688311688	2.208906921692916e-60
2.344228851108657e-11	3.119493621149602e38	0.7271767688311688	2.4220179173601235e-60
2.3988329568700957e-11	2.8450119949103275e38	0.7271767688311688	2.655689970297574e-60
2.454708955694678e-11	2.5946817766717454e38	0.7271767688311688	2.911906170507975e-60
2.511886473780023e-11	2.366377904305091e38	0.7271767688311688	3.192841522328347e-60
2.57039582740665e-11	2.1581622981157673e38	0.7271767688311688	3.5008813791684966e-60
2.6302680390120806e-11	1.9682674084157722e38	0.7271767688311688	3.8386399153760526e-60
2.6915348536393545e-11	1.7950812107314446e38	0.7271767688311688	4.208985311741935e-60
2.7542287557686792e-11	1.6371335212703001e38	0.7271767688311688	4.6150609721460777e-60
2.8183829865411395e-11	1.4930835164784637e38	0.7271767688311688	5.060312600784424e-60
2.8840315613835997e-11	1.361708350741773e38	0.7271767688311688	5.548523365431806e-60
2.9512092880441456e-11	1.2418927756058182e38	0.7271767688311688	6.083834520619883e-60
3.019951785047619e-11	1.1326196723921095e38	0.7271767688311688	6.670792366210665e-60
3.090295500581046e-11	1.032961417841403e38	0.7271767688311688	7.314377030817727e-60
3.1622777318189534e-11	9.420720094868318e37	0.7271767688311688	8.020055884373803e-60
3.2359366446988435e-11	8.591798839088477e37	0.7271767688311688	8.793817069377189e-60
3.311311294157283e-11	7.835813669058937e37	0.7271767688311688	9.642229293270458e-60
3.388441644837369e-11	7.146346999790554e37	0.7271767688311688	1.057249316386065e-59
3.467368592278516e-11	6.5175459242133025e37	0.7271767688311688	1.1592509735469864e-59
3.5481339845998345e-11	5.944072527639813e37	0.7271767688311688	1.271093214105348e-59
3.630780644688564e-11	5.421058574017684e37	0.7271767688311688	1.393726069626558e-59
3.7153523929053566e-11	4.944064179300354e37	0.7271767688311688	1.5281901950032994e-59
3.801894070318425e-11	4.509040121113481e37	0.7271767688311688	1.675627343250516e-59
3.8904515624788895e-11	4.1122934647621214e37	0.7271767688311688	1.8372888818457015e-59
3.9810718237499164e-11	3.750456213776737e37	0.7271767688311688	2.014547009368484e-59
4.073802902202569e-11	3.420456718871309e37	0.7271767688311688	2.2089071887567626e-59
4.1686939650915427e-11	3.1194936026033166e37	0.7271767688311688	2.422018473740425e-59
4.2657953249243205e-11	2.845011978380934e37	0.7271767688311688	2.6556905711886772e-59
4.365158466137546e-11	2.594681761939906e37	0.7271767688311688	2.9119068084924805e-59
4.4668360723947796e-11	2.366377891175326e37	0.7271767688311688	3.1928423235159895e-59
4.570882054520095e-11	2.1581622864138523e37	0.7271767688311688	3.5008821655202792e-59
4.677351579082338e-11	1.9682673979864275e37	0.7271767688311688	3.8386408797706348e-59
4.786301097645191e-11	1.79508120143628e37	0.7271767688311688	4.208985890376936e-59
4.897788376698573e-11	1.6371335129859767e37	0.7271767688311688	4.615061654640477e-59
5.011872528287222e-11	1.493083509095053e37	0.7271767688311688	5.060314292183166e-59
5.128614041352709e-11	1.361708344161302e37	0.7271767688311688	5.548524522702808e-59
5.248074813805515e-11	1.2418927697409672e37	0.7271767688311688	6.083836093324236e-59
5.3703181853441445e-11	1.1326196671650552e37	0.7271767688311688	6.670793938914471e-59
5.49540897103871e-11	1.0329614131827854e37	0.7271767688311688	7.314379909160347e-59
5.623413495696773e-11	9.420720053348339e36	0.7271767688311688	8.020057872509658e-59
5.754399629029673e-11	8.591798802083764e36	0.7271767688311688	8.793819057511631e-59
5.888436821637986e-11	7.835813636078453e36	0.7271767688311688	9.642230717604323e-59
6.025596141835194e-11	7.146346970396659e36	0.7271767688311688	1.0572496071880109e-58
6.165950313329077e-11	6.51754589801596e36	0.7271767688311688	1.1592512346750323e-58
6.30957375378084e-11	5.944072504291416e36	0.7271767688311688	1.271093641405806e-58
6.45654261426239e-11	5.421058553208394e36	0.7271767688311688	1.3937264079063634e-58
6.606934819632677e-11	4.9440641607540525e36	0.7271767688311688	1.5281906757162906e-58
6.760830109854548e-11	4.509040104584067e36	0.7271767688311688	1.6756279070498175e-58
6.918310082273978e-11	4.1122934500302724e36	0.7271767688311688	1.837289451579973e-58
7.079458234884129e-11	3.750456200646957e36	0.7271767688311688	2.0145479648598108e-58
7.244360010597125e-11	3.420456707169384e36	0.7271767688311688	2.208907805968703e-58
7.413102842547103e-11	3.119493592173962e36	0.7271767688311688	2.4220192571249545e-58
7.585776200448462e-11	2.845011969085764e36	0.7271767688311688	2.6556914613979343e-58
7.76247163803397e-11	2.5946817536555748e36	0.7271767688311688	2.9119079479607333e-58
7.94328284159782e-11	2.3663778837919062e36	0.7271767688311688	3.192843676634543e-58
8.12830567966943e-11	2.1581622798333712e36	0.7271767688311688	3.500883696680337e-58
8.317638253844275e-11	1.9682673921215675e36	0.7271767688311688	3.838642280367098e-58
8.511380950798733e-11	1.795081196209217e36	0.7271767688311688	4.2089873740594804e-58
8.70963649551651e-11	1.6371335083273525e36	0.7271767688311688	4.615063340103516e-58
8.912510005754885e-11	1.493083504943048e36	0.7271767688311688	5.060316499902987e-58
9.12010904777961e-11	1.3617083404608225e36	0.7271767688311688	5.5485269440725805e-58
9.332543693398088e-11	1.2418927664429091e36	0.7271767688311688	6.083838633388414e-58
9.549926578320967e-11	1.132619664225659e36	0.7271767688311688	6.670796906279802e-58
9.772372961883236e-11	1.032961410563045e36	0.7271767688311688	7.314383327564635e-58
1.0000000788156319e-10	9.42072002999988e35	0.7271767688311688	8.020062026820433e-58
1.0232930748483721e-10	8.59179878127442e35	0.7271767688311688	8.793822428438663e-58
1.0471286345473292e-10	7.835813617532096e35	0.7271767688311688	9.642235465387999e-58
1.0715193958480074e-10	7.146346953867196e35	0.7271767688311688	1.0572501816698616e-57
1.0964782910614425e-10	6.5175458832840606e35	0.7271767688311688	1.1592517426879585e-57
1.1220185537311004e-10	5.9440724911615876e35	0.7271767688311688	1.271094263365466e-57
1.1481537256494904e-10	5.421058541506425e35	0.7271767688311688	1.3937273384720227e-57
1.1748976640382183e-10	4.944064150324658e35	0.7271767688311688	1.528191473344032e-57
1.2022645488952844e-10	4.509040095288854e35	0.7271767688311688	1.675628661947423e-57
1.2302688905135232e-10	4.112293441745893e35	0.7271767688311688	1.8372904771013318e-57
1.2589255371741694e-10	3.7504561932635e35	0.7271767688311688	2.0145489523989028e-57
1.2882496830196337e-10	3.420456700588863e35	0.7271767688311688	2.2089091353481604e-57
1.3182568761096537e-10	3.119493586309066e35	0.7271767688311688	2.422020671964617e-57
1.3489630266651052e-10	2.8450119638586628e35	0.7271767688311688	2.655693151609032e-57
1.380384415503829e-10	2.5946817489969136e35	0.7271767688311688	2.911909400782582e-57
1.4125377026729607e-10	2.366377879639868e35	0.7271767688311688	3.1928457276772733e-57
1.4454399362823297e-10	2.1581622761328656e35	0.7271767688311688	3.50088567175846e-57
1.4791085615436197e-10	1.968267388823487e35	0.7271767688311688	3.838644920134936e-57
1.5135614300200716e-10	1.795081193269798e35	0.7271767688311688	4.208990678517183e-57
1.5488168090916489e-10	1.6371335057075876e35	0.7271767688311688	4.615066207765003e-57
1.5848933916406688e-10	1.4930835026081794e35	0.7271767688311688	5.060319842342871e-57
1.6218103059630483e-10	1.361708338379866e35	0.7271767688311688	5.548530134583503e-57
1.6595871259104083e-10	1.241892764588253e35	0.7271767688311688	6.083843305207775e-57
1.69824388126842e-10	1.1326196625726914e35	0.7271767688311688	6.670801426170139e-57
1.7378010683768973e-10	1.0329614090898356e35	0.7271767688311688	7.314389290781369e-57
1.778279660997262e-10	9.420720016869858e34	0.7271767688311688	8.020068293895193e-57
1.8197011214331445e-10	8.59179876957226e34	0.7271767688311688	8.793829910946205e-57
1.8620874119100225e-10	7.8358136071025135e34	0.7271767688311688	9.642243403682858e-57
1.905461006219921e-10	7.146346944571812e34	0.7271767688311688	1.057250990692242e-56
1.9498449016373575e-10	6.517545874999527e34	0.7271767688311688	1.159252806191571e-56
1.9952626311128451e-10	5.944072483777978e34	0.7271767688311688	1.2710954636052557e-56
2.041738275750421e-10	5.42105853492576e34	0.7271767688311688	1.393728550106482e-56
2.089296477575813e-10	4.944064144459616e34	0.7271767688311688	1.528193023020725e-56
2.137962452602019e-10	4.509040090061623e34	0.7271767688311688	1.6756304775000088e-56
2.1877620041992253e-10	4.11229343708711e34	0.7271767688311688	1.8372921711106433e-56
2.2387215367761472e-10	3.750456189111338e34	0.7271767688311688	2.0145509958451337e-56
2.2908680697800558e-10	3.42045669688824e34	0.7271767688311688	2.208911353512828e-56
2.3442292520229085e-10	3.119493583010868e34	0.7271767688311688	2.422023467459803e-56
2.3988333763411744e-10	2.845011960919134e34	0.7271767688311688	2.6556959926829727e-56
2.4547093945971414e-10	2.5946817463770456e34	0.7271767688311688	2.91191278880121e-56
2.5118869330296434e-10	2.3663778773049004e34	0.7271767688311688	3.192849176467544e-56
2.570396307962358e-10	2.158162274051814e34	0.7271767688311688	3.500889469985654e-56
2.6302685418780027e-10	1.9682673869687403e34	0.7271767688311688	3.8386493412713563e-56
2.6915353798669393e-10	1.7950811916167443e34	0.7271767688311688	4.208995449090518e-56
2.7542293064589265e-10	1.6371335042342974e34	0.7271767688311688	4.615072300121397e-56
2.81838356284694e-10	1.4930835012950999e34	0.7271767688311688	5.060326253750324e-56
2.884032164512177e-10	1.3617083372095759e34	0.7271767688311688	5.5485374879513115e-56
2.9512099192596187e-10	1.2418927635452254e34	0.7271767688311688	6.0838508712763265e-56
3.0199524456736826e-10	1.1326196616430857e34	0.7271767688311688	6.670810298828801e-56
3.0902961920037777e-10	1.0329614082613173e34	0.7271767688311688	7.314398801542236e-56
3.162278455489756e-10	9.420720009485636e33	0.7271767688311688	8.0200786554589495e-56
3.235937402137521e-10	8.591798762991012e33	0.7271767688311688	8.793842551446222e-56
3.311312086955268e-10	7.835813601236916e33	0.7271767688311688	9.642257715402867e-56
3.388442474661091e-10	7.14634693934406e33	0.7271767688311688	1.0572526315263804e-55
3.4673694608729477e-10	6.517545870340237e33	0.7271767688311688	1.1592544895658547e-55
3.548134893792181e-10	5.944072479625336e33	0.7271767688311688	1.2710974873006964e-55
3.630781596392148e-10	5.421058531224669e33	0.7271767688311688	1.393730804734132e-55
3.7153533891236706e-10	4.9440641411609785e33	0.7271767688311688	1.5281955328892406e-55
3.801895113149383e-10	4.509040087121672e33	0.7271767688311688	1.6756331332204555e-55
3.8904526541192774e-10	4.112293434466839e33	0.7271767688311688	1.837295306926998e-55
3.9810729665000527e-10	3.7504561867759856e33	0.7271767688311688	2.0145545449086048e-55
4.07380409847118e-10	3.420456694806821e33	0.7271767688311688	2.2089154069808702e-55
4.168695217400879e-10	3.1194935811557687e33	0.7271767688311688	2.4220277214742405e-55
4.265796635915497e-10	2.845011959265748e33	0.7271767688311688	2.6557008301051063e-55
4.3651598385761556e-10	2.5946817449034345e33	0.7271767688311688	2.9119186593411292e-55
4.466837509176749e-10	2.366377875991516e33	0.7271767688311688	3.192855472408906e-55
4.5708835586778343e-10	2.1581622728812293e33	0.7271767688311688	3.500896483032312e-55
4.677353153791165e-10	1.9682673859254326e33	0.7271767688311688	3.8386572051209025e-55
4.78630274623008e-10	1.7950811906868733e33	0.7271767688311688	4.20900460129871e-55
4.897790102641196e-10	1.6371335034055245e33	0.7271767688311688	4.6150822180521995e-55
5.011874335233337e-10	1.4930835005564336e33	0.7271767688311688	5.06033780036093e-55
5.128615933119893e-10	1.3617083365512193e33	0.7271767688311688	5.5485504687724925e-55
5.248076794391261e-10	1.241892762958444e33	0.7271767688311688	6.0838655293946326e-55
5.370320258934342e-10	1.1326196611200983e33	0.7271767688311688	6.670826269614423e-55
5.495411142016524e-10	1.0329614077951859e33	0.7271767688311688	7.314416352390366e-55
5.62341576865194e-10	9.420720005331061e32	0.7271767688311688	8.020099682444573e-55
5.754402008768238e-10	8.591798759288079e32	0.7271767688311688	8.793865912062616e-55
5.888439313192497e-10	7.835813597936522e32	0.7271767688311688	9.642282850551016e-55
6.025598750475371e-10	7.146346936402417e32	0.7271767688311688	1.0572554416067742e-54
6.165953044572999e-10	6.517545867718356e32	0.7271767688311688	1.1592576837229787e-54
6.309576613406645e-10	5.9440724772884445e32	0.7271767688311688	1.2711010801197445e-54
6.456545608320529e-10	5.421058529141782e32	0.7271767688311688	1.3937347378743377e-54
6.606937954458749e-10	4.944064139304481e32	0.7271767688311688	1.5282000008198302e-54
6.760833392082743e-10	4.509040085466946e32	0.7271767688311688	1.6756382088673925e-54
6.918313518851145e-10	4.112293432991952e32	0.7271767688311688	1.8373010632162436e-54
7.079461833084509e-10	3.750456185461378e32	0.7271767688311688	2.0145608554351614e-54
7.244363778037786e-10	3.420456693635071e32	0.7271767688311688	2.2089226606831963e-54
7.413106787204094e-10	3.119493580111349e32	0.7271767688311688	2.4220358502881077e-54
7.585780330673734e-10	2.845011958334808e32	0.7271767688311688	2.6557099604355126e-54
7.76247596257308e-10	2.5946817440736474e32	0.7271767688311688	2.911928499484239e-54
7.943287369608499e-10	2.366377875251882e32	0.7271767688311688	3.1928668391354757e-54
8.128310420741e-10	2.158162272221946e32	0.7271767688311688	3.500909522194264e-54
8.317643218017979e-10	1.968267385337769e32	0.7271767688311688	3.838671615290941e-54
8.511386148589057e-10	1.7950811901630417e32	0.7271767688311688	4.209020450541065e-54
8.709641937933469e-10	1.6371335029385866e32	0.7271767688311688	4.6151003620314766e-54
8.912515704327376e-10	1.4930835001402056e32	0.7271767688311688	5.060357733457145e-54
9.120115014579872e-10	1.3617083361801894e32	0.7271767688311688	5.548573591164085e-54
9.3325499410673e-10	1.2418927626277016e32	0.7271767688311688	6.08389098541701e-54
9.54993312009608e-10	1.1326196608252642e32	0.7271767688311688	6.670855128848343e-54
9.772379811625034e-10	1.0329614075323576e32	0.7271767688311688	7.314448556495065e-54
1.0000007960378825e-9	9.420720002988051e31	0.7271767688311688	8.02013507584468e-54
1.0232938258384986e-9	8.591798757199338e31	0.7271767688311688	8.793906050511962e-54
1.0471294208967618e-9	7.835813596074444e31	0.7271767688311688	9.642328939758816e-54
1.0715202192231792e-9	7.146346934742357e31	0.7271767688311688	1.057260501696173e-53
1.0964791532073222e-9	6.517545866238385e31	0.7271767688311688	1.1592633777820714e-53
1.1220194564748955e-9	5.9440724759689925e31	0.7271767688311688	1.2711073303608411e-53
1.1481546709045225e-9	5.4210585279654e31	0.7271767688311688	1.3937418671163579e-53
1.1748986538079792e-9	4.944064138255641e31	0.7271767688311688	1.5282079429432388e-53
1.2022655852776896e-9	4.509040084531782e31	0.7271767688311688	1.6756471077794192e-53
1.2302699757053575e-9	4.112293432158134e31	0.7271767688311688	1.837311183395041e-53
1.2589266734757525e-9	3.750456184717889e31	0.7271767688311688	2.014572313562268e-53
1.2882508728396923e-9	3.420456692972108e31	0.7271767688311688	2.2089352545106185e-53
1.3182581219704365e-9	3.119493579520169e31	0.7271767688311688	2.422049976533073e-53
1.3489643312077291e-9	2.8450119578076257e31	0.7271767688311688	2.6557257591158685e-53
1.3803857814938853e-9	2.5946817436035025e31	0.7271767688311688	2.9119466551316706e-53
1.4125391330063764e-9	2.3663778748325957e31	0.7271767688311688	3.1928868616875345e-53
1.4454414339915165e-9	2.1581622718479906e31	0.7271767688311688	3.5009320339524824e-53
1.4791101298038974e-9	1.9682673850042303e31	0.7271767688311688	3.8386969585211657e-53
1.5135630721564122e-9	1.7950811898655344e31	0.7271767688311688	4.209048640800841e-53
1.5488185285857218e-9	1.6371335026732093e31	0.7271767688311688	4.615132068294954e-53
1.5848951921382338e-9	1.4930834999034695e31	0.7271767688311688	5.060393049069562e-53
1.6218121912816808e-9	1.361708335968993e31	0.7271767688311688	5.54861312286944e-53
1.6595891000476034e-9	1.2418927624392715e31	0.7271767688311688	6.083935697782679e-53
1.698245948410066e-9	1.1326196606571383e31	0.7271767688311688	6.670905566388179e-53
1.7378032329061608e-9	1.0329614073823335e31	0.7271767688311688	7.314504999244768e-53
1.7782819275038778e-9	9.420720001649259e30	0.7271767688311688	8.020199546284229e-53
1.8197034947231596e-9	8.591798756004481e30	0.7271767688311688	8.793977739649389e-53
1.862089897015981e-9	7.835813595007963e30	0.7271767688311688	9.642407972054445e-53
1.9054636084115484e-9	7.146346933790339e30	0.7271767688311688	1.0572694752843831e-52
1.9498476264327293e-9	6.517545865388466e30	0.7271767688311688	1.1592735088511452e-52
1.9952654842900995e-9	5.944072475210119e30	0.7271767688311688	1.2711187184790257e-52
2.041741263360007e-9	5.421058527287771e30	0.7271767688311688	1.3937546616360228e-52
2.0892996059533323e-9	4.944064137650453e30	0.7271767688311688	1.5282223492238915e-52
2.137965728381662e-9	4.509040083991213e30	0.7271767688311688	1.6756630822599568e-52
2.1877654343278374e-9	4.112293431675211e30	0.7271767688311688	1.837329205247644e-52
2.2387251285279736e-9	3.750456184286398e30	0.7271767688311688	2.014592544585338e-52
2.2908718307721624e-9	3.4204566925865055e30	0.7271767688311688	2.208957576466871e-52
2.3442331902313453e-9	3.1194935791755033e30	0.7271767688311688	2.4220752917597294e-52
2.398837500117888e-9	2.845011957499494e30	0.7271767688311688	2.655754148512134e-52
2.454713712687697e-9	2.594681743327976e30	0.7271767688311688	2.911978243157858e-52
2.5118914545917682e-9	2.3663778745861676e30	0.7271767688311688	3.1929226938102188e-52
2.570401042585375e-9	2.1581622716275398e30	0.7271767688311688	3.5009722595240405e-52
2.63027349960316e-9	1.9682673848069642e30	0.7271767688311688	3.838742100274891e-52
2.6915405712087175e-9	1.7950811896889682e30	0.7271767688311688	4.2090995326207936e-52
2.754234742427336e-9	1.6371335025151278e30	0.7271767688311688	4.6151885234906874e-52
2.818389254970881e-9	1.4930834997618922e30	0.7271767688311688	5.0604568225314e-52
2.8840381248638855e-9	1.361708335842158e30	0.7271767688311688	5.548684836898928e-52
2.951216160480283e-9	1.2418927623256034e30	0.7271767688311688	6.084015900005181e-52
3.019958981000246e-9	1.1326196605552332e30	0.7271767688311688	6.670995800111503e-52
3.090303035297026e-9	1.0329614072909397e30	0.7271767688311688	7.31460593655459e-52
3.1622856212637096e-9	9.420720000829262e29	0.7271767688311688	8.02031220775508e-52
3.23594490559023e-9	8.591798755268463e29	0.7271767688311688	8.794103842833514e-52
3.311319944001038e-9	7.835813594347015e29	0.7271767688311688	9.642550155510358e-52
3.388450701964257e-9	7.146346933196518e29	0.7271767688311688	1.0572855107504703e-51
3.467378075883195e-9	6.517545864854693e29	0.7271767688311688	1.1592913863297936e-51
3.548143914781587e-9	5.944072474730059e29	0.7271767688311688	1.271138866113691e-51
3.630791042493916e-9	5.421058526855778e29	0.7271767688311688	1.3937772138438408e-51
3.71536328037273e-9	4.944064137261494e29	0.7271767688311688	1.5282475947527767e-51
3.801905470524884e-9	4.509040083640781e29	0.7271767688311688	1.6756915986057336e-51
3.890463499589077e-9	4.1122934313592904e29	0.7271767688311688	1.83736103721603e-51
3.981084323067331e-9	3.750456184001393e29	0.7271767688311688	2.0146281203197932e-51
4.0738159902232155e-9	3.420456692329213e29	0.7271767688311688	2.2089979215203223e-51
4.168707669560155e-9	3.1194935789430545e29	0.7271767688311688	2.4221204459594853e-51
4.26580967489319e-9	2.845011957289332e29	0.7271767688311688	2.6558049283178108e-51
4.36517349202817e-9	2.5946817431378067e29	0.7271767688311688	2.912034887533256e-51
4.466851806062362e-9	2.366377874413949e29	0.7271767688311688	3.1929861287400263e-51
4.570898529321144e-9	2.158162271471437e29	0.7271767688311688	3.501043510561192e-51
4.6773688299453894e-9	1.9682673846653482e29	0.7271767688311688	3.838822013749483e-51
4.786319161144926e-9	1.795081189560374e29	0.7271767688311688	4.209189203783537e-51
4.897807291133374e-9	1.6371335023982456e29	0.7271767688311688	4.615289445865272e-51
5.011892333760428e-9	1.493083499655552e29	0.7271767688311688	5.060569872318404e-51
5.128634779857664e-9	1.361708335745308e29	0.7271767688311688	5.548811288571909e-51
5.248096529314654e-9	1.2418927622373079e29	0.7271767688311688	6.084158282597584e-51
5.370340923902249e-9	1.1326196604746516e29	0.7271767688311688	6.671154989823916e-51
5.495432780860599e-9	1.0329614072173158e29	0.7271767688311688	7.314785796634938e-51
5.623438427269547e-9	9.420720000155857e28	0.7271767688311688	8.020513574576666e-51
5.75442573521983e-9	8.591798754651819e28	0.7271767688311688	8.794330101716703e-51
5.888464157803531e-9	7.835813593781711e28	0.7271767688311688	9.642804014711458e-51
6.025624765943086e-9	7.14634693267769e28	0.7271767688311688	1.0573138956661645e-50
6.165980286078162e-9	6.517545864377948e28	0.7271767688311688	1.1593232999441402e-50
6.3096051387306284e-9	5.944072474291472e28	0.7271767688311688	1.2711746668723788e-50
6.4565754779678416e-9	5.421058526451814e28	0.7271767688311688	1.3938173199335053e-50
6.6069692317854e-9	4.944064136888975e28	0.7271767688311688	1.5282926633238425e-50
6.760866143430622e-9	4.509040083296849e28	0.7271767688311688	1.6757421792749217e-50
6.918347813688725e-9	4.112293431041373e28	0.7271767688311688	1.8374177194273606e-50
7.079497744154225e-9	3.750456183707174e28	0.7271767688311688	2.014691636895561e-50
7.244401381510307e-9	3.4204566920566035e28	0.7271767688311688	2.2090693398321243e-50
7.413146162839911e-9	3.119493578690175e28	0.7271767688311688	2.422200506795079e-50
7.585821561992322e-9	2.845011957054481e28	0.7271767688311688	2.655894730910637e-50
7.762519137030084e-9	2.5946817429194535e28	0.7271767688311688	2.912135730253245e-50
7.943332578781205e-9	2.3663778742107017e28	0.7271767688311688	3.1930993497844106e-50
8.12835776052261e-9	2.158162271282046e28	0.7271767688311688	3.501169938337795e-50
8.317692788820995e-9	1.968267384488675e28	0.7271767688311688	3.838964053827125e-50
8.51143805555828e-9	1.7950811893953912e28	0.7271767688311688	4.2093491342836876e-50
8.709696291169014e-9	1.637133502244018e28	0.7271767688311688	4.615469114774591e-50
8.912572619118228e-9	1.4930834995112355e28	0.7271767688311688	5.060771191347233e-50
9.120174611648406e-9	1.361708335610135e28	0.7271767688311688	5.549037300525852e-50
9.332612346825381e-9	1.241892762110577e28	0.7271767688311688	6.08441164794019e-50
9.549998466913158e-9	1.1326196603557266e28	0.7271767688311688	6.671439516044921e-50
9.772448238108957e-9	1.0329614071056167e28	0.7271767688311688	7.3151042238525055e-50
1.0000079611669809e-8	9.42071999910584e27	0.7271767688311688	8.020870968823156e-50
1.0233013286463511e-8	8.591798753663958e27	0.7271767688311688	8.794731051096917e-50
1.047137277297678e-8	7.835813592851567e27	0.7271767688311688	9.643253999461674e-50
1.071528445881487e-8	7.146346931801232e27	0.7271767688311688	1.0573644030531246e-49
1.0964877675727146e-8	6.517545863551471e27	0.7271767688311688	1.1593800713686181e-49
1.1220284768194451e-8	5.944072473511584e27	0.7271767688311688	1.2712382949645804e-49
1.1481641163614356e-8	5.421058525715398e27	0.7271767688311688	1.3938887350591236e-49
1.1749085444121869e-8	4.9440641361931395e27	0.7271767688311688	1.5283726110499108e-49
1.202275942008335e-8	4.509040082639001e27	0.7271767688311688	1.6758319277026225e-49
1.230280820530304e-8	4.1122934304190595e27	0.7271767688311688	1.8375185494026144e-49
1.2589380293981761e-8	3.7504561831181444e27	0.7271767688311688	2.0148047782853497e-49
1.2882627639468738e-8	3.4204566914987973e27	0.7271767688311688	2.2091962009297274e-49
1.3182705734848583e-8	3.119493578161666e27	0.7271767688311688	2.42234292921478e-49
1.3489773695405696e-8	2.8450119565534983e27	0.7271767688311688	2.6560545116601483e-49
1.3803994343010448e-8	2.59468174244435e27	0.7271767688311688	2.912315099661285e-49
1.4125534292471377e-8	2.3663778737599497e27	0.7271767688311688	3.1933003215192027e-49
1.4454564039899701e-8	2.1581622708542303e27	0.7271767688311688	3.501396093670009e-49
1.4791258053132657e-8	1.9682673840824726e27	0.7271767688311688	3.839217533872349e-49
1.5135794864264e-8	1.795081189009573e27	0.7271767688311688	4.209633125225811e-49
1.548835716433045e-8	1.6371335018774392e27	0.7271767688311688	4.6157876566947764e-49
1.5849131900204687e-8	1.4930834991628256e27	0.7271767688311688	5.061129292926532e-49
1.6218310373745965e-8	1.3617083352788937e27	0.7271767688311688	5.5494386322481234e-49
1.659608834326138e-8	1.241892761795571e27	0.7271767688311688	6.084862097873245e-49
1.6982666127331177e-8	1.13261966005608e27	0.7271767688311688	6.671944156593523e-49
1.7378248711053773e-8	1.032961406820512e27	0.7271767688311688	7.315671262626315e-49
1.7783045854766294e-8	9.420719996392492e26	0.7271767688311688	8.021506931126792e-49
1.8197272205298917e-8	8.591798751081097e26	0.7271767688311688	8.795445164118894e-49
1.8621147409821594e-8	7.835813590392416e26	0.7271767688311688	9.644055108048475e-49
1.9054896232344033e-8	7.146346929459413e26	0.7271767688311688	1.0574541922639787e-48
1.949874867293036e-8	6.517545861320981e26	0.7271767688311688	1.1594807751709927e-48
1.9952940089692243e-8	5.9440724713867565e26	0.7271767688311688	1.2713513713562192e-48
2.0417711323624662e-8	5.421058523690912e26	0.7271767688311688	1.3940155349819978e-48
2.089330882635134e-8	4.944064134263972e26	0.7271767688311688	1.5285152144448526e-48
2.1379984790846858e-8	4.5090400808004e26	0.7271767688311688	1.6759918486442224e-48
2.1877997285205656e-8	4.112293428666538e26	0.7271767688311688	1.837697908614867e-48
2.238761038952835e-8	3.750456181447477e26	0.7271767688311688	2.0150059717785366e-48
2.290909433599831e-8	3.420456689905963e26	0.7271767688311688	2.2094218745109482e-48
2.3442725652223074e-8	3.119493576642885e26	0.7271767688311688	2.4225962333826575e-48
2.3988787307916265e-8	2.845011955105177e26	0.7271767688311688	2.6563385969133135e-48
2.4547568864998473e-8	2.5946817410630872e26	0.7271767688311688	2.9126339627488e-48
2.5119366631196226e-8	2.3663778724425263e26	0.7271767688311688	3.1936582752595736e-48
2.5704483817221297e-8	2.158162269597592e26	0.7271767688311688	3.501797512056482e-48
2.6303230697613183e-8	1.9682673828837197e26	0.7271767688311688	3.839667749302275e-48
2.69159247753308e-8	1.7950811878659558e26	0.7271767688311688	4.2101384896753787e-48
2.754289095018024e-8	1.6371335007863485e26	0.7271767688311688	4.6163547668391045e-48
2.8184461691168738e-8	1.493083498121783e26	0.7271767688311688	5.061765612082756e-48
2.8840977212875668e-8	1.3617083342855431e26	0.7271767688311688	5.55015276566168e-48
2.9512785655935037e-8	1.241892760847676e26	0.7271767688311688	6.08566224295806e-48
3.020024327172466e-8	1.1326196591515133e26	0.7271767688311688	6.67284299691037e-48
3.090371461136087e-8	1.0329614059572505e26	0.7271767688311688	7.316679789235145e-48
3.162357271909838e-8	9.420719988153708e25	0.7271767688311688	8.022638133462077e-48
3.2360199330239016e-8	8.59179874321783e25	0.7271767688311688	8.796713642549684e-48
3.311398507365346e-8	7.83581358288727e25	0.7271767688311688	9.645479092644463e-48
3.388532967902477e-8	7.146346922295799e25	0.7271767688311688	1.057614119323052e-47
3.4674642188922615e-8	6.517545854483118e25	0.7271767688311688	1.1596601109329326e-47
3.548234117582218e-8	5.944072464859636e25	0.7271767688311688	1.2715524934788891e-47
3.630885496418194e-8	5.4210585174602145e25	0.7271767688311688	1.394241237111426e-47
3.7154621857699434e-8	4.944064128316073e25	0.7271767688311688	1.5287684166548488e-47
3.802009037186482e-8	4.509040075122309e25	0.7271767688311688	1.6762758951533933e-47
3.890571947193686e-8	4.112293423245889e25	0.7271767688311688	1.8380166289613475e-47
3.981197881646709e-8	3.7504561762724725e25	0.7271767688311688	2.0153638684224944e-47
4.0739349006501806e-8	3.4204566849653753e25	0.7271767688311688	2.2098231970570127e-47
4.168832184059515e-8	3.119493571925991e25	0.7271767688311688	2.423046397833644e-47
4.26594005757674e-8	2.845011950601769e25	0.7271767688311688	2.656844177513593e-47
4.365310019454909e-8	2.5946817367634277e25	0.7271767688311688	2.9132009464653557e-47
4.4669947678251166e-8	2.3663778683373313e25	0.7271767688311688	3.194294557710962e-47
4.571048228660825e-8	2.1581622656780033e25	0.7271767688311688	3.5025116413917257e-47
4.677525584394217e-8	1.9682673791412964e25	0.7271767688311688	3.840469040393691e-47
4.7864833031999504e-8	1.795081184292643e25	0.7271767688311688	4.211037366697066e-47
4.897979168961751e-8	1.6371334973744591e25	0.7271767688311688	4.617362861146517e-47
5.012072311937921e-8	1.4930834948639885e25	0.7271767688311688	5.062896887827722e-47
5.1288232401419664e-8	1.3617083311748518e25	0.7271767688311688	5.551422165791732e-47
5.2482938714551437e-8	1.2418927578774148e25	0.7271767688311688	6.087087026903852e-47
5.370547566487913e-8	1.1326196563153167e25	0.7271767688311688	6.674441174512611e-47
5.495649162207914e-8	1.0329614032490423e25	0.7271767688311688	7.318473203950965e-47
5.623665006352209e-8	9.420719962293557e24	0.7271767688311688	8.024650798412397e-47
5.7546629926422986e-8	8.591798718524292e24	0.7271767688311688	8.798972017844653e-47
5.8887125968204584e-8	7.835813559307542e24	0.7271767688311688	9.648012803166965e-47
6.025884913526783e-8	7.146346899779493e24	0.7271767688311688	1.0578982963383133e-46
6.166252694036382e-8	6.517545832982152e24	0.7271767688311688	1.159978960154178e-46
6.30989038487702e-8	5.944072444328094e24	0.7271767688311688	1.271910380334892e-46
6.456874167347574e-8	5.421058497854286e24	0.7271767688311688	1.3946428239323236e-46
6.607281997958547e-8	4.944064109593934e24	0.7271767688311688	1.5292189041084088e-46
6.761193649816004e-8	4.509040057244044e24	0.7271767688311688	1.6767814366018486e-46
6.918690754971152e-8	4.112293406173379e24	0.7271767688311688	1.8385838280129534e-46
7.079856847757981e-8	3.7504561599693473e24	0.7271767688311688	2.0160002030763222e-46
7.24477740914213e-8	3.420456669396895e24	0.7271767688311688	2.2105372807151288e-46
7.413539912104675e-8	3.119493557059e24	0.7271767688311688	2.4238477639660653e-46
7.586233868084851e-8	2.8450119364046165e24	0.7271767688311688	2.6577428163616726e-46
7.762950874506732e-8	2.594681723205891e24	0.7271767688311688	2.9142096802526118e-46
7.94378466341489e-8	2.3663778553905561e24	0.7271767688311688	3.1954260324777214e-46
8.128831151245297e-8	2.1581622533144456e24	0.7271767688311688	3.503780917541e-46
8.31818848975773e-8	1.9682673673346492e24	0.7271767688311688	3.8418938537033615e-46
8.511957118157051e-8	1.7950811730177992e24	0.7271767688311688	4.2126357661596696e-46
8.710239816431036e-8	1.6371334866074418e24	0.7271767688311688	4.61915701974706e-46
8.913141759933301e-8	1.4930834845819038e24	0.7271767688311688	5.064909448373184e-46
9.120770575240355e-8	1.361708321355841e24	0.7271767688311688	5.5536800255876625e-46
9.333236397312733e-8	1.2418927485006057e24	0.7271767688311688	6.089620933185506e-46
9.550651927990515e-8	1.13261964736078e24	0.7271767688311688	6.67728485005415e-46
9.773132495854718e-8	1.0329613946977512e24	0.7271767688311688	7.321662433522847e-46
1.0000796117486242e-7	9.42071988063139e23	0.7271767688311688	8.028230241199246e-46
1.0233763560155359e-7	8.591798640539391e23	0.7271767688311688	8.802988525533498e-46
1.0472158405975009e-7	7.835813484834133e23	0.7271767688311688	9.652518030069043e-46
1.0716107117552218e-7	7.146346828659491e23	0.7271767688311688	1.0584038978195737e-45
1.0965739105172948e-7	6.517545765064453e23	0.7271767688311688	1.1605463797610797e-45
1.1221186795555897e-7	5.9440723794684764e23	0.7271767688311688	1.2725469577300512e-45
1.1482585702212297e-7	5.421058435914936e23	0.7271767688311688	1.3953570733331792e-45
1.1750074497449117e-7	4.944064050443384e23	0.7271767688311688	1.5300202532750455e-45
1.202379508605448e-7	4.5090400007566675e23	0.7271767688311688	1.677680691438678e-45
1.2303892680704277e-7	4.112293352229239e23	0.7271767688311688	1.8395927288480133e-45
1.2590515879130666e-7	3.750456108453913e23	0.7271767688311688	2.0171320041083155e-45
1.2883816743093553e-7	3.4204566202007535e23	0.7271767688311688	2.2118075017285025e-45
1.3183950879197322e-7	3.11949351007776e23	0.7271767688311688	2.4252730366571848e-45
1.349107752159633e-7	2.8450118915385142e23	0.7271767688311688	2.6593420380126552e-45
1.3805359616632965e-7	2.5946816803596993e23	0.7271767688311688	2.9160038362430514e-45
1.4126963909454066e-7	2.3663778144732895e23	0.7271767688311688	3.1974397414767904e-45
1.4456061032651665e-7	2.158162214239277e23	0.7271767688311688	3.506040082397849e-45
1.4792825596976085e-7	1.968267330018633e23	0.7271767688311688	3.844428052318684e-45
1.513743628416938e-7	1.7950811373817318e23	0.7271767688311688	4.21548021429729e-45
1.549007594196937e-7	1.6371334525756646e23	0.7271767688311688	4.6223479250171644e-45
1.5850931681334757e-7	1.4930834520822065e23	0.7271767688311688	5.068490076155366e-45
1.622019497594413e-7	1.3617082903192387e23	0.7271767688311688	5.557697650408682e-45
1.6598061764021405e-7	1.241892718861233e23	0.7271767688311688	6.094129135626476e-45
1.6984732552542974e-7	1.132619619055718e23	0.7271767688311688	6.68234301560717e-45
1.7380412523882064e-7	1.0329613676669417e23	0.7271767688311688	7.327338112141113e-45
1.7785311644948057e-7	9.42071962249209e22	0.7271767688311688	8.034598270296147e-45
1.8199644778878743e-7	8.591798394021064e22	0.7271767688311688	8.810133201603966e-45
1.862363179934604e-7	7.835813249413622e22	0.7271767688311688	9.660536783741046e-45
1.9057497707536163e-7	7.1463466038371765e22	0.7271767688311688	1.059303567143756e-44
1.9501472751867712e-7	6.517545550363225e22	0.7271767688311688	1.1615557619026118e-44
1.9955792550511284e-7	5.944072174432709e22	0.7271767688311688	1.2736794791556747e-44
2.0420698216777143e-7	5.421058240109512e22	0.7271767688311688	1.3966279938592112e-44
2.0896436487437884e-7	4.944063863452774e22	0.7271767688311688	1.5314463236194054e-44
2.1383259854055827e-7	4.509039822184059e22	0.7271767688311688	1.6792807838263145e-44
2.1881426697385064e-7	4.1122931816956774e22	0.7271767688311688	1.8413880416444583e-44
2.2391201424921086e-7	3.7504559455974873e22	0.7271767688311688	2.0191467091298924e-44
2.2912854611671723e-7	3.420456464675922e22	0.7271767688311688	2.2140678004222953e-44
2.3446663144225852e-7	3.1194933615544456e22	0.7271767688311688	2.427809231493694e-44
2.3992910368196717e-7	2.8450117497015453e22	0.7271767688311688	2.6621878809994096e-44
2.455188623912006e-7	2.594681544908083e22	0.7271767688311688	2.919197197115793e-44
2.5123887476888236e-7	2.366377685119582e22	0.7271767688311688	3.201022666166213e-44
2.570921772380334e-7	2.158162090708976e22	0.7271767688311688	3.510060622202958e-44
2.630818770633566e-7	1.968267212049598e22	0.7271767688311688	3.848939796172984e-44
2.692111540067364e-7	1.7950810247236162e22	0.7271767688311688	4.220541762568249e-44
2.754832620215564e-7	1.6371333449893989e22	0.7271767688311688	4.628027466615794e-44
2.819015309867463e-7	1.4930833493394744e22	0.7271767688311688	5.074862749181086e-44
2.88469368481503e-7	1.3617081922020077e22	0.7271767688311688	5.564848682647879e-44
2.9519026160163663e-7	1.2418926251612865e22	0.7271767688311688	6.102152174074582e-44
3.020677788185339e-7	1.1326195295742056e22	0.7271767688311688	6.691345923027148e-44
3.091055718817363e-7	1.032961282213971e22	0.7271767688311688	7.337440427937013e-44
3.163073777661787e-7	9.420718806434336e21	0.7271767688311688	8.04593329861057e-44
3.2367702066512684e-7	8.591797614703428e21	0.7271767688311688	8.822852154103398e-44
3.312184140299082e-7	7.835812505182201e21	0.7271767688311688	9.674808345291633e-44
3.389355626575339e-7	7.146345893112561e21	0.7271767688311688	1.0609049474699277e-43
3.4683256482735783e-7	6.517544871637082e21	0.7271767688311688	1.16335266165315e-43
3.5491361448791843e-7	5.944071526264587e21	0.7271767688311688	1.2756958062113887e-43
3.631830034951638e-7	5.42105762112382e21	0.7271767688311688	1.398890242000826e-43
3.716451239032706e-7	4.944063272335832e21	0.7271767688311688	1.533984761907864e-43
3.8030447030931266e-7	4.5090392576813176e21	0.7271767688311688	1.6821290289604334e-43
3.891656422530439e-7	4.1122926426090735e21	0.7271767688311688	1.844584320842261e-43
3.982333466731144e-7	3.7504554307828785e21	0.7271767688311688	2.022733098390677e-43
4.075124004210498e-7	3.4204559730406594e21	0.7271767688311688	2.218092289237386e-43
4.170077328343769e-7	3.119492892055081e21	0.7271767688311688	2.4323247539692443e-43
4.2672438837028875e-7	2.8450113013415826e21	0.7271767688311688	2.6672548416190687e-43
4.366675293012949e-7	2.594681116735893e21	0.7271767688311688	2.924882582046455e-43
4.4684243847433114e-7	2.36637727622637e21	0.7271767688311688	3.207401940920981e-43
4.572545221348301e-7	2.158161700226852e21	0.7271767688311688	3.517219208343663e-43
4.67909312817316e-7	1.9682668391497358e21	0.7271767688311688	3.856972296208445e-43
4.788124723040859e-7	1.795080668614507e21	0.7271767688311688	4.229555594914301e-43
4.899697946536174e-7	1.6371330049151557e21	0.7271767688311688	4.638141676215024e-43
5.013872093003508e-7	1.4930830245782385e21	0.7271767688311688	5.086211869647869e-43
5.130707842275645e-7	1.361707882064415e21	0.7271767688311688	5.5775836316445914e-43
5.250267292150693e-7	1.2418923289889984e21	0.7271767688311688	6.11644251179782e-43
5.372613991635212e-7	1.1326192467385236e21	0.7271767688311688	6.7073809614051324e-43
5.497812974971716e-7	1.032961012114491e21	0.7271767688311688	7.355433720874351e-43
5.625930796469485e-7	9.420716227067832e20	0.7271767688311688	8.066124218919488e-43
5.757035566157648e-7	8.591795151489558e20	0.7271767688311688	8.8455087266344e-43
5.891196986280405e-7	7.835810152891822e20	0.7271767688311688	9.700230454251224e-43
6.028486388654425e-7	7.146343646751879e20	0.7271767688311688	1.063757760359065e-42
6.168976772909245e-7	6.517542726437089e20	0.7271767688311688	1.166553767864167e-42
6.312742845631592e-7	5.944069477670996e20	0.7271767688311688	1.2792877133950873e-42
6.459861060435554e-7	5.421055664787316e20	0.7271767688311688	1.4029209797400039e-42
6.610409658980604e-7	4.94406140410289e20	0.7271767688311688	1.538507833607562e-42
6.764468712960489e-7	4.50903747358539e20	0.7271767688311688	1.6872045557912453e-42
6.922120167086072e-7	4.112290938862157e20	0.7271767688311688	1.850279640439646e-42
7.083447883086216e-7	3.750453803767479e20	0.7271767688311688	2.0291241653836848e-42
7.248537684751048e-7	3.420454419302145e20	0.7271767688311688	2.225264044090207e-42
7.417477404042963e-7	3.1194914082943205e20	0.7271767688311688	2.4403724272904114e-42
7.590356928300818e-7	2.8450098844079574e20	0.7271767688311688	2.676285440218661e-42
7.767268248563857e-7	2.5946797636206097e20	0.7271767688311688	2.935016765216954e-42
7.948305509042398e-7	2.3663759840560795e20	0.7271767688311688	3.2187739776730654e-42
8.133565057762848e-7	2.1581604662575543e20	0.7271767688311688	3.52998027025237e-42
8.323145498415721e-7	1.968265660760954e20	0.7271767688311688	3.871291900706152e-42
8.517147743435426e-7	1.795079543303725e20	0.7271767688311688	4.2456244491124244e-42
8.715675068341935e-7	1.637131930292516e20	0.7271767688311688	4.656174028937013e-42
8.918833167374707e-7	1.4930819983614647e20	0.7271767688311688	5.106446879884796e-42
9.126730210450502e-7	1.3617069020739718e20	0.7271767688311688	5.600290927905814e-42
9.339476901476899e-7	1.2418913931434672e20	0.7271767688311688	6.141924522761877e-42
9.557186538054722e-7	1.132618353050187e20	0.7271767688311688	6.735975610066657e-42
9.779975072602987e-7	1.0329601586851108e20	0.7271767688311688	7.387522956009112e-42
1.0007961174941247e-6	9.420708077235764e19	0.7271767688311688	8.102133694352728e-42
1.024126629636458e-6	8.591787368807496e19	0.7271767688311688	8.885918492299794e-42
1.048001473524784e-6	7.835802720827353e19	0.7271767688311688	9.745579189850302e-42
1.0724333704216352e-6	7.146336549516845e19	0.7271767688311688	1.0688467301276718e-41
1.0974353398921638e-6	6.517535948954149e19	0.7271767688311688	1.1722647135136227e-41
1.123020706846111e-6	5.944063005541504e19	0.7271767688311688	1.2856967809244036e-41
1.1492031087482219e-6	5.421049484260879e19	0.7271767688311688	1.4101131844507939e-41
1.1759965030012254e-6	4.944055502048152e19	0.7271767688311688	1.5465791298930537e-41
1.2034151745056429e-6	4.509031837462158e19	0.7271767688311688	1.6962623032664737e-41
1.2314737434007312e-6	4.112285556694789e19	0.7271767688311688	1.8604445710963074e-41
1.2601871729910528e-6	3.7504486641194934e19	0.7271767688311688	2.040531542500949e-41
1.2895707778632184e-6	3.4204495112519377e19	0.7271767688311688	2.2380658089993674e-41
1.3196402321975377e-6	3.1194867214119694e19	0.7271767688311688	2.454739157976907e-41
1.3504115782793314e-6	2.845005408733127e19	0.7271767688311688	2.6924084467696534e-41
1.3819012352148935e-6	2.594675489641384e19	0.7271767688311688	2.9531106556755007e-41
1.414126007857149e-6	2.3663719026887918e19	0.7271767688311688	3.239080301551032e-41
1.4471030959461947e-6	2.1581565688275e19	0.7271767688311688	3.5527691093600497e-41
1.4808501034701025e-6	1.968261938983989e19	0.7271767688311688	3.8968680100965356e-41
1.5153850482514029e-6	1.7950759892686768e19	0.7271767688311688	4.2743271886585066e-41
1.5507263717649075e-6	1.6371285364444037e19	0.7271767688311688	4.688386737252275e-41
1.5868929491926133e-6	1.4930787574854568e19	0.7271767688311688	5.1425992349091e-41
1.6239040997216435e-6	1.3617038072800745e19	0.7271767688311688	5.640864643101672e-41
1.661779597091247e-6	1.2418884378519069e19	0.7271767688311688	6.1874600012296e-41
1.7005396803951413e-6	1.132615530977442e19	0.7271767688311688	6.787080959245315e-41
1.7402050651455608e-6	1.0329574638305765e19	0.7271767688311688	7.444879478604522e-41
1.7807969546056346e-6	9.420682343568275e18	0.7271767688311688	8.166506322811064e-41
1.8223370513967805e-6	8.591762795293789e18	0.7271767688311688	8.958166479866632e-41
1.8648475693880952e-6	7.835779255207384e18	0.7271767688311688	9.826664594995155e-41
1.90835124587481e-6	7.146314141883686e18	0.7271767688311688	1.0779473803956849e-40
1.9528713540531835e-6	6.517514551648013e18	0.7271767688311688	1.1824788281741521e-40
1.998431715799257e-6	5.944042573048655e18	0.7271767688311688	1.2971606307820327e-40
2.0450567147592405e-6	5.421029973116961e18	0.7271767688311688	1.4229798825768981e-40
2.0927713097593965e-6	4.944036870745948e18	0.7271767688311688	1.5610205645692807e-40
2.1416010485436185e-6	4.5090140463634913e18	0.7271767688311688	1.712471043559118e-40
2.1915720818469785e-6	4.112268567946389e18	0.7271767688311688	1.878637209308998e-40
2.242711177813888e-6	3.7504324415726177e18	0.7271767688311688	2.060951041075945e-40
2.2950457367696323e-6	3.420434020385654e18	0.7271767688311688	2.2609846479653465e-40
2.3486038063544264e-6	3.119471929259866e18	0.7271767688311688	2.480463844010016e-40
2.4034140970291895e-6	2.8449912838133274e18	0.7271767688311688	2.7212829001210333e-40
2.4595059979626914e-6	2.594662001889724e18	0.7271767688311688	2.9855203360648063e-40
2.5169095933098755e-6	2.3663590233949804e18	0.7271767688311688	3.275458407270097e-40
2.5756556788914345e-6	2.1581442705741734e18	0.7271767688311688	3.5936023179439566e-40
2.6357757792851106e-6	1.9682501955885015e18	0.7271767688311688	3.942701678454771e-40
2.697302165339298e-6	1.795064775727519e18	0.7271767688311688	4.3257752470086035e-40
2.760267872120007e-6	1.637117828880102e18	0.7271767688311688	4.746136437660673e-40
2.8247067173024195e-6	1.4930685330958932e18	0.7271767688311688	5.207423645290339e-40
2.8906533200187272e-6	1.3616940442900654e18	0.7271767688311688	5.713630899005453e-40
2.9581431201740943e-6	1.2418791154669632e18	0.7271767688311688	6.269141964054699e-40
3.0272123982430907e-6	1.1326066293396228e18	0.7271767688311688	6.878772380782055e-40
3.0978982955591822e-6	1.0329489639763203e18	0.7271767688311688	7.547807124523624e-40
3.1702388351103422e-6	9.420601181766826e17	0.7271767688311688	8.282048884719429e-40
3.2442729428540416e-6	8.591685297295516e17	0.7271767688311688	9.087871270465209e-40
3.320040469565466e-6	7.83570525586366e17	0.7271767688311688	9.972269717058966e-40
3.3975822132330247e-6	7.146243483484503e17	0.7271767688311688	1.0942929251919775e-39
3.4769399420158217e-6	6.517447083587058e17	0.7271767688311688	1.200828722459029e-39
3.55815641777795e-6	5.94397815150343e17	0.7271767688311688	1.3177605561189862e-39
3.6412754202151124e-6	5.420968460743391e17	0.7271767688311688	1.4461064476250507e-39
3.7263417715893946e-6	4.94397813638666e17	0.7271767688311688	1.5869833632405803e-39
3.8134013620886266e-6	4.50895796476923e17	0.7271767688311688	1.7416191031808888e-39
3.902501175827023e-6	4.1122150195099994e17	0.7271767688311688	1.911361234891108e-39
3.993689317504532e-6	3.750381312075032e17	0.7271767688311688	2.0976902302194624e-39
4.0870150397426844e-6	3.420385200753218e17	0.7271767688311688	2.3022325150094026e-39
4.182528771115376e-6	3.119425315332703e17	0.7271767688311688	2.526774394503301e-39
4.280282144893425e-6	2.8449467761240464e17	0.7271767688311688	2.773277905531555e-39
4.380328028522473e-6	2.5946195054521203e17	0.7271767688311688	3.043898288953064e-39
4.4827205538542876e-6	2.3663184475022656e17	0.7271767688311688	3.341004527436118e-39
4.587515148152133e-6	2.158105528606261e17	0.7271767688311688	3.6671975185481626e-39
4.694768565891651e-6	1.968213204827972e17	0.7271767688311688	4.025336130149449e-39
4.804538921379051e-6	1.7950294571838883e17	0.7271767688311688	4.4185600152840256e-39
4.916885722209432e-6	1.6370841071219846e17	0.7271767688311688	4.85032118518616e-39
5.031869903588435e-6	1.4930363360907315e17	0.7271767688311688	5.324409801930647e-39
5.149553863541502e-6	1.3616633032510586e17	0.7271767688311688	5.844993589952605e-39
5.270001499035314e-6	1.2418497647069106e17	0.7271767688311688	6.416652693347315e-39
5.393278243037206e-6	1.1325786061313285e17	0.7271767688311688	7.044417335767044e-39
5.519451102538811e-6	1.0329222084192926e17	0.7271767688311688	7.733819580883724e-39
5.648588697571326e-6	9.420345730698277e16	0.7271767688311688	8.490937473291304e-39
5.7807613012402625e-6	8.591441404496064e16	0.7271767688311688	9.322453980623194e-39
5.916040880808871e-6	7.835472399717962e16	0.7271767688311688	1.0235712257261333e-38
6.054501139859915e-6	7.146021165885825e16	0.7271767688311688	1.1238788687019613e-38
6.196217561566917e-6	6.517234828878479e16	0.7271767688311688	1.2340557342874296e-38
6.341267453106431e-6	5.943775505466721e16	0.7271767688311688	1.3550779144579983e-38
6.489729991244372e-6	5.420774989633411e16	0.7271767688311688	1.4880183659468777e-38
6.641686269130238e-6	4.943793426009247e16	0.7271767688311688	1.634056824431805e-38
6.797219344334396e-6	4.50878161960058e16	0.7271767688311688	1.7944907171469936e-38
6.9564142881643474e-6	4.112046661855745e16	0.7271767688311688	1.9707465309171002e-38
7.119358236297559e-6	3.750220581267093e16	0.7271767688311688	2.1643938251420586e-38
7.286140440769201e-6	3.4202317523829304e16	0.7271767688311688	2.377157633288702e-38
7.456852323354933e-6	3.1192788205183852e16	0.7271767688311688	2.6109367498359564e-38
7.631587530389547e-6	2.844806920811587e16	0.7271767688311688	2.8678185840388217e-38
7.810441989064261e-6	2.5944859897470476e16	0.7271767688311688	3.1501010552171605e-38
7.993513965246478e-6	2.3661909850318908e16	0.7271767688311688	3.460309793694666e-38
8.180904122867415e-6	2.1579838459105416e16	0.7271767688311688	3.8012261667684936e-38
8.372715584924717e-6	1.9680970407778212e16	0.7271767688311688	4.175908368251536e-38
8.569053996148316e-6	1.7949185624256388e16	0.7271767688311688	4.5877244190516823e-38
8.770027587379913e-6	1.6369782435469116e16	0.7271767688311688	5.040377810934185e-38
8.975747241717817e-6	1.4929352763284294e16	0.7271767688311688	5.537947303398565e-38
9.186326562481031e-6	1.3615668301856524e16	0.7271767688311688	6.084918943349099e-38
9.401881943047723e-6	1.2417576710150406e16	0.7271767688311688	6.686234339827546e-38
9.622532638625802e-6	1.1324906938409444e16	0.7271767688311688	7.347332773032704e-38
9.848400840014736e-6	1.0328382884883104e16	0.7271767688311688	8.074201290741285e-38
0.000010079611749420346	9.419544649837758e15	0.7271767688311688	8.873433702974125e-38
0.00001031629365838586	8.590676718373694e15	0.7271767688311688	9.752288035234167e-38
0.00001055857802790524	7.834742462386816e15	0.7271767688311688	1.0718762198624586e-37
0.000010806599570786756	7.145324405659017e15	0.7271767688311688	1.1781661672565785e-37
0.000011060496336337621	6.516569744982803e15	0.7271767688311688	1.2950686525431312e-37
0.000011320409797442313	5.943140664847012e15	0.7271767688311688	1.4236521938430084e-37
0.000011586484940110502	5.420169023900807e15	0.7271767688311688	1.5650941060915249e-37
0.000011858870355572689	4.943215028526906e15	0.7271767688311688	1.7206913470887076e-37
0.000012137718335004995	4.508229542700656e15	0.7271767688311688	1.891873633653115e-37
0.000012423184966966702	4.111519714181658e15	0.7271767688311688	2.0802162494900166e-37
0.00001271543023763796	3.749717625235565e15	0.7271767688311688	2.287455095137138e-37
0.00001301461813394761	3.4197517017602775e15	0.7271767688311688	2.515504540507359e-37
0.000013320916749685	3.118820638106009e15	0.7271767688311688	2.7664747449380283e-37
0.000013634498394692248	2.8443696162356855e15	0.7271767688311688	3.0426920320709564e-37
0.000013955539707237742	2.594068617347893e15	0.7271767688311688	3.3467221794332555e-37
0.000014284221769674797	2.365792641848243e15	0.7271767688311688	3.681394296563571e-37
0.000014620730227493816	2.1576036697546868e15	0.7271767688311688	4.049830028072521e-37
0.000014965255411879489	1.967734208397484e15	0.7271767688311688	4.455471299352784e-37
0.0000153179924658895	1.7945722877486302e15	0.7271767688311688	4.902117647170734e-37
0.000015679141474375197	1.6366477760048302e15	0.7271767688311688	5.39395962662244e-37
0.000016048907597768973	1.4926198992558975e15	0.7271767688311688	5.935622924009999e-37
0.000016427501209868565	1.3612658592916582e15	0.7271767688311688	6.532213198393141e-37
0.000016815138039752223	1.2414704529231438e15	0.7271767688311688	7.189365463347951e-37
0.000017212039317964914	1.132216604695239e15	0.7271767688311688	7.913303838334316e-37
0.000017618431927120114	1.0325767326222044e15	0.7271767688311688	8.710898385362664e-37
0.000018034548557068287	9.417048736487258e14	0.7271767688311688	9.589736631268739e-37
0.000018460627864787515	8.58829501988906e14	0.7271767688311688	1.0558200919390108e-36
0.000018896914639159167	7.832469793771209e14	0.7271767688311688	1.1625552263267689e-36
0.000019343659970796536	7.14315581629288e14	0.7271767688311688	1.2802021038683942e-36
0.000019801121427102137	6.514500508052088e14	0.7271767688311688	1.40989131460363e-36
0.000020269563232734512	5.941166267247801e14	0.7271767688311688	1.5528727719410132e-36
0.00002074925645567412	5.418285156598715e14	0.7271767688311688	1.7105279544014786e-36
0.000021240479199083863	4.941417577350943e14	0.7271767688311688	1.8843842324941017e-36
0.000021743516799168806	4.506514579551919e14	0.7271767688311688	2.0761310116746804e-36
0.000022258662029246103	4.109883488638168e14	0.7271767688311688	2.2876365479276125e-36
0.000022786215310245854	3.7481565565354406e14	0.7271767688311688	2.5209683506718733e-36
0.000023326484927871424	3.41826237114612e14	0.7271767688311688	2.7784128457814484e-36
0.000023879787256657508	3.1173997815143656e14	0.7271767688311688	3.0625013836852526e-36
0.00002444644699117274	2.8430141173159494e14	0.7271767688311688	3.376035754210043e-36
0.00002502679738462454	2.59277550079581e14	0.7271767688311688	3.7221178268460625e-36
0.000025621180495133102	2.3645590670399203e14	0.7271767688311688	4.104182733495268e-36
0.000026229947439953558	2.1564269246674944e14	0.7271767688311688	4.526034293297168e-36
0.00002685345865793463	1.966611703804971e14	0.7271767688311688	4.9918870740042655e-36
0.000027492084180515427	1.7935015516770984e14	0.7271767688311688	5.506412220047866e-36
0.000028146203911573402	1.6356264484397866e14	0.7271767688311688	6.074784715533605e-36
0.000028816207916448876	1.4916457270871344e14	0.7271767688311688	6.702742395723413e-36
0.000029502496720486144	1.3603366914861925e14	0.7271767688311688	7.396646034714836e-36
0.00003020548161744276	1.2405842359157738e14	0.7271767688311688	8.16355261653643e-36
0.00003092558498813529	1.131371377986906e14	0.7271767688311688	9.011290041172959e-36
0.000031663240629702895	1.0317706245768022e14	0.7271767688311688	9.948540888584037e-36
0.000032418894095888005	9.409360974794116e13	0.7271767688311688	1.0984942863779883e-35
0.000033193003048746794	8.580963519253869e13	0.7271767688311688	1.2131200721334338e-35
0.00003398603762222222	7.825478270057547e13	0.7271767688311688	1.3399191373982386e-35
0.00003479848079802788	7.136488723982156e13	0.7271767688311688	1.4802113484036427e-35
0.00003563082879431165	6.5081430068708766e13	0.7271767688311688	1.6354628983323724e-35
0.00003648359146758514	5.935104190300133e13	0.7271767688311688	1.80730311393223e-35
0.00003735729272842756	5.4125049799355266e13	0.7271767688311688	1.9975430737283812e-35
0.0000382524709714919	4.9359063909119875e13	0.7271767688311688	2.2081963427568904e-35
0.00003916967952036555	4.501260059418234e13	0.7271767688311688	2.4415028103336255e-35
0.00004010948708785776	4.104873870536124e13	0.7271767688311688	2.699954303548639e-35
0.00004107247825231332	3.743380610535885e13	0.7271767688311688	2.9863238957044043e-35
0.00004205925395057471	3.413709377504901e13	0.7271767688311688	3.3036975823880157e-35
0.000043070431988243624	3.113059507602657e13	0.7271767688311688	3.655512916952168e-35
0.000044106647567917225	2.838876795591393e13	0.7271767688311688	4.045598614573731e-35
0.00004516855383610626	2.5888318077675137e13	0.7271767688311688	4.4782195014252993e-35
0.000046256822449569636	2.3608001031825285e13	0.7271767688311688	4.958130575649999e-35
0.00004737214416183378	2.1528441952415832e13	0.7271767688311688	5.490632395646346e-35
0.00004851522943069488	1.9631971005429223e13	0.7271767688311688	6.081635651902883e-35
0.000049686809047539024	1.790247335295418e13	0.7271767688311688	6.737735281115018e-35
0.000050887634789349316	1.6325252319406766e13	0.7271767688311688	7.46629311813336e-35
0.00005211848009430653	1.4886904598136742e13	0.7271767688311688	8.275525283180065e-35
0.000053380140761930134	1.3575206438972436e13	0.7271767688311688	9.174607146953386e-35
0.00005467343567874452	1.2379009850481096e13	0.7271767688311688	1.017379185581751e-34
0.00005599920757050093	1.1288147935736195e13	0.7271767688311688	1.1284538040542373e-34
0.000057358323782027145	1.0293348557923932e13	0.7271767688311688	1.2519653452762721e-34
0.000058751677085826676	9.386155602833293e12	0.7271767688311688	1.3893462708255397e-34
0.0000601801865205938	8.558857169770157e12	0.7271767688311688	1.5421999424020791e-34
0.00006164479826086497	7.804420081251175e12	0.7271767688311688	1.7123197494407125e-34
0.00006314648651907772	7.116430155477706e12	0.7271767688311688	1.9017149952420876e-34
0.00006468625448136646	6.489037734511333e12	0.7271767688311688	2.1126351903319094e-34
0.00006626513527847808	5.916908005692632e12	0.7271767688311688	2.347602280981104e-34
0.00006788419299325532	5.395175694534681e12	0.7271767688311688	2.6094426481373407e-34
0.00006954452370619595	4.919403744436001e12	0.7271767688311688	2.9013258218273328e-34
0.0000712472565806649	4.485545632402604e12	0.7271767688311688	3.226809193565107e-34
0.00007299355498940145	4.089911000838259e12	0.7271767688311688	3.58988456547036e-34
0.00007478461768404045	3.729134313612546e12	0.7271767688311688	3.995034370812672e-34
0.00007662168000943824	3.4001462702922573e12	0.7271767688311688	4.447295729271695e-34
0.00007850601516467717	3.1001477358365073e12	0.7271767688311688	4.952328118220231e-34
0.00008043893551269962	2.8265859644124053e12	0.7271767688311688	5.516496770836301e-34
0.00008242179394061444	2.5771329154633125e12	0.7271767688311688	6.146960264210028e-34
0.00008445598527280439	2.349665477925146e12	0.7271767688311688	6.851778196465664e-34
0.0000865429477390628	2.1422474346851301e12	0.7271767688311688	7.640022594701062e-34
0.00008868416450007936	1.953113014152486e12	0.7271767688311688	8.521915783029941e-34
0.00009088116523270505	1.780651889283973e12	0.7271767688311688	9.508975540067214e-34
0.00009313552777753032	1.6233954966963079e12	0.7271767688311688	1.0614193374590743e-33
0.0000954488798514234	1.480004559704812e12	0.7271767688311688	1.1852222788314029e-33
0.00009782290082779799	1.3492577093485525e12	0.7271767688311688	1.3239605765185023e-33
0.00010025932358749514	1.2300411067846199e12	0.7271767688311688	1.4795023597092388e-33
0.00010275993644330228	1.121338978935223e12	0.7271767688311688	1.65395823774727e-33
0.00010532658514125944	1.0222249870252867e12	0.7271767688311688	1.8497142575957106e-33
0.00010796117494205159	9.318543547191754e11	0.7271767688311688	2.0694690283375876e-33
0.00011066567278592576	8.494566890146165e11	0.7271767688311688	2.3162770904902128e-33
0.0001134421095447327	7.74329432933238e11	0.7271767688311688	2.5935965097525808e-33
0.00011629258236485002	7.058318944114192e11	0.7271767688311688	2.905345424713882e-33
0.00011921925710491816	6.433798006870983e11	0.7271767688311688	3.25596403581544e-33
0.000122224370872489	5.864403319400616e11	0.7271767688311688	3.650490300760773e-33
0.00012531023466388092	5.3452759201204175e11	0.7271767688311688	4.0946390967160114e-33
0.00012847923611172013	4.871984777441605e11	0.7271767688311688	4.594902045497391e-33
0.0001317338423448589	4.440489118535783e11	0.7271767688311688	5.1586521142050544e-33
0.00013507660296556147	4.047104073580573e11	0.7271767688311688	5.794272230839701e-33
0.00013851015314908188	3.688469343720416e11	0.7271767688311688	6.511296527300657e-33
0.0001420372168709808	3.3615206266534973e11	0.7271767688311688	7.320578490185132e-33
0.0001456606102677788	3.063463557169385e11	0.7271767688311688	8.234476330743978e-33
0.00014938324513678696	2.791749941317341e11	0.7271767688311688	9.267074767612784e-33
0.0001532081325812321	2.5440560823594235e11	0.7271767688311688	1.0434431513292756e-32
0.0001571383868070617	2.318263014424948e11	0.7271767688311688	1.1754871790597654e-32
0.00016117722907811542	2.112438475980797e11	0.7271767688311688	1.3249312879309761e-32
0.00016532799183663894	1.9248204700063843e11	0.7271767688311688	1.4941655978256705e-32
0.00016959412299644887	1.7538022712344495e11	0.7271767688311688	1.685922012804801e-32
0.0001739791904163805	1.597918753107367e11	0.7271767688311688	1.90332606224711e-32
0.00017848688656200079	1.4558339183049496e11	0.7271767688311688	2.149955032720566e-32
0.00018312103336393836	1.3263295269201062e11	0.7271767688311688	2.429906862974361e-32
0.00018788558728155164	1.2082947256801947e11	0.7271767688311688	2.747878387784907e-32
0.00019278464458106912	1.1007165901123872e11	0.7271767688311688	3.1092574305952245e-32
0.0001978224468377403	1.0026714993046318e11	0.7271767688311688	3.5202269449721164e-32
0.00020300338667198615	9.133172699841415e10	0.7271767688311688	3.987890406797951e-32
0.0002083320137299784	8.318859830842047e10	0.7271767688311688	4.520410853218139e-32
0.00021381304091957142	7.576774418508194e10	0.7271767688311688	5.127177949783173e-32
0.00021945135091299727	6.900532059044736e10	0.7271767688311688	5.819000698062536e-32
0.00022525200292827305	6.2843115056375496e10	0.7271767688311688	6.608327106161899e-32
0.0002312202398017986	5.7228050519888115e10	0.7271767688311684	7.509509225977311e-32
0.00023736149536521484	5.2111732845156364e10	0.7271767688311684	8.539099708393963e-32
0.0002436814021401792	4.745003818683744e10	0.7271767688311684	9.716209080117702e-32
0.00025018579936535607	4.320273668786778e10	0.7271767688311684	1.1062912979019702e-31
0.0002568807413705597	3.933314931346155e10	0.7271767688311684	1.2604737559859316e-31
0.0002637725063136948	3.58078349045129e10	0.7271767688311684	1.4371211315442355e-31
0.00027086760529684167	3.2596304790314587e10	0.7271767688311684	1.6396531141142144e-31
0.0002781727918786065	2.9670762534601612e10	0.7271767688311684	1.8720318985960554e-31
0.00028569507200062127	2.700586660245135e10	0.7271767688311684	2.1388527864847964e-31
0.00029344171434692723	2.457851393027844e10	0.7271767688311684	2.4454487754860436e-31
0.00030142026115581995	2.2367642558756413e10	0.7271767688311684	2.798014339078115e-31
0.0003096385395046597	2.035405165044769e10	0.7271767688311682	3.2037502180370733e-31
0.00031810467308906955	1.85202373616365e10	0.7271767688311682	3.671033161831016e-31
0.00032682709451896033	1.6850243172558155e10	0.7271767688311682	4.209616982247123e-31
0.0003358145581548435	1.5329523403074177e10	0.7271767688311682	4.830866506169256e-31
0.0003450761535089775	1.3944818752883762e10	0.7271767688311682	5.548035903270202e-31
0.0003546213192370453	1.268404280753937e10	0.7271767688311679	6.376594768165427e-31
0.0003644598577472212	1.153617854472826e10	0.7271767688311679	7.334613065450691e-31
0.00037460195045475837	1.0491183960263945e10	0.7271767688311679	8.44321795622435e-31
0.0003850581737115084	9.539906010743425e9	0.7271767688311676	9.727127854594737e-31
0.0003958395154411692	8.674002140510458e9	0.7271767688311676	1.1215290838706101e-30
0.0004069573925124574	7.885868725033813e9	0.7271767688311672	1.2941636261879691e-30
0.0004184236688839223	7.168575821599598e9	0.7271767688311672	1.494596248601184e-30
0.0004302506745556584	6.515807671836786e9	0.7271767688311669	1.7274999410995603e-30
0.00044245122536483835	5.921808449492874e9	0.7271767688311666	1.998365414617878e-30
0.0004550386436636622	5.381332791474564e9	0.7271767688311663	2.3136506827039994e-30
0.00046802677992015235	4.889600690836871e9	0.7271767688311663	2.6809573269107067e-30
0.0004814300352840682	4.4422563674970665e9	0.727176768831166	3.1092409338113252e-30
0.0004952633851622107	4.0353307662753077e9	0.7271767688311653	3.609062380447727e-30
0.0005095424038494082	3.6652073627147007e9	0.727176768831165	4.19288566935914e-30
0.0005242832902636591	3.328590985266572e9	0.7271767688311647	4.875433774262699e-30
0.0005395028948361382	3.0224793880855007e9	0.7271767688311641	5.674114756793086e-30
0.0005552187476091636	2.7441373320775247e9	0.7271767688311634	6.609528310573997e-30
0.0005714490875976431	2.4910729531859217e9	0.7271767688311628	7.70607440873918e-30
0.0005882128934721533	2.2610162163595343e9	0.7271767688311622	8.992679148252889e-30
0.0006055299156244752	2.051899271397801e9	0.7271767688311612	1.0503665415149937e-29
0.0006234207096792821	1.861838543052365e9	0.7271767688311603	1.2279798369314815e-29
0.0006419066715185868	1.6891184025272393e9	0.7271767688311593	1.4369537440132097e-29
0.0006610100738887163	1.532176280980733e9	0.7271767688311583	1.6830538843522246e-29
0.0006807541046628026	1.3895890979097595e9	0.7271767688311567	1.973147082753084e-29
0.0007011629068351758	1.2600608884932368e9	0.7271767688311551	2.31541822245449e-29
0.0007222616203276488	1.1424115241815662e9	0.7271767688311532	2.7196332079469206e-29
0.0007440764256913475	1.0355664301312578e9	0.7271767688311513	3.1974542608056956e-29
0.0007666345897917123	9.385472115751386e8	0.7271767688311491	3.762821739108962e-29
0.0007899645135683278	8.504631089631658e8	0.7271767688311469	4.4324142165783063e-29
0.0008140957819655778	7.705032087709359e8	0.7271767688311439	5.226204585515261e-29
0.0008390592161345255	6.979293433139004e8	0.7271767688311407	6.168133643361867e-29
0.0008648869280111852	6.320696187784451e8	0.7271767688311372	7.286924606948778e-29
0.0008916123773812023	5.723125160375382e8	0.7271767688311331	8.617071129735538e-29
0.0009192704315461623	5.181015137031186e8	0.7271767688311286	1.0200034425422465e-28
0.0009478974277120459	4.689301873221407e8	0.7271767688311229	1.208569743930396e-28
0.0009775312382260708	4.243377426852117e8	0.727176768831117	1.433413286726059e-28
0.001008211338793986	3.839049449214344e8	0.7271767688311105	1.701774917618268e-28
0.0010399788798161403	3.472504084311712e8	0.7271767688311027	2.0223909756248668e-28
0.0010728767609870043	3.140272157893318e8	0.727176768831094	2.405811706290955e-28
0.0011069497093097065	2.8391983656099457e8	0.727176768831084	2.8647898369261e-28
0.001142244360684141	2.5664131953321025e8	0.7271767688310722	3.414754806839593e-28
0.0011788093452347141	2.3193073420299897e8	0.7271767688310594	4.074392231611845e-28
0.0012166953765514502	2.0955083949210128e8	0.7271767688310444	4.866351802844566e-28
0.0012559553450264282	1.8928595960170507e8	0.7271767688310279	5.818114558646238e-28
0.0012966444154759377	1.7094004869205868e8	0.7271767688310086	6.963053710117981e-28
0.0013388201292477589	1.5433492768733367e8	0.7271767688309867	8.341736148949105e-28
0.0013825425110221819	1.3930867797934312e8	0.7271767688309617	1.0003518802915957e-27
0.0014278741805252664	1.257141781470233e8	0.7271767688309334	1.2008509563984346e-27
0.0014748804693829904	1.1341777103361021e8	0.7271767688309008	1.4429976175786278e-27
0.0015236295433557413	1.0229804964044006e8	0.7271767688308634	1.7357309789055933e-27
0.0015741925302036849	9.224475131492193e7	0.7271767688308206	2.0899675081170363e-27
0.001626643653445425	8.315775063899602e7	0.7271767688307722	2.5190505498043555e-27
0.001681060372284583	7.49461422713476e7	0.7271767688307162	3.0393048248491e-27
0.0017375235279917934	6.752740576891844e7	0.7271767688306525	3.670721020444439e-27
0.0017961174970431832	6.082664511743767e7	0.727176768830579	4.437801315683389e-27
0.0018569303513303443	5.477589634282567e7	0.7271767688304952	5.3706046983632365e-27
0.0019200540257717593	4.931349716079225e7	0.7271767688303988	6.506040600438728e-27
0.0019855844936709963	4.43835131558318e7	0.727176768830288	7.88947155504965e-27
0.00205362195018323	3.993521546760022e7	0.727176768830161	9.576698758637661e-27
0.002124271004268528	3.592260540651933e7	0.7271767688300149	1.1636425372181744e-26
0.002197640879528333	3.2303981825151123e7	0.7271767688298472	1.4153316933143206e-26
0.0022738456243397453	2.904154744092427e7	0.727176768829654	1.7231799723843202e-26
0.002353004331722099	2.61010506422297e7	0.7271767688294318	2.1000789556935576e-26
0.002435241369390438	2.3451459616701126e7	0.7271767688291758	2.56195739285386e-26
0.00252068662047194	2.106466592020522e7	0.727176768828881	3.1285138739760746e-26
0.0026094757353836424	1.8915214860104512e7	0.7271767688285415	3.8241303948656997e-26
0.002701750395393255	1.698006029888661e7	0.7271767688281496	4.6790119446364703e-26
0.002797658588409192	1.5238341696270414e7	0.7271767688276978	5.730609368852181e-26
0.0028973548975719946	1.3671181401193086e7	0.7271767688271756	7.02539727801236e-26
0.003001000803245522	1.2261500381336961e7	0.7271767688265729	8.621097640506993e-26
0.003108764999035062	1.0993850738526965e7	0.7271767688258762	1.058946211700429e-25
0.0032208237224885085	9.854263504838502e6	0.7271767688250713	1.301975694554052e-25
0.003337361101167805	8.830110347818654e6	0.7271767688241395	1.6023131299275433e-25
0.0034585695148099944	7.909977934999012e6	0.7271767688230615	1.9738095933819292e-25
0.00358464997433111	7.083553818897799e6	0.7271767688218128	2.433740139898759e-25
0.003715812518461478	6.341522804925319e6	0.7271767688203665	3.0036678092268972e-25
0.003852276628837943	5.675472856882652e6	0.7271767688186901	3.710529631378638e-25
0.003994271664417768	5.077809678864894e6	0.727176768816746	4.58800335584512e-25
0.004142037316118809	4.5416791890753545e6	0.7271767688144903	5.678227546809185e-25
0.004295824082633918	4.0608971709659942e6	0.7271767688118721	7.033969118398634e-25
0.004455893768411503	3.629885450855877e6	0.7271767688088311	8.72135576868588e-25
0.004622520004841123	3.243614009276684e6	0.7271767688052977	1.0823323827829976e-24
0.004795988795731687	2.897548486255412e6	0.7271767688011903	1.344397060061579e-24
0.004976599088221047	2.587602589019514e6	0.7271767687964127	1.6714053878473102e-24
0.005164663370309129	2.3100949546135096e6	0.7271767687908538	2.079794458218199e-24
0.005360508296263497	2.0617100600229038e6	0.7271767687843821	2.590242189702753e-24
0.00556447534120381	1.8394628089589807e6	0.727176768776844	3.2287809608879943e-24
0.0057769214862343375	1.6406664577728517e6	0.7271767687680606	4.028208167217174e-24
0.005998219935557375	1.462903573331682e6	0.7271767687578207	5.029874431420717e-24
0.006228760867068119	1.3039997433596675e6	0.7271767687458771	6.285951910214339e-24
0.006468952218002186	1.161999784960593e6	0.7271767687319406	7.862313377148064e-24
0.006719220507280948	1.0351462200136072e6	0.7271767687156707	9.842188725582133e-24
0.00698001169627712	921859.8070666876	0.727176768696668	1.2330812506948241e-23
0.007251792089805104	820721.9384224431	0.727176768674464	1.5461333373582672e-23
0.007535049279224063	730458.7284843592	0.7271767686485083	1.9402334365024152e-23
0.007830293129632335	649926.635255134	0.7271767686181525	2.4367407125515847e-23
0.008138056813224206	578099.4712918125	0.7271767685826362	3.062734995619928e-23
0.00845889789097808	514056.6735475377	0.7271767685410635	3.852571732862554e-23
0.008793399444947463	456972.71348124096	0.7271767684923809	4.849865177231245e-23
0.009142171263533557	406107.5396979018	0.7271767684353487	6.110019672606869e-23
0.009505851082230758	360797.95528754365	0.7271767683685062	7.70346158153337e-23
0.009885105882453716	320449.84104716795	0.7271767682901334	9.719769002084242e-23
0.010280633251179613	284531.1439746338	0.7271767681982034	1.227295093079111e-22
0.010693162804266501	252565.55788945948	0.7271767680903275	1.5508199776044449e-22
0.01112345767644666	224126.82982703074	0.7271767679636885	1.9610532949983401e-22
0.011572316081134895	198833.63203045202	0.727176767814963	2.481585853306341e-22
0.012040572943341639	176344.94498197784	0.7271767676402311	3.1425151210759257e-22
0.012529101609137217	156355.9020236213	0.7271767674348643	3.9822623147412737e-22
0.013038815635278424	138594.0507593184	0.7271767671933983	5.0499028199981015e-22
0.013570670662780273	122815.99065036634	0.7271767669093794	6.408156216615377e-22
0.014125666378399144	108804.35004928002	0.7271767665751834	8.137224855099393e-22
0.014704848568180941	96365.06939942713	0.727176766181798	1.0339723975682326e-21
0.015309311267430847	85324.96048979371	0.7271767657185702	1.3147016885465172e-21
0.015940199011670264	75529.51452499586	0.727176765172901	1.6727359650695205e-21
0.01659870919336817	66840.93437607893	0.7271767645298882	2.1296376870891702e-21
0.017286094529467482	59136.36874163223	0.7271767637718966	2.713054228119611e-21
0.018003665644972567	52306.32809302024	0.7271767628780538	3.4584533760776706e-21
0.018752793778122053	46253.26422190455	0.7271767618236474	4.411358610455966e-21
0.019534913612947142	40890.29697073955	0.7271767605794104	5.6302295003803734e-21
0.02035152624529987	36140.0733241444	0.7271767591106723	7.19017483070435e-21
0.021204202288745318	31933.745485860378	0.7271767573763489	9.18774144115813e-21
0.022094585127032756	28210.05587623765	0.7271767553277444	1.1747092990125242e-20
0.0230243943202042	24914.518171246407	0.7271767529071249	1.5027985416022704e-20
0.02399542917176307	21998.684577288415	0.7271767500460216	1.9236065988875408e-20
0.025009572464713477	19419.490506951384	0.7271767466632164	2.4636178049862416e-20
0.026068794374692224	17138.66869874926	0.7271767426623396	3.1569555968801053e-20
0.027175156568861346	15122.225617403938	0.7271767379290167	4.04760563709095e-20
0.028330816499695214	13339.97368822194	0.7271767323274703	5.1922912459759527e-20
0.029538031903310082	11765.113566668928	0.7271767256964748	6.664193975658454e-20
0.030799165512527336	10373.861228890375	0.7271767178445401	8.557769614475014e-20
0.0321166899954528	9145.115196533421	0.7271767085441769	1.0994984469051917e-19
0.03349319313099439	8060.15968517344	0.7271766975250655	1.4133394103929537e-19
0.034931383233436	7102.399894818113	0.727176684465915	1.81766123345587e-19
0.03643409483894469	6257.1260477874475	0.727176668984768	2.3387883401317824e-19
0.03800429466771865	5511.303127781696	0.7271766506274403	3.0107683243685083e-19
0.039645087876403355	4853.383587808306	0.7271766288537443	3.877655487461752e-19
0.04135972461640583	4273.140577178748	0.7271766030210611	4.996474506766278e-19
0.04315160691486648	3761.5194920075587	0.7271765723647517	6.441068256542137e-19
0.04502429589629362	3310.5058823035233	0.7271765359747916	8.307095457428721e-19
0.04698151936426549	2913.0079543091624	0.7271764927678992	1.0718524150681594e-18
0.04902717976417874	2562.752091474725	0.727176441454277	1.3836071967577341e-18
0.051165362549798275	2254.189983386177	0.7271763804979248	1.7868181168794287e-18
0.05340034497837738	1982.4161009510892	0.7271763080692634	2.3085295104765392e-18
0.055736605361420825	1743.0943898533653	0.7271762219885757	2.983843707678829e-18
0.05817883280077745	1532.393174236022	0.7271761196584706	3.858339762414923e-18
0.06073193744277978	1346.927370123311	0.7271759979832222	4.991223746092582e-18
0.06340106128661915	1183.707204495189	0.7271758532724096	6.45943359814386e-18
0.06619158958717357	1040.0927222927605	0.7271756811257876	8.362990309734831e-18
0.06910916289718082	913.7534409761196	0.7271754762956919	1.0831977170402012e-17
0.07215968979909448	802.6325814885705	0.7271752325225626	1.4035647103332917e-17
0.0753493603833215	704.9153664273356	0.7271749423382896	1.8194313237479636e-17
0.07868466053700543	619.0009316235611	0.7271745968310215	2.3594882262412087e-17
0.0821723871162595	543.4774468650813	0.7271741853638156	3.061115912270038e-17
0.08581966408508546	477.1000857556922	0.7271736952379765	3.9730405752468356e-17
0.08963395971637385	418.77152424099233	0.7271731112900875	5.158810527352978e-17
0.09362310496477791	367.5246826312627	0.727172415409526	6.701350188922783e-17
0.0977953131383076	322.50745745779057	0.7271715859605667	8.708930653463115e-17
0.10215920101572995	282.9692176067711	0.7271705970899562	1.1323004750002126e-16
0.10672381158092974	248.24886424071647	0.7271694178969188	1.472849921886382e-16
0.11149863857403049	217.76427636152303	0.7271680114378236	1.9167349707655653e-16
0.11649365309326774	191.00298377924437	0.7271663335319946	2.495632230743528e-16
0.12171933252237874	167.51392698497278	0.7271643313281654	3.251051116453056e-16
0.1271866921070988	146.9001792157885	0.7271619415825852	4.2374367144447545e-16
0.13290731956276033	128.81252005308258	0.7271590885894139	5.52627401616383e-16
0.13889341316504736	112.94376239832097	0.7271556816913727	7.21152686652669e-16
0.1451578238600517	99.02374578958438	0.7271516122830848	9.416860720073738e-16
0.1517141020308835	86.81491890729245	0.7271467502004326	1.2305256526191824e-15
0.15857654967978366	76.10844290221151	0.7271409393657273	1.6091840379452602e-15
0.16576027893145368	66.72075498265286	0.7271339925293292	2.106105385596798e-15
0.1732812779404576	58.49053862793749	0.7271256849121844	2.758970704254906e-15
0.1811564854998981	51.2760529470476	0.7271157465086099	3.6178039465526595e-15
0.1894038759081966	44.952779160674176	0.7271038527521494	4.7491735171089076e-15
0.19804255596606918	39.41134702767	0.7270896131762067	6.241900222695686e-15
0.20709287635924625	34.55570833152534	0.7270725576112297	8.214849013576929e-15
0.21657656015016588	30.301528349517447	0.727052119345863	1.082762144873944e-14
0.226516851673437	26.574769601027786	0.7270276145332668	1.429531395232813e-14
0.2369386898307313	23.31044516028801	0.726998216935689	1.890901732235044e-14
0.24786891064226563	20.451521465796034	0.7269629268568378	2.5064488647381907e-14
0.25933648497508177	17.94795290196197	0.7269205327942381	3.3302556700016e-14
0.2713727986845311	15.755832502486761	0.7268695639272823	4.4366529741525784e-14
0.28401198404138445	13.83664495990726	0.726808231006243	5.928448477027239e-14
0.297291313360163	12.15660974854258	0.7267343524745695	7.948835323618904e-14
0.3112516683065999	10.686103602994645	0.726645261673265	1.0698803726203816e-13
0.32593810159404113	9.399152862407169	0.726537689645836	1.4462881238742415e-13
0.3414005118748099	8.272987311129096	0.7264076162480395	1.9647638842669941e-13
0.3576944578584824	7.287648135655014	0.726250079771255	2.6840029142476457e-13
0.3748821443946058	6.425643490892935	0.7260589318256785	3.6896978534699883e-13
0.39303362192221575	5.671645938739582	0.7258265193809058	5.10849884988651e-13
0.4122282519647467	5.012226700137871	0.7255432690077892	7.130106247230038e-13
0.4325565061288761	4.43562225833665	0.7251971385827899	1.0042818594252841e-12
0.4541221855961812	3.9315293741846373	0.7247728876113814	1.4291755633824509e-12
0.47704517410223896	3.4909250313127087	0.724251096778885	2.0576050429848566e-12
0.5014648723256123	3.105908225094135	0.7236068370811174	3.001443240380215e-12
0.5275445088920316	2.7695608483388297	0.7228078438516611	4.4433556562133854e-12
0.5554765877644309	2.475825209520939	0.7218119832325344	6.688197991669132e-12
0.5854898206524394	2.219395944111872	0.7205636955535829	1.0256973111769994e-11
0.6178580162986596	1.9956242390256986	0.7189889416884803	1.6063293208571716e-11
0.6529115704754198	1.8004323690818465	0.7169879328496552	2.575454818269943e-11
0.6910524416570138	1.6302365146795996	0.714424540838248	4.239232977520245e-11
0.7327738358731887	1.4818756426204815	0.7111106853762005	7.185525034388371e-11
0.7786862973794395	1.3525438044573193	0.7067830590749427	1.258348082985966e-10
0.8295525538453883	1.2397224019009432	0.7010681168027786	2.2847464244397636e-10
0.8863343322041529	1.1411075811290798	0.6934291578865335	4.316567888633197e-10
0.9502554284263661	1.0545256727098382	0.6830865886266011	8.515637414211406e-10

==> image_data/fig5_params_data.dat <==
0.1	2143.2117706454233	214321.17706454228	2.143211770645423e7	2.143211770645423e9
0.07943282347242814	2404.723158141352	240472.3158141352	2.404723158141352e7	2.404723158141352e9
0.06309573444801933	2698.143760921895	269814.3760921895	2.698143760921895e7	2.698143760921895e9
0.05011872336272722	3027.367092114072	302736.7092114072	3.027367092114072e7	3.027367092114072e9
0.039810717055349734	3396.76174529846	339676.17452984594	3.3967617452984594e7	3.3967617452984595e9
0.03162277660168379	3811.2293630918184	381122.9363091818	3.811229363091818e7	3.811229363091818e9
0.025118864315095794	4276.269678966539	427626.96789665386	4.2762696789665386e7	4.2762696789665384e9
0.01995262314968879	4798.05349537239	479805.3495372389	4.798053495372389e7	4.798053495372389e9
0.015848931924611134	5383.50456653586	538350.456653586	5.38350456653586e7	5.38350456653586e9
0.012589254117941675	6040.391472472127	604039.1472472126	6.040391472472127e7	6.040391472472127e9
0.01	6777.4307033219375	677743.0703321937	6.777430703321937e7	6.777430703321938e9
0.007943282347242814	7604.40232187995	760440.232187995	7.60440232187995e7	7.60440232187995e9
0.00630957344480193	8532.279739086003	853227.9739086003	8.532279739086004e7	8.532279739086003e9
0.005011872336272725	9573.375324521236	957337.5324521235	9.573375324521235e7	9.573375324521235e9
0.003981071705534969	10741.50378407188	1.074150378407188e6	1.0741503784071879e8	1.074150378407188e10
0.0031622776601683794	12052.165472683017	1.2052165472683015e6	1.2052165472683015e8	1.2052165472683016e10
0.0025118864315095794	13522.752074651293	1.3522752074651292e6	1.3522752074651292e8	1.3522752074651293e10
0.001995262314968879	15172.777380708914	1.5172777380708912e6	1.5172777380708915e8	1.5172777380708914e10
0.001584893192461114	17024.136224170805	1.7024136224170802e6	1.70241362241708e8	1.7024136224170801e10
0.0012589254117941662	19101.3950120702	1.91013950120702e6	1.91013950120702e8	1.91013950120702e10
0.001	21432.11770645423	2.143211770645423e6	2.143211770645423e8	2.143211770645423e10
0.0007943282347242813	24047.23158141352	2.404723158141352e6	2.404723158141352e8	2.404723158141352e10
0.000630957344480193	26981.43760921896	2.6981437609218955e6	2.6981437609218955e8	2.698143760921896e10
0.000501187233627272	30273.670921140725	3.0273670921140723e6	3.0273670921140724e8	3.0273670921140724e10
0.0003981071705534969	33967.61745298462	3.3967617452984615e6	3.3967617452984613e8	3.3967617452984615e10
0.00031622776601683794	38112.29363091818	3.8112293630918176e6	3.8112293630918175e8	3.8112293630918175e10
0.00025118864315095795	42762.69678966539	4.276269678966538e6	4.2762696789665383e8	4.276269678966539e10
0.00019952623149688788	47980.5349537239	4.798053495372389e6	4.7980534953723896e8	4.79805349537239e10
0.00015848931924611126	53835.04566535862	5.383504566535862e6	5.383504566535861e8	5.383504566535862e10
0.0001258925411794166	60403.914724721304	6.040391472472129e6	6.04039147247213e8	6.04039147247213e10
0.0001	67774.30703321937	6.7774307033219375e6	6.777430703321937e8	6.7774307033219376e10
0.00007943282347242822	76044.02321879946	7.604402321879945e6	7.604402321879946e8	7.604402321879945e10
0.00006309573444801929	85322.79739086005	8.532279739086004e6	8.532279739086004e8	8.532279739086005e10
0.00005011872336272715	95733.75324521244	9.573375324521244e6	9.573375324521244e8	9.573375324521245e10
0.000039810717055349695	107415.0378407188	1.0741503784071878e7	1.074150378407188e9	1.0741503784071878e11
0.000031622776601683795	120521.65472683017	1.2052165472683016e7	1.2052165472683017e9	1.2052165472683015e11
0.000025118864315095822	135227.52074651286	1.3522752074651284e7	1.3522752074651284e9	1.3522752074651285e11
0.000019952623149688786	151727.77380708914	1.5172777380708912e7	1.5172777380708914e9	1.5172777380708914e11
0.000015848931924611107	170241.3622417082	1.702413622417082e7	1.702413622417082e9	1.702413622417082e11
0.000012589254117941661	191013.950120702	1.9101395012070198e7	1.91013950120702e9	1.91013950120702e11
0.00001	214321.17706454228	2.143211770645423e7	2.143211770645423e9	2.1432117706454227e11
7.943282347242805e-6	240472.31581413533	2.404723158141353e7	2.404723158141353e9	2.404723158141353e11
6.30957344480193e-6	269814.3760921896	2.698143760921896e7	2.698143760921896e9	2.698143760921896e11
5.011872336272725e-6	302736.7092114071	3.0273670921140708e7	3.027367092114071e9	3.0273670921140704e11
3.981071705534969e-6	339676.1745298462	3.3967617452984616e7	3.3967617452984614e9	3.396761745298462e11
3.162277660168379e-6	381122.93630918185	3.811229363091818e7	3.811229363091818e9	3.811229363091818e11
2.511886431509577e-6	427626.9678966541	4.276269678966541e7	4.276269678966541e9	4.276269678966541e11
1.9952623149688787e-6	479805.349537239	4.798053495372389e7	4.79805349537239e9	4.7980534953723895e11
1.584893192461111e-6	538350.4566535865	5.383504566535864e7	5.383504566535864e9	5.383504566535864e11
1.2589254117941661e-6	604039.147247213	6.04039147247213e7	6.04039147247213e9	6.04039147247213e11
1.e-6	677743.0703321937	6.777430703321937e7	6.777430703321938e9	6.777430703321937e11
7.943282347242805e-7	760440.2321879955	7.604402321879953e7	7.604402321879954e9	7.604402321879955e11
6.30957344480193e-7	853227.9739086005	8.532279739086004e7	8.532279739086004e9	8.532279739086005e11
5.011872336272714e-7	957337.5324521245	9.573375324521245e7	9.573375324521244e9	9.573375324521245e11
3.981071705534969e-7	1.074150378407188e6	1.0741503784071879e8	1.074150378407188e10	1.074150378407188e12
3.162277660168379e-7	1.2052165472683017e6	1.2052165472683017e8	1.2052165472683018e10	1.2052165472683018e12
2.511886431509577e-7	1.35227520746513e6	1.3522752074651298e8	1.3522752074651299e10	1.35227520746513e12
1.9952623149688787e-7	1.5172777380708915e6	1.5172777380708915e8	1.5172777380708914e10	1.5172777380708914e12
1.584893192461111e-7	1.702413622417082e6	1.702413622417082e8	1.7024136224170818e10	1.702413622417082e12
1.2589254117941662e-7	1.9101395012070201e6	1.9101395012070197e8	1.9101395012070198e10	1.91013950120702e12
1.e-7	2.1432117706454233e6	2.143211770645423e8	2.143211770645423e10	2.143211770645423e12
7.943282347242805e-8	2.404723158141353e6	2.404723158141353e8	2.4047231581413532e10	2.404723158141353e12
6.30957344480193e-8	2.698143760921896e6	2.698143760921896e8	2.698143760921896e10	2.698143760921896e12
5.0118723362727144e-8	3.027367092114074e6	3.0273670921140736e8	3.027367092114074e10	3.0273670921140737e12
3.981071705534969e-8	3.396761745298462e6	3.396761745298462e8	3.3967617452984615e10	3.396761745298462e12
3.162277660168379e-8	3.811229363091818e6	3.811229363091818e8	3.8112293630918175e10	3.811229363091818e12
2.511886431509577e-8	4.276269678966541e6	4.2762696789665407e8	4.2762696789665405e10	4.2762696789665405e12
1.9952623149688786e-8	4.79805349537239e6	4.7980534953723896e8	4.79805349537239e10	4.79805349537239e12
1.584893192461111e-8	5.383504566535865e6	5.383504566535864e8	5.383504566535864e10	5.383504566535864e12
1.2589254117941661e-8	6.04039147247213e6	6.04039147247213e8	6.04039147247213e10	6.04039147247213e12
1.e-8	6.777430703321938e6	6.777430703321937e8	6.7774307033219376e10	6.7774307033219375e12
7.943282347242789e-9	7.604402321879962e6	7.604402321879961e8	7.60440232187996e10	7.604402321879962e12
6.309573444801943e-9	8.532279739085997e6	8.532279739085995e8	8.532279739085995e10	8.532279739085995e12
5.011872336272715e-9	9.573375324521245e6	9.573375324521244e8	9.573375324521243e10	9.573375324521244e12
3.981071705534969e-9	1.0741503784071881e7	1.074150378407188e9	1.074150378407188e11	1.074150378407188e13
3.1622776601683795e-9	1.2052165472683016e7	1.2052165472683015e9	1.2052165472683015e11	1.2052165472683016e13
2.511886431509572e-9	1.3522752074651312e7	1.352275207465131e9	1.3522752074651312e11	1.3522752074651312e13
1.9952623149688828e-9	1.51727773807089e7	1.5172777380708897e9	1.51727773807089e11	1.5172777380708898e13
1.584893192461111e-9	1.702413622417082e7	1.7024136224170818e9	1.702413622417082e11	1.7024136224170818e13
1.2589254117941663e-9	1.91013950120702e7	1.9101395012070198e9	1.91013950120702e11	1.91013950120702e13
1.e-9	2.143211770645423e7	2.143211770645423e9	2.1432117706454227e11	2.143211770645423e13
7.943282347242822e-10	2.4047231581413507e7	2.4047231581413503e9	2.4047231581413507e11	2.4047231581413508e13
6.309573444801917e-10	2.6981437609218992e7	2.698143760921899e9	2.6981437609218988e11	2.698143760921899e13
5.011872336272714e-10	3.027367092114074e7	3.0273670921140738e9	3.027367092114074e11	3.027367092114074e13
3.9810717055349694e-10	3.3967617452984616e7	3.3967617452984614e9	3.396761745298461e11	3.3967617452984613e13
3.1622776601683795e-10	3.811229363091818e7	3.811229363091818e9	3.8112293630918176e11	3.811229363091818e13
2.511886431509582e-10	4.2762696789665364e7	4.276269678966536e9	4.276269678966536e11	4.276269678966537e13
1.9952623149688748e-10	4.7980534953723945e7	4.798053495372394e9	4.798053495372394e11	4.7980534953723945e13
1.584893192461111e-10	5.383504566535865e7	5.383504566535864e9	5.383504566535864e11	5.383504566535865e13
1.2589254117941662e-10	6.0403914724721305e7	6.04039147247213e9	6.04039147247213e11	6.04039147247213e13
1.e-10	6.777430703321938e7	6.777430703321938e9	6.777430703321937e11	6.7774307033219375e13

==> image_data/fig6_left_DeltaChi_data.dat <==
0.	1.	1.
0.00023025850877897124	0.6426415455163363	0.9998848773727288
0.00046051701649170483	0.0663739779595256	0.99976976799921
0.0006907755231470897	0.6523804466564634	0.9996546718779129
0.0009210340287467602	0.9544756391285913	0.9995395890073112
0.0011512925332751239	0.9682592598429869	0.9994245193858873
0.0013815510367530407	0.8837795518913015	0.9993094630121051
0.0016118095391726044	0.7368888896423007	0.9991944198844432
0.001842068040534189	0.6506264953928076	0.9990793900013767
0.002072326540861062	0.6396813187522429	0.9989643733613688
0.002302585040118056	0.691168893205897	0.9988493699629128
0.0025328435383168368	0.8134275810889282	0.9987343798044779
0.0027631020354717886	0.9455692430074794	0.9986194028845327
0.0029933605315831807	0.9694782748297186	0.998504439201553
0.0032236190266318734	0.8141475994904632	0.9983894887540241
0.0034538775206410764	0.3536150146308642	0.998274551540411
0.003684136013603294	0.34708582254763387	0.9981596275591934
0.0039143945055148625	0.9205592983223972	0.9980447168088501
0.0041446529963640065	0.8565688188629217	0.9979298192878632
0.00437491148617329	0.009287129417933464	0.9978149349946985
0.004605169974935929	0.9010091139557026	0.9977000639278368
0.004835428462656253	0.6946646613155236	0.9975852060857525
0.005065686949324954	0.5220400957582778	0.9974703614669284
0.005295945434955987	0.8784596502850129	0.9973555300698344
0.005526203919524932	0.4239552124067899	0.9972407118929609
0.005756462403073243	0.8461776141725923	0.997125906934765
0.005986720885562713	0.6583211892027563	0.9970111151937441
0.006216979367014813	0.513793560311309	0.9968963366683653
0.006447237847422591	0.9820779846010645	0.996781571357111
0.006677496326800777	0.3475959699144424	0.9966668192584521
0.00690775480512864	0.5529781932315703	0.9965520803708782
0.007138013282416612	0.9881491777623939	0.9964373546928628
0.007368271758685309	0.8072220572745179	0.9963226422228747
0.007598530233913074	0.2991409162461247	0.9962079429594041
0.007828788708103438	0.22265884041453987	0.9960932569009291
0.008059047181251621	0.6023086078321445	0.9959785840459312
0.008289305653353108	0.815421660992896	0.9958639243928927
0.008519564124427672	0.9115553364933195	0.9957492779402842
0.008749822594471556	0.9504910117034553	0.9956346446865874
0.008980081063474905	0.9665763361098385	0.9955200246302874
0.009210339531448383	0.9494236139719088	0.9954054177698599
0.00944059799839763	0.8586933032839313	0.9952908241037826
0.009670856464311404	0.6940217333877446	0.9951762436305421
0.009901114929195886	0.3768747203035001	0.9950616763486163
0.010131373393053564	0.11679581179704501	0.9949471222564854
0.01036163185587357	0.6488409060354533	0.994832581352636
0.010591890317674307	0.9817911759695309	0.9947180536355408
0.010822148778444339	0.7750206555621452	0.9946035391036872
0.011052407238181286	0.021232433823528796	0.9944890377555582
0.011282665696906091	0.8573688886780495	0.9943745495896256
0.011512924154601529	0.8005239115709324	0.9942600746043804
0.011743182611272374	0.24901853134156327	0.9941456127983025
0.011973441066925201	0.967753842980239	0.9940311641698716
0.012203699521542925	0.11203868612348411	0.9939167287175787
0.0124339579751401	0.9591986954338827	0.9938023064398998
0.012664216427717716	0.06534326211568053	0.9936878973353177
0.012894474879265838	0.977170177389225	0.9935735014023203
0.013124733329803294	0.3712259181945438	0.9934591186393822
0.013354991779309707	0.7095657492319122	0.9933447490449968
0.013585250227802222	0.9197124094645605	0.9932303926176398
0.013815508675292087	0.26463796726761923	0.9931160493557898
0.014045767121759492	0.5550080251047464	0.9930017192579405
0.014276025567204814	0.9752997174817877	0.9928874023225762
0.014506284011635253	0.8535753314721668	0.9927730985481782
0.014736542455049066	0.4816980687200795	0.9926588079332317
0.014966800897437764	0.051065854134463656	0.9925445304762263
0.015197059338826799	0.29875302391749836	0.9924302661756341
0.01542731777920315	0.534031552908994	0.992316015029947
0.015657576218559302	0.6613744830485245	0.9922017770376542
0.015887834656896745	0.7031405933316897	0.9920875521972404
0.0161180930942253	0.6696418800132662	0.991973340507187
0.016348351530550437	0.5526597780800773	0.9918591419659767
0.016578609965859307	0.33052630002733785	0.9917449565721025
0.016808868400162463	0.010565217468239352	0.9916307843240452
0.01703912683345215	0.445766066476579	0.9915166252202952
0.01726938526574311	0.8391105960867136	0.9914024792593321
0.017499643697028295	0.9831336394990756	0.9912883464396457
0.017729902127294354	0.6136458425289925	0.9911742267597303
0.017960160556565928	0.188996625787009	0.9910601202180604
0.018190418984835168	0.8930644954680327	0.9909460268131278
0.01842067741208903	0.7712485845210719	0.9908319465434259
0.018650935838335634	0.24687146453405084	0.9907178794074387
0.01888119426358466	0.9892967521382487	0.9906038254036493
0.019111452687831845	0.21830460445756575	0.990489784530548
0.019341711111075785	0.9190358348119907	0.9903757567866233
0.019571969533314887	0.29355705314483027	0.9902617421703649
0.019802227954563465	0.9699211779564302	0.9901477406802542
0.02003248637480886	0.028299345272766896	0.990033752314786
0.020262744794053014	0.9309434570299299	0.9899197770724484
0.020493003212276355	0.6853819729759454	0.9898058149517404
0.020723261629518718	0.27855807218510287	0.9896918659511312
0.02095352004576143	0.930310247721202	0.9895779300691201
0.021183778461009113	0.8405661528626628	0.9894640073041939
0.021414036875269004	0.31104388331803423	0.989350097654839
0.021644295288533146	0.3147148830944977	0.9892362011195492
0.021874553700792512	0.7514957555271629	0.9891223176968195
0.022104812112059384	0.9469651022493418	0.9890084473851336
0.022335070522340402	0.9697060080372	0.9888945901829792
0.02256532893161464	0.9356837477200033	0.9887807460888575
0.022795587339922624	0.871916346586595	0.9886669151012386
0.023025845747234985	0.8736695233971534	0.9885530972186287
0.023256104153546914	0.9027126924981795	0.9884392924395209
0.023486362558863577	0.9347425556006047	0.9883255007624043
0.023716620963201002	0.9678144741339477	0.9882117221857626
0.023946879366543553	0.9032778844609655	0.9880979567080952
0.024177137768889273	0.6372967224792075	0.9879842043278949
0.024407396170253327	0.1325435840134177	0.9878704650436463
0.024637654570628786	0.4985437118846272	0.9877567388538449
0.024867912970016306	0.933502291903711	0.987643025756983
0.02509817136842803	0.781488696022435	0.9875293257515472
0.025328429765851843	0.03153939361111191	0.9874156388360364
0.025558688162283877	0.8816316771373267	0.9873019650089451
0.025788946557748826	0.733094159236438	0.9871883042687543
0.026019204952218367	0.40173938571995566	0.9870746566139715
0.02624946334571179	0.9525896146164156	0.9869610220430804
0.026479721738217006	0.13715081844953925	0.9868474005545806
0.026709980129750056	0.9569090650587999	0.9867337921469584
0.026940238520300374	0.24992365669358807	0.9866201968187126
0.02717049690988376	0.8599592885287741	0.9865066145683294
0.027400755298470858	0.6706125339200713	0.9863930453943183
0.027631013686080716	0.36854081347317225	0.9862794892951637
0.02786127207271314	0.9778222420312077	0.9861659462693607
0.028091530458367504	0.6651275201758003	0.9860524163154045
0.02832178884305548	0.11121458875231555	0.9859388994317843
0.02855204722675787	0.7551380520457097	0.9858253956170047
0.028782305609488714	0.9849257437047944	0.985711904869554
0.029012563991251676	0.8533930368469045	0.9855984271879263
0.02924282237203575	0.534345923253109	0.9854849625706227
0.029473080751862706	0.22206382692740967	0.985371511016128
0.02970333913069479	0.019591444876930375	0.9852580725229572
0.029933597508567333	0.18133819778518478	0.9851446470895893
0.030163855885459175	0.22792489559872176	0.9850312347145306
0.030394114261386	0.1953657517866797	0.9849178353962703
0.030624372636334395	0.053612379050094416	0.9848044491333117
0.030854631010309254	0.17667799153723862	0.9846910759241491
0.03108488938332729	0.48978142753747894	0.9845777157672718
0.03131514775538431	0.7861599050762959	0.984464368661179
0.031545406126455684	0.9788275423201928	0.9843510346043801
0.03177566449656948	0.8265936944958346	0.9842377135953593
0.032005922865716956	0.2444299469715785	0.984124405632618
0.03223618123390765	0.5360397368521705	0.9840111107146502
0.03246643960112699	0.9629241071466964	0.9838978288399607
0.032696697967382525	0.5307535311469666	0.9837845600070443
0.03292695633266913	0.511866694165262	0.9836713042144022
0.03315721469700636	0.9555773146615952	0.9835580614605232
0.03338747306037657	0.022178103963281126	0.9834448317439148
0.03361773142278061	0.9530659191617912	0.9833316150630758
0.03384798978423257	0.18904610349164355	0.9832184114164981
0.03407824814471929	0.973566290664064	0.9831052208026879
0.03430850650425184	0.02324875985565167	0.982992043220139
0.03453876486282044	0.9349893171021856	0.982878878667356
0.03476902322043118	0.5759879470482714	0.982765727142836
0.03499928157708777	0.4408395548399633	0.9826525886450769
0.03522953993278358	0.9529518267582069	0.9825394631725825
0.03545979828751883	0.6584869243054495	0.9824263507238528
0.0356900566413083	0.06832808806747226	0.982313251297381
0.035920314994128594	0.6816146289474954	0.9822001648916796
0.03615057334599613	0.945619907202832	0.9820870915052415
0.03638083169690548	0.8954399548633121	0.9819740311365702
0.03661109004686101	0.6770576367062909	0.981860983784165
0.03684134839586599	0.42809661938691634	0.9817479494465254
0.037071606743941644	0.23238102301975694	0.981634928122143
0.0373018650910608	0.11612767380128686	0.9815219198095327
0.037532123437213814	0.09140551600248759	0.9814089245072013
0.03776238178242972	0.1564207790710485	0.9812959422136366
0.03799264012667508	0.30770714705229585	0.981182972927357
0.03822289846998656	0.5362466768842233	0.9810700166468475
0.03845315681234135	0.8030285455001	0.9809570733706217
0.038683415153746535	0.9492512239599686	0.9808441430971788
0.03891367349421216	0.8932520033615552	0.9807312258250169
0.03914393183373925	0.46194270561639306	0.9806183215526388
0.039374190172312376	0.2544251362141257	0.9805054302785552
0.039604448509933984	0.8687337392460928	0.9803925520012686
0.03983470684661312	0.8582032412813088	0.9802796867192781
0.0400649651823558	0.019846686232867228	0.9801668344310847
0.040295223517154755	0.88562323077819	0.9800539951351955
0.04052548185100207	0.6777810890041785	0.9799411688301194
0.04075574018391409	0.5218752592671361	0.9798283555143522
0.040985998515884504	0.8598042265981204	0.9797155551864015
0.041216256846907204	0.39095219644803314	0.9796027678447753
0.04144651517699328	0.8424889336099064	0.9794899934879728
0.04167677350613376	0.5871970116617812	0.9793772321145037
0.041907031834335196	0.5916083410549309	0.9792644837228696
0.042137290161598104	0.9346001883958648	0.9791517483115759
0.042367548487931075	0.15556588510648273	0.979039025879124
0.04259780681332687	0.7283438189425477	0.9789263164240231
0.042828065137780806	0.9463739376825246	0.9788136199447813
0.04305832346130151	0.5086355300214629	0.9787009364399006
0.043288581783884846	0.17220612415293535	0.9785882659078892
0.04351884010554553	0.6887323679297621	0.9784756083472466
0.04374909842626293	0.9290794707502973	0.9783629637564891
0.043979356746051676	0.9573897714507675	0.9782503321341164
0.04420961506490148	0.8363169260391048	0.9781377134786408
0.04443987338282261	0.68833583268779	0.9780251077885638
0.04467013169980659	0.5911891233336137	0.9779125150623974
0.044900390015858285	0.5562324346554581	0.9777999352986464
0.04513064833096891	0.5918304234716611	0.9776873684958226
0.045360906645169535	0.7016232497952581	0.9775748146524191
0.04559116495842857	0.8403510100580617	0.9774622737669587
0.04582142327076912	0.9417734479403014	0.9773497458379388
0.04605168158216969	0.9152259291663871	0.9772372308638777
0.04628193989264393	0.6552241872040058	0.9771247288432778
0.04651219820219506	0.11495686698865248	0.9770122397746458
0.04674245651081923	0.5450786129234547	0.9768997636564922
0.04697271481851953	0.9487995558352476	0.976787300487325
0.04720297312529816	0.6863922067625998	0.9766748502656522
0.04743323143115704	0.2273053162450488	0.9765624129899818
0.04766348973608659	0.9541447547468187	0.9764499886588285
0.04789374804008969	0.5141268529449093	0.9763375772707005
0.04812400634317147	0.645152761507892	0.976225178824105
0.04835426464531605	0.8203302756737927	0.9761127933175595
0.04858452294655215	0.4659898974520411	0.9760004207495607
0.04881478124686693	0.8227560984409498	0.975888061118625
0.04904503954626128	0.5738919360473879	0.9757757144232627
0.049275297844736415	0.6255183107694875	0.9756633806619838
0.049505556142285266	0.8958350971267333	0.9755510598333025
0.049735814438922034	0.019167493097497212	0.975438751935723
0.04996607273463741	0.8282318612278742	0.9753264569677615
0.05019633102943659	0.8644012191030905	0.9752141749279263
0.050426589323329774	0.251621194240903	0.9751019058147243
0.05065684761628402	0.4684951515372931	0.9749896496266831
0.05088710590833431	0.9044225601886449	0.9748774063622978
0.05111736419947502	0.9307978295316482	0.9747651760200832
0.051347622489698964	0.747896527786942	0.9746529585985548
0.0515778807790002	0.4378132545774257	0.9745407540962284
0.05180813906739504	0.18448387512442854	0.9744285625116084
0.05203839735487252	0.013829310896277147	0.9743163838432126
0.05226865564144146	0.11740566785769113	0.9742042180895503
0.052498913927102125	0.11917976377074124	0.9740920652491338
0.05272917221184506	0.04442239783989055	0.9739799253204816
0.05295943049568094	0.12341304469712477	0.9738677983021019
0.05318968877859447	0.3891282761160371	0.9737556841925152
0.05341994706061556	0.6862611549313966	0.9736435829902216
0.05365020534173085	0.9233311332680688	0.9735314946937408
0.05388046362192989	0.9393106332670431	0.9734194193015925
0.054110721901211	0.6063938855763654	0.9733073568122917
0.05434098017960269	0.07580275202782316	0.973195307224339
0.05457123845707809	0.7723195425120758	0.9730832705362622
0.054801496733652096	0.9281117165190801	0.9729712467465688
0.05503175500931955	0.22317036407495672	0.9728592358537762
0.055262013284090986	0.7480442660482263	0.9727472378563946
0.05549227155793735	0.8282541851310347	0.9726352527529538
0.05572252983088939	0.27777891882863104	0.972523280541954
0.055952788102945634	0.9440044907528782	0.9724113212219114
0.05618304637409654	0.08523760138646641	0.972299374791347
0.05641330464432872	0.9420118390069546	0.9721874412487829
0.05664356291367172	0.24172960731084014	0.9720755205927212
0.05687382118211892	0.8478893543119803	0.9719636128216814
0.05710407944966276	0.6763376401072507	0.9718517179341838
0.05733433771631302	0.3378092559308047	0.9717398359287401
0.057564595982057154	0.9515667534799018	0.9716279668038735
0.05779485424690352	0.6541886057542573	0.9715161105580972
0.058025112510856174	0.10879102219282089	0.9714042671899262
0.058255370773904004	0.7423464516434694	0.9712924366978831
0.05848562903605363	0.9518205956110887	0.9711806190804827
0.05871588729731659	0.7835941544036361	0.9710688143362369
0.058946145557675876	0.4375412688438124	0.9709570224636717
0.059176403817162306	0.07333310916983216	0.9708452434612904
0.05940666207575618	0.21238279741969524	0.970733477327621
0.05963692033344377	0.414682812087338	0.9706217240611882
0.05986717859021861	0.5155446165109763	0.9705099836605141
0.060097436846107376	0.523037410367811	0.9703982561241042
0.060327695101105916	0.47934040702374514	0.9702865414504798
0.06055795335521708	0.3349929969400145	0.9701748396381583
0.06078821160845032	0.09302743788955581	0.9700631506856544
0.06101846986077946	0.23849011319300573	0.9699514745915006
0.06124872811221419	0.6237362445715141	0.9698398113542113
0.06147898636276096	0.8930579022618622	0.9697281609723034
0.061709244612425274	0.9199969176327901	0.9696165234442944
0.06193950286117874	0.5005778223355942	0.9695048987687179
0.06216976110906153	0.26527663748512126	0.9693932869440749
0.06240001935605569	0.8752521827944264	0.9692816879688945
0.06263027760217052	0.7687521454756164	0.9691701018416926
0.06286053584738266	0.1425158860946545	0.9690585285610019
0.06309079409172624	0.9248141968852448	0.9689469681253262
0.06332105233517334	0.4582813637653104	0.9688354205332006
0.06355131057774657	0.7229801862843771	0.9687238857831353
0.06378156881941932	0.6871122495352294	0.9686123638736649
0.06401182706021942	0.680586814190504	0.9685008548032973
0.06424208530014024	0.6243414287660014	0.9683893585705576
0.06447234353916836	0.819597253970688	0.9682778751739745
0.06470260177731446	0.23060644301795447	0.9681664046120645
0.06493286001459425	0.957027865331145	0.9680549468833429
0.06516311825098135	0.5366382122976907	0.9679435019863448
0.0653933764864969	0.3963257597529213	0.9678320699195826
0.06562363472114009	0.9230698085294057	0.9677206506815795
0.06585389295489669	0.7833069214694045	0.9676092442708656
0.06608415118776735	0.22465303872175937	0.9674978506859636
0.0663144094197636	0.38407902381128733	0.9673864699253913
0.06654466765087676	0.7909144946006578	0.9672751019876765
0.06677492588111583	0.9523683951654256	0.9671637468713385
0.06700518411048581	0.9431506236788295	0.9670524045748987
0.06723544233897162	0.8563216191200385	0.9669410750968888
0.06746570056658302	0.7647228683124622	0.9668297584358276
0.06769595879332671	0.7108973624494122	0.9667184545902369
0.06792621701919786	0.7131104740937042	0.9666071635586433
0.06815647524419594	0.7645344667078537	0.9664958853395718
0.06838673346832129	0.8504519021333152	0.9663846199315472
0.06861699169156626	0.9310705421665711	0.9662733673330981
0.06884724991394779	0.9384587216231235	0.9661621275427417
0.06907750813545097	0.7472487895909077	0.9660509005590106
0.06930776635609143	0.30136411894773846	0.9659396863804226
0.0695380245758534	0.30807625569164465	0.9658284850055113
0.069768282794755	0.8436010941180341	0.965717296432794
0.06999854101279224	0.910199989642558	0.9656061206607985
0.07022879922995293	0.28763500718120827	0.9654949576880567
0.07045905744624012	0.6378405408575654	0.965383807513094
0.0706893156616654	0.9256312843210424	0.9652726701344312
0.07091957387622207	0.09512321388697348	0.9651615455505983
0.07114983208991171	0.8785732194808601	0.9650504337601215
0.07138009030274331	0.4910060902612533	0.9649393347615235
0.0716103485146986	0.7604767615949177	0.9648282485533403
0.07184060672578503	0.5631595032375178	0.9647171751340959
0.0720708649360201	0.8268376540159743	0.9646061145023094
0.07230112314539258	0.3346296791961253	0.964495066656514
0.07253138135389471	0.9390818472819611	0.9643840315952414
0.07276163956153717	0.28199077267378714	0.9642730093170149
0.07299189776831604	0.6993250909554691	0.964161999820364
0.07322215597423512	0.9091549000663145	0.9640510031038158
0.0734524141792853	0.36549436954738507	0.9639400191659032
0.07368267238349202	0.4096510627969321	0.9638290480051429
0.07391293058682548	0.893285173501864	0.9637180896200778
0.07414318878930978	0.9054746574855179	0.9636071440092259
0.07437344699091801	0.6427825590751088	0.963496211171129
0.07460370519167957	0.2629755084984605	0.9633852911043029
0.0748339633915716	0.09000671092278678	0.9632743838072881
0.07506422159062344	0.35480405055530684	0.9631634892786
0.07529447978880373	0.5220417506384123	0.963052607516784
0.07552473798613557	0.6027736227251567	0.9629417385203589
0.07575499618260093	0.6130578427476626	0.9628308822878641
0.0759852543782218	0.5530777067363681	0.962720038817819
0.07621551257298464	0.4114802060617241	0.962609208108761
0.07644577076689388	0.174012251887514	0.9624983901592189
0.07667602895994824	0.15971120414209938	0.9623875849677244
0.07690628715215557	0.5541375547644898	0.9622767925328044
0.07713654534350199	0.8782252189026757	0.9621660128529972
0.07736680353401071	0.9279009110796702	0.9620552459268235
0.0775970617236423	0.5665860569043955	0.9619444917528334
0.0778273199124359	0.1502225227083286	0.96183375032954
0.07805757810037892	0.8124536074770989	0.9617230216554816
0.07828783628745992	0.8557639316680309	0.9616123057291958
0.07851809447371161	0.01796697175016917	0.9615016025491991
0.07874835265910622	0.8754153433658717	0.9613909121140375
0.07897861084365136	0.6281150637073843	0.9612802344222402
0.07920886902735592	0.5401699159879987	0.9611695694723354
0.07943912721020856	0.8455462197862147	0.9610589172628617
0.07966938539220329	0.42095029114171795	0.9609482777923555
0.07989964357336357	0.8309493353362858	0.9608376510593385
0.08012990175369052	0.567522856658873	0.9607270370623439
0.08036015993316481	0.5969281994956301	0.9606164357999143
0.0805904181117832	0.8714494607089126	0.9605058472705857
0.08082067628956155	0.04141854654650967	0.9603952714728844
0.08105093446648627	0.7989300541880564	0.9602847084053509
0.08128119264257352	0.8667665946839449	0.9601741580665119
0.08151145081781351	0.24124086505417727	0.9600636204549067
0.081741708992217	0.4975702875575797	0.9599530955690648
0.08197196716577246	0.8908591803350353	0.9598425834075266
0.08220222533849114	0.8989501552816714	0.9597320839688218
0.08243248351037125	0.6497817604787717	0.9596215972514865
0.0826627416814131	0.28043972341797174	0.9595111232540562
0.08289299985160908	0.03718401529889315	0.9594006619750695
0.08312325802098433	0.2774054883211149	0.9592902134130507
0.08335351618950518	0.4304722798019782	0.9591797775665513
0.08358377435718031	0.4960630086536423	0.9590693544341036
0.08381403252403645	0.4854753692487339	0.9589589440142307
0.08404429069004477	0.39796018317149773	0.9588485463054833
0.08427454885521002	0.22776526964984858	0.9587381613063951
0.08450480701954392	0.035345651877063955	0.9586277890154976
0.08473506518305479	0.37409394024014686	0.9585174294313237
0.08496532334571463	0.7264073511015853	0.9584070825524238
0.08519558150754612	0.9452696654897113	0.9582967483773244
0.08542583966853953	0.8464649956184953	0.9581864269045676
0.08565609782869478	0.335209655970255	0.9580761181326908
0.08588635598803768	0.41731177492224375	0.9579658220602194
0.08611661414653318	0.9186752486973984	0.9578555386857083
0.08634687230418155	0.6551282210547213	0.9577452680076954
0.0865771304610144	0.289718475238275	0.9576350100247037
0.08680738861700497	0.9536037036195403	0.9575247647352846
0.08703764677218111	0.3668418039056922	0.9574145321379632
0.08726790492651655	0.7716689009546474	0.957304312231291
0.08749816308003494	0.6474582144127974	0.9571941050137956
0.08772842123272004	0.66361287459515	0.9570839104840237
0.08795867938457115	0.6414180059731869	0.9569737286405151
0.08818893753559065	0.7807017083262234	0.956863559481808
0.08841919568578706	0.3449326677602419	0.956753403006438
0.088649453835149	0.9548528204246973	0.9566432592129501
0.08887971198368443	0.3254192065967693	0.9565331280998807
0.08910997013140949	0.6224870056162779	0.9564230096657621
0.08934022827829725	0.9227952163414506	0.9563129039091472
0.08957048642436616	0.4609369706362583	0.956202810828568
0.08980074456961229	0.2754330968413006	0.956092730422567
0.09003100271402553	0.8102161700404027	0.9559826626896895
0.09026126085760408	0.9413309481638402	0.9558726076284774
0.09049151900037193	0.7612885117038801	0.9557625652374605
0.09072177714232979	0.43890457148929307	0.9556525355151796
0.09095203528344695	0.11227548846157986	0.955542518460191
0.09118229342375031	0.14771769601532214	0.9554325140710234
0.09141255156323905	0.3318884558945493	0.9553225223462186
0.09164280970189248	0.42182255367084504	0.9552125432843291
0.09187306783972057	0.42383794590218005	0.9551025768838919
0.09210332597673714	0.3745747130477012	0.9549926231434427
0.092333584112937	0.22326085700796838	0.9548826820615265
0.0925638422483087	0.006445485204701562	0.9547727536366915
0.09279410038286676	0.3152687546877162	0.9546628378674732
0.09302435851662079	0.6605380262119322	0.9545529347524102
0.09325461664954833	0.8986990334823401	0.9544430442900564
0.09348487478164612	0.8879537481616728	0.9543331664789568
0.09371513291294431	0.5153269716133365	0.9542233013176401
0.09394539104342955	0.1973656852307371	0.9541134488046566
0.09417564917308535	0.830413791270233	0.954003608938558
0.09440590730193357	0.8355062606120559	0.9538937817178774
0.09463616542997048	0.07377215188785613	0.9537839671411613
0.09486642355718687	0.804597016454375	0.9536741652069579
0.09509668168358752	0.7313014692025026	0.9535643759138099
0.09532693980918384	0.3820285024950234	0.9534545992602561
0.09555719793396754	0.901585770783045	0.9533448352448455
0.09578745605793834	0.15054049902990135	0.9532350838661228
0.09601771418109403	0.9374357594502489	0.9531253451226349
0.09624797230343943	0.21578713256589377	0.9530156190129241
0.0964782304249703	0.854414254059293	0.9529059055355383
0.09670848854569251	0.5853243415672584	0.9527962046890205
0.09693874666560791	0.5085392898638853	0.952686516471915
0.0971690047847137	0.9232826719604859	0.9525768408827698
0.09739926290299664	0.3610694084881752	0.9524671779201371
0.09762952102047352	0.517266400530461	0.952357527582555
0.09785977913713473	0.9431423294285278	0.9522478898685748
0.0980900372530023	0.7359577160318097	0.9521382647767327
0.09832029536807489	0.18019690083879847	0.9520286523055761
0.09855055348233087	0.3847671037552445	0.951919052453662
0.09878081159578339	0.7650005964601043	0.9518094652195319
0.0990110697084398	0.9156133536190527	0.9516998906017291
0.09924132782027952	0.9170676545175287	0.9515903285988111
0.09947158593130564	0.8393955198575171	0.951480779209324
0.09970184404154826	0.7548516550781709	0.9513712424318014
0.09993210215096449	0.7009236882363294	0.9512617182648115
0.10016236025958417	0.7055043058250676	0.9511522067068886
0.10039261836741245	0.7573518633633627	0.9510427077565785
0.10062287647444264	0.8364775260104134	0.9509332214124324
0.10085313458066099	0.9293421119625046	0.950823747673006
0.10108339268607346	0.9327139948542061	0.9507142865368453
0.10131365079069904	0.7882269430744697	0.95060483800249
0.1015439088945198	0.4463694875270937	0.9504954020684979
0.10177416699754827	0.09241883504149162	0.9503859787334124
0.10200442509976435	0.650589896552064	0.9502765679957923
0.10223468320118456	0.943948381496121	0.9501671698541799
0.10246494130180143	0.6200207037191133	0.9500577843071282
0.1026951994016279	0.21210661717621854	0.9499484113531812
0.10292545750065661	0.8822585772364006	0.9498390509908926
0.10315571559887748	0.6588000732349091	0.9497297032188173
0.10338597369631683	0.40294906713182865	0.9496203680354935
0.1036162317929509	0.9146891243236107	0.9495110454394831
0.10384648988880561	0.0380050919872702	0.9494017354293245
0.10407674798384257	0.9398652067249614	0.9492924380035872
0.10430700607808947	0.15026354077446902	0.949183153160809
0.10453726417154757	0.929857915169865	0.9490738808995406
0.10476752226419908	0.0542887135246658	0.948964621218342
0.10499778035607145	0.8931184481482233	0.948855374115752
0.10522803844713108	0.5422950937041495	0.9487461395903383
0.10545829653740818	0.4887292243155147	0.9486369176406384
0.10568855462688555	0.9467386976410305	0.9485277082652127
0.10591881271558214	0.46832506587757733	0.9484185114626046
0.1061490708034891	0.3438985472106447	0.9483093272313708
0.10637932889059884	0.8671861551111663	0.9482001555700675
0.10660958697692002	0.8876647919332012	0.9480909964772437
0.1068398450624558	0.4971927358407615	0.9479818499514504
0.10707010314721101	0.0035189687914777418	0.9478727159912388
0.10730036123116701	0.42794642110986914	0.9477635945951711
0.10753061931433144	0.7132173826971407	0.9476544857617971
0.10776087739671412	0.8537919354234705	0.9475453894896657
0.10799113547831427	0.9310716092923473	0.9474363057773314
0.10822139355911534	0.928614499748251	0.9473272346233557
0.10845165163913326	0.9268984069824182	0.9472181760262856
0.10868190971838154	0.944288725581772	0.9471091299846685
0.10891216779682708	0.9305537962981142	0.9470000964970748
0.10914242587448032	0.8708301392165232	0.9468910755620548
0.10937268395136725	0.7295398585501435	0.94678206717815
0.10960294202746546	0.481062171952117	0.946673071343927
0.1098332001027847	0.06189599852324501	0.9465640880579356
0.11006345817730873	0.4290676964934337	0.9464551173187392
0.11029371625104686	0.8424891270403208	0.946346159124889
0.11052397432400864	0.9076848100896501	0.9462372134749357
0.11075423239619019	0.4611091298357739	0.9461282803674372
0.11098449046758826	0.3398994095847129	0.9460193598009512
0.11121474853820433	0.9020804897824221	0.9459104517740328
0.11144500660804382	0.6252353177187928	0.945801556285236
0.11167526467708788	0.3714179350861233	0.9456926733331265
0.11190552274535717	0.9212725160981586	0.9455838029162507
0.11213578081285483	0.17841446950792827	0.945474945033164
0.11236603887958493	0.8602036817900888	0.9453660996824217
0.11259629694551287	0.41346783307034995	0.9452572668625973
0.11282655501066848	0.8429702185318259	0.9451484465722337
0.11305681307506545	0.3433575300901144	0.9450396388098823
0.11328707113867266	0.9235593101048348	0.9449308435741154
0.11351732920148809	0.040490216625079956	0.9448220608634916
0.11374758726355033	0.8582036769714051	0.9447132906765509
0.11397784532481309	0.6513575640749834	0.944604533011873
0.11420810338532418	0.2578092487196426	0.9444957878679939
0.11443836144505211	0.8890790274111263	0.944387055243487
0.1146686195040123	0.7744322913741215	0.9442783351369035
0.11489887756220628	0.1477722418732178	0.9441696275468018
0.11512913561961553	0.49748749285847893	0.944060932471749
0.11535939367624272	0.8601516913964367	0.9439522499103037
0.11558965173210543	0.9067582581990322	0.9438435798610165
0.11581990978720526	0.7341817041303665	0.9437349223224462
0.11605016784151877	0.4361279264351491	0.9436262772931636
0.11628042589506644	0.17715532101990394	0.943517644771719
0.11651068394784003	0.036631049813298566	0.9434090247566759
0.11674094199985098	0.1655079502779162	0.9433004172465893
0.11697120005108542	0.2217697017094882	0.943191822240026
0.11720145810154606	0.19290111956295908	0.9430832397355451
0.11743171615124597	0.09831245675348099	0.9429746697317013
0.11766197420016997	0.08966919212697816	0.9428661122270624
0.11789223224832496	0.3271551207882072	0.9427575672201861
0.11812249029571066	0.6274379688533102	0.9426490347096339
0.11835274834234313	0.8662490731073719	0.9425405146939594
0.11858300638820642	0.9189931286016403	0.9424320071717316
0.11881326443328373	0.6734648452632706	0.94232351214152
0.11904352247760024	0.1177259279129208	0.9422150296018746
0.11927378052115169	0.5521033671880176	0.9421065595513592
0.11950403856394144	0.9183352177698779	0.9419981019885347
0.1197342966059681	0.5924143928170311	0.941889656911964
0.1199645546472308	0.31664995388000516	0.9417812243202097
0.12019481268772425	0.9214376837556472	0.9416728042118373
0.12042507072746286	0.43610315091594903	0.9415643965854023
0.12065532876642276	0.6676099186202937	0.9414560014394794
0.12088558680462255	0.7610907316956993	0.9413476187726226
0.12111584484207388	0.42435373582343183	0.94123924858339
0.12134610287875508	0.8542090255226351	0.9411308908703553
0.12157636091467514	0.4206982136983603	0.9410225456320778
0.12180661894983548	0.7778914295873101	0.9409142128671204
0.1220368769842318	0.6646053726498031	0.9408058925740493
0.12226713501787564	0.43002495125245055	0.9406975847514232
0.12249739305075863	0.926821124240107	0.9405892893978102
0.12272765108288256	0.31851304653492707	0.940481006511774
0.12295790911423718	0.5844159363654939	0.9403727360918841
0.12318816714486835	0.9391580278412774	0.9402644781366837
0.12341842517470052	0.5690345275361274	0.9401562326447733
0.12364868320378823	0.11210148701879152	0.9400479996146923
0.12387894123212963	0.6889881274399976	0.9399397790450068
0.12410919925970708	0.9129558596251333	0.9398315709342906
0.12433945728651608	0.8471671929683732	0.9397233752811114
0.12456971531257909	0.6005624024496975	0.9396151920840244
0.12479997333787378	0.3108026464116205	0.9395070213416065
0.12503023136242897	0.05962401858631272	0.9393988630524094
0.12526048938622966	0.12173534957255633	0.939290717215007
0.12549074740927332	0.23879441437060023	0.9391825838279668
0.12572100543155762	0.2725083988800123	0.9390744628898566
0.12595126345309554	0.22334886253126324	0.9389663543992369
0.12618152147387518	0.11409883427268233	0.9388582583546803
0.12641177949389865	0.07683593573660408	0.9387501747547529
0.12664203751318187	0.34861618685529955	0.9386421035980145
0.1268722955317149	0.6218303521918859	0.938534044883037
0.12710255354948138	0.8780642062149602	0.9384259986083962
0.12733281156651058	0.9004436362218429	0.9383179647726455
0.12756306958278155	0.6532594083924113	0.9382099433743631
0.12779332759829728	0.05739853330098715	0.9381019344121155
0.12802358561307273	0.6005223262263023	0.937993937884464
0.12825384362709216	0.9202762926032177	0.9378859537899842
0.12848410164035803	0.5346249251264513	0.9377779821272437
0.12871435965288247	0.3869323663204751	0.9376700228948057
0.12894461766465656	0.9300812404568736	0.9375620760912431
0.12917487567568214	0.36386843983462425	0.9374541417151241
0.1294051336859699	0.7140995872294718	0.9373462197650131
0.12963539169550528	0.7377391961255302	0.937238310239486
0.12986564970428202	0.4725410070024414	0.9371304131371156
0.1300959077123268	0.830641118403198	0.9370225284564592
0.13032616571963568	0.4458756094082094	0.9369146561960884
0.13055642372617787	0.7375007911074026	0.9368067963545876
0.13078668173198715	0.6860088024180606	0.9366989489305113
0.13101693973704537	0.42081957827900374	0.9365911139224383
0.13124719774136448	0.9083337972623762	0.936483291328934
0.13147745574494374	0.3102952769431627	0.9363754811485688
0.131707713747784	0.6037345252298819	0.9362676833799137
0.13193797174987892	0.9190739836444194	0.9361598980215426
0.13216822975123077	0.498180934988873	0.9360521250720255
0.13239848775182908	0.2063925725727283	0.9359443645299388
0.13262874575168318	0.7577611320528933	0.9358366163938497
0.1328590037507972	0.933458734987274	0.935728880662328
0.13308926174917857	0.7847660198231501	0.9356211573339419
0.13331951974682515	0.4588725261916911	0.9355134464072646
0.13354977774372226	0.11141158349612801	0.9354057478808755
0.1337800357398707	0.17896037048031954	0.9352980617533461
0.1340102937352869	0.38655685915504656	0.9351903880232413
0.13424055172997204	0.5101767435223037	0.9350827266891334
0.13447080972391476	0.5663421660026748	0.9349750777496004
0.1347010677171239	0.5596830822927562	0.9348674412032117
0.13493132570958818	0.4899933750915	0.934759817048545
0.135161583701308	0.3465759421279524	0.934652205284174
0.13539184169229737	0.1177169833081888	0.9345446059086658
0.13562209968255404	0.19078746308540673	0.9344370189205946
0.13585235767207904	0.5393487959627314	0.9343294443185342
0.13608261566085778	0.8145093624928945	0.9342218821010653
0.13631287364891123	0.9219795835189252	0.9341143322667521
0.13654313163622478	0.6616719546013673	0.9340067948141758
0.13677338962281496	0.05839614582715533	0.9338992697419036
0.13700364760865533	0.6193501976064868	0.9337917570485221
0.13723390559377732	0.9305153207624768	0.9336842567325917
0.13746416357814795	0.44305829516358297	0.9335767687927026
0.13769442156179723	0.47557440711671956	0.9334692932274159
0.1379246795447189	0.9251722396985729	0.9333618300353103
0.1381549375268998	0.21109685420610758	0.9332543792149669
0.13838519550835188	0.8021483506265141	0.9331469407649561
0.13861545348906096	0.580646065295202	0.9330395146838601
0.13884571146905827	0.626538616343123	0.9329321009702406
0.13907596944831732	0.6750245005592822	0.9328246996226859
0.13930622742684323	0.6405455670866221	0.9327173106397699
0.13953648540462243	0.5498943178813082	0.9326099340200756
0.1397667433816847	0.8243860109321249	0.9325025697621656
0.13999700135802037	0.13204162360885346	0.9323952178646212
0.14022725933362884	0.9090105533470759	0.9322878783260197
0.14045751730850295	0.5699133549039157	0.9321805511449415
0.1406877752826488	0.32123386561054823	0.9320732363199613
0.14091803325606675	0.8990237302402087	0.9319659338496561
0.14114829122877912	0.7402474448984865	0.9318586437325931
0.14137854920075374	0.1348143746435544	0.9317513659673653
0.14160880717199947	0.5068019356386595	0.9316441005525465
0.14183906514251227	0.8557933030811962	0.9315368474867165
0.14206932311231055	0.898550164636459	0.9314296067684453
0.14229958108138543	0.7224720183747079	0.9313223783963152
0.14252983904972955	0.4232157490383226	0.9312151623689082
0.14276009701736644	0.14835064998761116	0.9311079586847925
0.14299035498425347	0.06542513260718325	0.9310007673425664
0.14322061295042057	0.20622319637375008	0.9308935883407954
0.14345087091588526	0.27983588856357877	0.9307864216780504
0.14368112888060508	0.2843860763578938	0.9306792673529307
0.14391138684461463	0.21908390233359498	0.9305721253639999
0.14414164480790215	0.07744433602379741	0.9304649957098429
0.14437190277046108	0.1425574242224934	0.930357878389043
0.14460216073231402	0.41632897763353716	0.9302507734001697
0.14483241869343763	0.6951263974895785	0.9301436807418137
0.145062676653841	0.8848792812854538	0.9300366004125518
0.1452929346135246	0.859591797676263	0.929929532410964
0.14552319257249152	0.529270968580062	0.9298224767356295
0.1457534505307446	0.10011826219331554	0.9297154333851281
0.14598370848826292	0.7169821275121094	0.9296084023580505
0.14621396644506887	0.8887300167004009	0.9295013836529674
0.14644422440115068	0.37762203338670974	0.929394377268466
0.1466744823565293	0.5156468345792975	0.9292873832031177
0.14690474031117987	0.9145991629413741	0.9291804014555158
0.1471349982651162	0.2105647947855055	0.9290734320242362
0.14736525621833982	0.7987706841001975	0.9289664749078599
0.14759551417084124	0.6234478571026226	0.9288595301049736
0.1478257721226287	0.5583282312652493	0.9287525976141555
0.14805603007370566	0.7667954324470976	0.9286456774339871
0.14828628802405402	0.5267173808137044	0.9285387695630591
0.1485165459736927	0.693735817718257	0.9284318739999456
0.14874680392261866	0.6953586696330412	0.9283249907432313
0.1489770618708295	0.4060229680101307	0.9282181197915
0.14920731981832172	0.9200036016137456	0.9281112611433373
0.14943757776510605	0.2572247456773159	0.9280044147973211
0.14966783571118006	0.6692551819979125	0.9278975807520365
0.14989809365654275	0.900189533417562	0.9277907590060681
0.15012835160118795	0.35653940541430573	0.9276839495580024
0.15035860954511365	0.4035574463527092	0.9275771524064244
0.15058886748834094	0.8720643577098066	0.9274703675499087
0.15081912543085987	0.8512559339755356	0.9273635949870448
0.1510493833726605	0.5306502964055178	0.9272568347164215
0.15127964131375457	0.06369886282885706	0.9271500867366183
0.15150989925413763	0.349183818701622	0.9270433510462223
0.15174015719381292	0.6427241381402183	0.926936627643817
0.15197041513277854	0.7986940731880113	0.9268299165279887
0.15220067307103133	0.8871360688477851	0.9267232176973244
0.15243093100857338	0.901364126389622	0.9266165311504088
0.15266118894541933	0.9203046240563082	0.9265098568858205
0.15289144688155473	0.9006204490090433	0.9264031949021526
0.1531217048169818	0.9102711125612837	0.92629654519799
0.1533519627517047	0.8695839784913925	0.9261899077719169
0.15358222068572394	0.7755487809514409	0.9260832826225199
0.15381247861902114	0.5683732915922524	0.9259766697483938
0.15404273655162457	0.24758176538678311	0.9258700691481123
0.15427299448351567	0.1929320145979868	0.9257634808202712
0.15450325241470111	0.6422353802596235	0.9256569047634541
0.1547335103451872	0.9076794528486158	0.9255503409762456
0.1549637682749668	0.7852747006290268	0.9254437894572363
0.15519402620403677	0.21415585308777196	0.9253372502050153
0.15542428413240147	0.5461397440971582	0.9252307232181683
0.1556545420600535	0.9248712094296041	0.9251242084952868
0.15588479998701113	0.4754799935847237	0.9250177060349501
0.15611505791327582	0.47396691644244343	0.924911215835746
0.15634531583883854	0.8932197317381597	0.9248047378962669
0.15657557376370668	0.13504307610989125	0.9246982722150981
0.15680583168787093	0.8401864589573721	0.9245918187908325
0.15703608961132945	0.4646042077855701	0.9244853776220601
0.1572663475340835	0.7474530982711738	0.9243789487073688
0.1574966054561529	0.544901076797996	0.9242725320453393
0.15772686337751998	0.7840416888176045	0.9241661276345687
0.15795712129818246	0.3560758940400833	0.9240597354736476
0.1581873792181294	0.9060841917621016	0.9239533555611712
0.15841763713737755	0.11757478502325175	0.923846987895721
0.15864789505593438	0.7885315374170722	0.923740632475884
0.1588781529738023	0.7506112428932384	0.9236342893002489
0.15910841089095765	0.06197984539754947	0.9235279583674175
0.15933866880741496	0.7764698034531993	0.9234216396759731
0.1595689267231847	0.8483988680145811	0.9233153332245018
0.1597991846382429	0.37197789882435595	0.9232090390116054
0.1600294425526186	0.26736208931139377	0.9231027570358614
0.16025970046629376	0.7363212179009845	0.9229964872958696
0.16048995837927893	0.9040273433315881	0.9228902297902161
0.1607202162915682	0.8150801519483386	0.9227839845174953
0.16095047420316994	0.5839024009817357	0.922677751476295
0.16118073211406259	0.32864652722302246	0.9225715306652169
0.1614109900242708	0.10001425257975627	0.9224653220828415
0.16164124793379298	0.07658816213080477	0.9223591257277617
0.16187150584259613	0.1782361305731126	0.922252941598585
0.16210176375071614	0.20190702533472826	0.9221467696938875
0.16233202165814872	0.1659826332664735	0.9220406100122635
0.1625622795648845	0.06701187525829244	0.9219344625523103
0.16279253747093478	0.11966900082320309	0.9218283273126158
0.16302279537628864	0.353963707794541	0.9217222042917776
0.1632530532809508	0.6161747579676801	0.9216160934883871
0.16348331118492232	0.8453697686031678	0.9215099949010375
0.1637135690881942	0.9072581577893258	0.921403908528326
0.16394382699078294	0.7141298650892335	0.9212978343688392
0.16417408489267737	0.21533350066610257	0.9211917724211758
0.16440434279388946	0.43667847584305053	0.9210857226839247
0.16463460069440825	0.8691747738133606	0.920979685155685
0.1648648585942403	0.7502557596041974	0.9208736598350481
0.16509511649337918	0.0015309053452214894	0.9207676467206115
0.16532537439183642	0.7928894570618874	0.9206616458109647
0.16555563228960501	0.7693904887259859	0.9205556571047054
0.16578589018666806	0.18134536879446497	0.920449680600437
0.1660161480830642	0.914679490656957	0.9203437162967368
0.16624640597876653	0.30630790937754626	0.9202377641922123
0.1664766638737894	0.8073087927454037	0.9201318242854525
0.16670692176812935	0.49479037312076823	0.920025896575055
0.1669371796617725	0.7493320727533903	0.9199199810596214
0.16716743755472344	0.42896855804649614	0.9198140777377463
0.16739769544699434	0.8618257284164509	0.9197081866080198
0.16762795333858693	0.11978492763935644	0.9196023076690376
0.16785821122948744	0.8837366633453257	0.9194964409194026
0.16808846911970632	0.4818298053933002	0.9193905863577068
0.16831872700924513	0.48790351611539806	0.9192847439825457
0.16854898489808867	0.9112336673898915	0.919178913792524
0.1687792427862614	0.4751191865957362	0.9190730957862272
0.16900950067374942	0.2932112661221089	0.9189672899622591
0.16923975856055226	0.8146346869656951	0.9188614963192172
0.16947001644666893	0.8672301310936343	0.9187557148557
0.16970027433211174	0.5159709251415552	0.9186499455702991
0.16993053221686136	0.00925343456310801	0.9185441884616217
0.17016079010093624	0.4386766468760116	0.9184384435282575
0.17039104798432791	0.7425907314532987	0.9183327107688085
0.17062130586703578	0.8859378758689929	0.9182269901818733
0.17085156374907434	0.9108847781780385	0.918121281766044
0.17108182163042035	0.8831873841638637	0.9180155855199302
0.17131207951109376	0.8446482719883902	0.9179099014421214
0.17154233739108551	0.8306558795899053	0.9178042295312209
0.1717725952703929	0.8373103923823649	0.9176985697858293
0.17200285314902392	0.8661549599828794	0.917592922204542
0.172233111026982	0.9053141754160826	0.9174872867859575
0.17246336890426592	0.9065525935379669	0.9173816635286758
0.17269362678088906	0.8485178909787642	0.9172760524312905
0.17292388465681935	0.6395741699610852	0.9171704534924169
0.17315414253208036	0.29459256306869974	0.9170648667106438
0.1733844004066511	0.18590907335177442	0.9169592920845815
0.17361465828056144	0.6713558913156511	0.9168537296128167
0.17384491615378123	0.9057794964791374	0.9167481792939642
0.17407517402632466	0.6814171472607371	0.9166426411266183
0.1743054318981951	0.022899919731925067	0.916537115109378
0.17453568976939612	0.7091069441650905	0.9164316012408434
0.17476594763992376	0.8516848534930269	0.9163260995196173
0.17499620550976663	0.17665593585600392	0.9162206099443065
0.1752264633789303	0.7377296360850314	0.9161151325135104
0.17545672124742628	0.7465717271146788	0.9160096672258252
0.1756869791152573	0.2685417036749539	0.9159042140798518
0.17591723698240908	0.9117177386915716	0.9157987730741989
0.1761474948488916	0.034494894778303246	0.9156933442074642
0.17637775271469244	0.8953353962780735	0.9155879274782559
0.17660801057983103	0.06971859608492781	0.9154825228851675
0.1768382684442882	0.8933552459493891	0.9153771304268107
0.17706852630808	0.15735735983231175	0.9152717501017813
0.17729878417120604	0.8193348916936749	0.9151663819086824
0.1775290420336549	0.5975935554275293	0.9150610258461226
0.1777592998954316	0.3973587617031412	0.9149556819127029
0.17798955775654499	0.9114107227681337	0.9148503501070229
0.1782198156169936	0.4652210701449686	0.9147450304276872
0.1784500734767631	0.369384703316496	0.9146397228733059
0.17868033133586625	0.8662809117756558	0.9145344274424775
0.17891058919430594	0.7796914642213237	0.9144291441338049
0.17914084705207986	0.24955822080861723	0.9143238729458937
0.17937110490917932	0.3292228747815794	0.9142186138773521
0.17960136276561034	0.7500130886122585	0.9141133669267824
0.17983162062136837	0.9004707232912998	0.9140081320927913
0.18006187847646965	0.8403384289607808	0.9139029093739764
0.18029213633089158	0.682715757552188	0.9137976987689536
0.18052239418466368	0.4647974363370997	0.9136925002763142
0.18075265203776364	0.2902655404377943	0.9135873138946745
0.18098290989019475	0.17002612104865755	0.9134821396226382
0.1812131677419594	0.10674650324836499	0.9133769774588105
0.1814434255930611	0.1014652467545667	0.9132718274017954
0.18167368344349014	0.1639102288877864	0.9131666894502039
0.18190394129327056	0.2963402328966215	0.9130615636026309
0.1821341991423848	0.4825059759270023	0.9129564498576913
0.18236445699083587	0.690409049623649	0.91285134821399
0.18259471483860912	0.8581414773848324	0.9127462586701408
0.18282497268572973	0.9056711550879424	0.9126411812247389
0.18305523053219386	0.7403210500826075	0.9125361158763937
0.18328548837797687	0.32089198941109986	0.9124310626237232
0.1835157462231159	0.2636869297726052	0.9123260214653182
0.18374600406757755	0.7695337264512359	0.9122209923998011
0.18397626191139238	0.8722395354266553	0.9121159754257664
0.1842065197545392	0.3596055476794644	0.9120109705418312
0.1844367775970179	0.47088578824705324	0.9119059777466039
0.18466703543884933	0.9022093660762581	0.9118009970386832
0.1848972932800055	0.39748570745144474	0.9116960284166901
0.1851275511205036	0.5974298869490757	0.9115910718792254
0.18535780896034493	0.832077587146277	0.9114861274248974
0.18558806679952464	0.14674780338330923	0.9113811950523171
0.18581832463805498	0.8958852008692055	0.9112762747600879
0.1860485824759205	0.10280785121918354	0.9111713665468262
0.18627884031313485	0.8819024631107625	0.9110664704111351
0.18650909814967992	0.09180895345486073	0.9109615863516323
0.1867393559855652	0.9107822568487568	0.9108567143669232
0.18696961382079497	0.19562026525603554	0.9107518544556158
0.18719987165536464	0.7883538369995574	0.910647006616322
0.18743012948928703	0.6427339268492216	0.9105421708476463
0.18766038732255044	0.30557798945314774	0.9104373471482046
0.18789064515515877	0.8880242656641616	0.910332535516605
0.1881209029871074	0.5742279347202395	0.9102277359514608
0.1883511608184009	0.22263069852467265	0.9101229484513805
0.18858141864902842	0.814728829492794	0.91001817301498
0.1888116764790163	0.8386348925346739	0.9099134096408585
0.18904193430834523	0.42872345123320643	0.9098086583276361
0.18927219213702665	0.12351406554716449	0.909703919073919
0.18950244996505086	0.5975108293542316	0.9095991918783233
0.1897327077924118	0.8546640934670867	0.9094944767394634
0.1899629656191219	0.8837736901309127	0.9093897736559458
0.19019322344517547	0.8063912173112402	0.9092850826263851
0.190423481270588	0.6679910490573341	0.9091804036493863
0.19065373909534636	0.517651025521783	0.9090757367235679
0.1908839969194471	0.41441684249672683	0.9089710818475442
0.19111425474290478	0.3435183487343504	0.9088664390199211
0.1913445125656971	0.3571115097960097	0.9087618082393216
0.19157477038785314	0.4082735240464708	0.9086571895043459
0.1918050282093469	0.5229876995724914	0.9085525828136185
0.19203528603018857	0.6752022624993593	0.9084479881657487
0.1922655438503883	0.7993524129197183	0.908343405559345
0.19249580166994076	0.8943968302091078	0.9082388349930237
0.19272605948884064	0.8502792427750555	0.908134276465401
0.19295631730708981	0.5829884496780838	0.9080297299750901
0.19318657512468113	0.10723957254512789	0.9079251955207083
0.1934168329416327	0.4440570337912884	0.9078206731008619
0.19364709075793354	0.8411150050575528	0.9077161627141701
0.1938773485735897	0.7878051334226736	0.9076116643592452
0.19410760638859015	0.2025717356594623	0.9075071780347067
0.19433786420294166	0.5817204333779059	0.9074027037391664
0.1945681220166457	0.8776764576648465	0.9072982414712393
0.19479837982970893	0.29389580279308153	0.907193791229537
0.19502863764211215	0.6604701418373773	0.9070893530126839
0.1952588954538895	0.807267180711756	0.9069849268192804
0.19548915326501892	0.16915461982073887	0.9068805126479519
0.19571941107549257	0.8896410773037627	0.9067761104973182
0.1959496688853065	0.11914113336421323	0.9066717203659969
0.19617992669448703	0.8713566160446866	0.9065673422525923
0.19641018450302483	0.15818884764833063	0.9064629761557254
0.19664044231091007	0.8938357788259466	0.9063586220740167
0.1968707001181674	0.06436577409467414	0.9062542800060721
0.1971009579247734	0.8588274721748973	0.9061499499505191
0.19733121573073242	0.5076753968143447	0.9060456319059725
0.1975614735360466	0.5128893825013501	0.9059413258710489
0.1977917313407122	0.8926723943191701	0.905837031844367
0.19802198914474992	0.31526791235239926	0.9057327498245351
0.19825224694814092	0.5202820806315583	0.9056284798101795
0.19848250475088391	0.9028899529286049	0.9055242217999184
0.19871276255299172	0.6196110272222898	0.9054199757923642
0.19894302035445258	0.01266106312054227	0.9053157417861404
0.19917327815527877	0.5867962089848464	0.9052115197798595
0.19940353595544996	0.868569581563164	0.9051073097721494
0.19963379375500157	0.8389910728310779	0.9050031117616124
0.19986405155389894	0.6114404337780377	0.9048989257468834
0.20009430935215677	0.30066277051440427	0.9047947517265744
0.20032456714977878	0.0012526975540719243	0.904690589699303
0.20055482494676763	0.2484239432237197	0.904586439663687
0.2007850827430986	0.41872549434255935	0.9044823016183574
0.20101534053878922	0.5147785132673702	0.9043781755619255
0.20124559833385874	0.5631707277983765	0.9042740614930026
0.2014758561282795	0.5466697847468107	0.9041699594102208
0.20170611392207144	0.4954507231948433	0.9040658693121916
0.20193637171521586	0.3674957164920071	0.9039617911975433
0.2021666295077143	0.1797448249569977	0.9038577250648956
0.20239688729958552	0.07337336356692925	0.9037536709128609
0.20262714509080998	0.39662748369261486	0.9036496287400683
0.2028574028814046	0.6894857365662463	0.9035455985451313
0.20308766067135012	0.8810136532186438	0.9034415803266793
0.2033179184606782	0.8126420134607334	0.9033375740833196
0.2035481762493618	0.4504845273043706	0.9032335798136856
0.20377843403740548	0.17787817762679597	0.9031295975163965
0.2040086918248213	0.7297630996285254	0.9030256271900687
0.20423894961160233	0.8668500890544567	0.9029216688333273
0.2044692073977487	0.32554018691050857	0.9028177224447939
0.20469946518325155	0.5319752628018217	0.9027137880230945
0.2049297229681243	0.885621798084437	0.9026098655668459
0.20515998075236358	0.2569542058833354	0.9025059550746717
0.20539023853597502	0.701284483921125	0.9024020565451919
0.20562049631894933	0.7144829914824701	0.9022981699770335
0.2058507541012848	0.3473362896647731	0.9021942953688203
0.20608101188300237	0.8544063260165418	0.902090432719166
0.2063112696640803	0.159839092258187	0.9019865820267035
0.20654152744452262	0.8893536195968564	0.9018827432900542
0.20677178522434567	0.1993933590130723	0.9017789165078346
0.20700204300352412	0.8255636260854173	0.9016751016786798
0.20723230078208468	0.479224509619141	0.9015712988012015
0.20746255856000106	0.60483544400436	0.9014675078740356
0.20769281633729308	0.8169080327194508	0.9013637288957975
0.2079230741139469	0.01844078300999541	0.9012599618651176
0.20815333188997015	0.7912960649730164	0.901156206780617
0.2083835896653611	0.7598878059646288	0.9010524636409212
0.20861384744012668	0.09208167896136965	0.9009487324446518
0.20884410521426738	0.6314509533229208	0.9008450131904338
0.20907436298776308	0.9005936977670909	0.9007413058769012
0.2093046207606391	0.6475186550502644	0.9006376105026679
0.20953487853288486	0.12632265242918173	0.900533927066364
0.2097651363045105	0.3848400558136569	0.9004302555666109
0.20999539407550574	0.7315483513082736	0.9003265960020387
0.21022565184587277	0.8829689193779858	0.9002229483712727
0.2104559096156049	0.8685254625526894	0.9001193126729414
0.2106861673847089	0.7467368770783884	0.9000156889056685
0.2109164251532004	0.5979134094562505	0.8999120770680731
0.21114668292106506	0.46570194300799334	0.8998084771587885
0.21137694068829752	0.3763061226318158	0.8997048891764436
0.21160719845490672	0.3370611044856293	0.8996013131196613
0.21183745622089437	0.3543164265639439	0.8994977489870679
0.21206771398624455	0.434962356818292	0.8993941967772977
0.21229797175096704	0.5553531036558658	0.8992906564889739
0.21252822951506598	0.6952852816837453	0.8991871281207217
0.21275848727853813	0.8350431852213718	0.8990836116711705
0.21298874504139031	0.8988565744374694	0.898980107138945
0.21321900280362283	0.7970066008118079	0.8988766145226734
0.21344926056522154	0.5056068950514129	0.8987731338209897
0.21367951832620505	0.01505310867653184	0.898669665032514
0.21390977608655665	0.519779083994796	0.8985662081558822
0.21414003384628394	0.8576179907718005	0.8984627631897198
0.21437029160539092	0.7560976085185469	0.8983593301326535
0.21460054936387424	0.123716795300019	0.8982559089833136
0.21483080712173208	0.6276111625595971	0.8981524997403305
0.2150610648789819	0.8641477731286189	0.8980491024023252
0.21529132263560669	0.26565952615324434	0.8979457169679349
0.21552158039161667	0.6637299373236439	0.8978423434357845
0.2157518381469938	0.7880968513582792	0.8977389818045121
0.21598209590174364	0.13804799998001205	0.8976356320727445
0.21621235365588026	0.8907425766629143	0.8975322942391061
0.21644261140939589	0.20542527000958066	0.8974289683022302
0.21667286916230202	0.842340019511526	0.8973256542607418
0.2169031269145735	0.29727546085666723	0.8972223521132834
0.21713338466623083	0.8355554500440637	0.8971190618584757
0.21736364241728254	0.17156214190006006	0.8970157834949462
0.21759390016770155	0.8752415466243659	0.8969125170213377
0.2178241579175147	0.2033696603489863	0.8968092624362696
0.21805441566668676	0.7430671173372763	0.8967060197383888
0.21828467341524468	0.7042336668390023	0.8966027889263147
0.2185149311631866	0.14653099289414467	0.89649956999868
0.2187451889105043	0.8301016501927118	0.8963963629541198
0.21897544665720997	0.7262273350384961	0.8962931677912607
0.2192057044033042	0.0249086799896312	0.8961899845087344
0.21943596214877628	0.6352327944162993	0.8960868131051785
0.219666219893639	0.8799917072241193	0.8959836535792188
0.2198964776378769	0.6763130049789796	0.8958805059294955
0.22012673538149077	0.18839843073731988	0.8957773701546407
0.22035699312449641	0.30120667128411716	0.8956742462532801
0.22058725086688044	0.6654105250567217	0.8955711342240529
0.22081750860865268	0.8469774512471018	0.8954680340655876
0.22104776634981832	0.8772599404528154	0.8953649457765156
0.22127802409036285	0.8319242742681353	0.8952618693554768
0.22150828183029264	0.7190915008591847	0.895158804801102
0.22173853956961498	0.6492103630091745	0.8950557521120217
0.2219687973083171	0.5905972740078806	0.8949527112868755
0.22219905504641482	0.5598615550175048	0.8948496823242906
0.22242931278388609	0.5954710008677839	0.8947466652229111
0.22265957052074914	0.6756632527937538	0.8946436599813633
0.22288982825699574	0.7712003907545971	0.8945406665982856
0.22312008599263414	0.8521854490018148	0.8944376850723088
0.2233503437276599	0.879259751447839	0.8943347154020701
0.22358060146208128	0.8005444538465405	0.8942317575862007
0.22381085919588706	0.5622464610992403	0.8941288116233409
0.22404111692907552	0.15323020796441333	0.8940258775121271
0.22427137466164782	0.35433477854143336	0.8939229552511939
0.22450163239361223	0.7792820726496119	0.8938200448391735
0.22473189012496708	0.8732358844699784	0.8937171462747026
0.22496214785570462	0.47749289195313926	0.8936142595564207
0.2251924055858402	0.24834897082651375	0.8935113846829569
0.22542266331538105	0.8213714795110693	0.8934085216529444
0.22565292104429735	0.715518731260469	0.8933056704650332
0.22588317877260983	0.10923615582739654	0.8932028311178503
0.22611343650030277	0.8314096470563536	0.8931000036100399
0.22634369422739	0.565121659341399	0.8929971879402326
0.22657395195387253	0.474687013517386	0.8928943841070653
0.22680420967975043	0.8410536638328437	0.8927915921091748
0.22703446740500713	0.14580553023660392	0.8926888119452063
0.22726472512965148	0.8851319543974739	0.8925860436137936
0.22749498285369393	0.023725598666773595	0.8924832871135692
0.2277252405771298	0.8700544312101507	0.8923805424431736
0.227955498299959	0.12935496328213048	0.8922778096012445
0.2281857560221757	0.8425849928938174	0.892175088586423
0.22841601374377518	0.4546159126202103	0.8920723793973496
0.22864627146477765	0.589602114730716	0.8919696820326536
0.22887652918517987	0.82910001724829	0.8918669964909754
0.22910678690496936	0.05967326573103464	0.8917643227709593
0.22933704462414767	0.7505697466633049	0.8916616608712434
0.2295673023427294	0.8020364097159183	0.8915590107904607
0.22979756006070978	0.17490171129698562	0.8914563725272523
0.23002781777810427	0.5473842657206056	0.8913537460802512
0.23025807549487706	0.8784416572444206	0.8912511314481125
0.2304883332110419	0.7113983283550261	0.8911485286294702
0.2307185909265957	0.225890279497122	0.8910459376229656
0.23094884864154933	0.3039898367838919	0.8909433584272338
0.23117910635589814	0.6864094622785181	0.8908407910409173
0.23140936406964266	0.8489836452016426	0.8907382354626561
0.23163962178278508	0.864585810294273	0.8906356916910899
0.23186987949532087	0.7712340147928183	0.8905331597248612
0.23210013720724834	0.6077628849958876	0.8904306395626121
0.23233039491857657	0.48561889636219624	0.8903281312029794
0.23256065262930348	0.3735412760437225	0.8902256346446049
0.23279091033943325	0.32247159157396144	0.8901231498861286
0.23302116804895168	0.3212042354795741	0.890020676926198
0.23325142575789107	0.3690156419816498	0.8899182157634404
0.23348168346621054	0.46992256130810245	0.8898157663965159
0.2337119411739327	0.6076775973627307	0.8897133288240566
0.23394219888105328	0.7453322525070672	0.8896109030447061
0.23417245658756794	0.8687048170394691	0.889508489057109
0.23440271429348597	0.8612674216305761	0.8894060868599034
0.23463297199880057	0.6959129287570988	0.889303696451735
0.23486322970352383	0.34526676884453433	0.8892013178312411
0.23509348740765673	0.17230343233916956	0.8890989509970644
0.23532374511117196	0.6707647858660758	0.88899659594786
0.23555400281409172	0.8768534112859613	0.8888942526822611
0.23578426051641388	0.6012311185016203	0.888791921198912
0.23601451821814534	0.08835578112374176	0.8886896014964538
0.23624477591926915	0.753043830283089	0.8885872935735369
0.23647503361980227	0.7891205201519195	0.888484997428798
0.23670529131972493	0.061036886844471915	0.88838271306089
0.2369355490190507	0.7718988891528905	0.8882804404684508
0.2371658067177723	0.6933789291616492	0.8881781796501281
0.23739606441590905	0.30260204440020966	0.8880759306045577
0.2376263221134449	0.8605442305630822	0.8879736933303914
0.23785657981038807	0.057470530640016726	0.8878714678262706
0.23808683750673582	0.8722376241846667	0.8877692540908408
0.23831709520248534	0.20908518118684677	0.8876670521227491
0.23854735289764054	0.8509068747975943	0.8875648619206385
0.23877761059220098	0.1294766305197661	0.887462683483155
0.23900786828615955	0.8671515067765843	0.887360516808947
0.23923812597952074	0.18836098565394577	0.8872583618966582
0.23946838367228238	0.7614514663192338	0.8871562187449358
0.2396986413644614	0.6536638510256354	0.8870540873524182
0.23992889905604042	0.28236569572545633	0.886951967717759
0.24015915674702842	0.858089843122965	0.8868498598396009
0.2403894144374206	0.564389965630382	0.8867477637165923
0.24061967212722069	0.23923877863548426	0.8866456793473785
0.24084992981641662	0.7965176424012087	0.8865436067306114
0.2410801875050214	0.7967342700634995	0.8864415458649324
0.2413104451930437	0.3187118877543095	0.8863394967489845
0.24154070288047447	0.29172319246693995	0.8862374593814193
0.24177096056730682	0.732367719741892	0.8861354337608871
0.24200121825354212	0.8638649352140175	0.8860334198860351
0.2422314759391794	0.7678297209695933	0.8859314177555112
0.24246173362422677	0.5202614525114841	0.8858294273679601
0.24269199130869226	0.23290653558168373	0.8857274487220259
0.24292224899256426	0.03563088424032135	0.885625481816362
0.24315250667584118	0.24375369643681544	0.8855235266496178
0.24338276435853415	0.3847040643293953	0.8854215832204366
0.2436130220406302	0.4725932741297215	0.8853196515274729
0.24384327972213282	0.5180714778662051	0.8852177315693741
0.24407353740304444	0.5094193087697899	0.885115823344788
0.2443037950833716	0.4441137413973193	0.885013926852361
0.24453405276310175	0.33478019760888644	0.8849120420907478
0.2447643104422532	0.15643640535806647	0.8848101690585898
0.24499456812079992	0.07949888049648957	0.8847083077545481
0.24522482579877058	0.37515317260491177	0.8846064581772599
0.24545508347614944	0.6545375860217076	0.8845046203253821
0.24568534115294435	0.8375506008723359	0.8844027941975613
0.24591559882915204	0.8474095775222956	0.8843009797924491
0.24614585650476742	0.551176147247771	0.8841991771086982
0.246376114179799	0.030949035111606626	0.8840973861449553
0.24660637185424159	0.5687683274600566	0.8839956068998734
0.24683662952808555	0.8582980876778169	0.883893839372108
0.24706688720134778	0.6254323112629111	0.883792083560302
0.24729714487402527	0.12108804442506002	0.8836903394631086
0.24752740254611158	0.7770632698031263	0.8835886070791814
0.2477576602176111	0.7116192750739877	0.8834868864071704
0.24798791788852734	0.12975678993118123	0.8833851774457252
0.24821817555885586	0.8572938410425175	0.8832834801935
0.24844843322859606	0.46987334309978523	0.8831817946491466
0.24867869089775516	0.6017988692816418	0.8830801208113144
0.24890894856632248	0.7447319995639485	0.8829784586786601
0.2491392062343095	0.3639667504363628	0.882876808249831
0.24936946390171533	0.8234451814709545	0.8827751695234801
0.24959972156853072	0.3080163233335027	0.8826735424982642
0.24982997923476458	0.8066259639561548	0.8825719271728324
0.25006023690041645	0.4501815154679519	0.8824703235458378
0.2502904945654859	0.6526044093417817	0.8823687316159338
0.2505207522299669	0.717818288303754	0.8822671513817764
0.25075100989387084	0.22047257741653348	0.882165582842014
0.2509812675571802	0.8735400845491481	0.8820640259953082
0.25121152521990914	0.46793757145021453	0.8819624808403064
0.25144178288205044	0.40370978575250466	0.8818609473756658
0.25167204054361714	0.8755607554117235	0.8817594256000346
0.2519022982045932	0.579959466485205	0.8816579155120744
0.252132555864978	0.1198129345746829	0.88155641711044
0.2523628135247927	0.6927803783738408	0.8814549303937764
0.2525930711840143	0.8766527146747066	0.8813534553607484
0.25282332884266345	0.6187677578439719	0.881251992010002
0.2530535865007265	0.15361460616250566	0.8811505403401982
0.25328384415820465	0.3105100021894031	0.8810491003499917
0.25351410181510253	0.6452219976992536	0.8809476720380358
0.25374435947142665	0.8379716156980217	0.8808462554029832
0.25397461712716557	0.87967962404529	0.8807448504434945
0.254204874782321	0.8136425410151218	0.8806434571582249
0.25443513243690097	0.7195093453445628	0.8805420755458268
0.25466539009091127	0.6365208014570481	0.8804407056049536
0.25489564774433415	0.5810101440902673	0.8803393473342697
0.25512590539718044	0.5633093832449625	0.8802380007324264
0.25535616304944714	0.5840931015678559	0.8801366657980823
0.2555864207011306	0.6406801245770106	0.8800353425298949
0.2558166783522333	0.7223578898945818	0.8799340309265207
0.25604693600275513	0.8069932119879211	0.8798327309866164
0.2562771936526953	0.8607192880487464	0.8797314427088399
0.2565074513020653	0.8317258219875028	0.8796301660918431
0.25673770895085163	0.6952631901923336	0.8795289011342898
0.2569679665990577	0.36909521631381015	0.8794276478348361
0.2571982242466889	0.08321207126251307	0.8793264061921374
0.2574284818937538	0.5469765319429821	0.879225176204848
0.25765873954024143	0.8430573310229726	0.8791239578716307
0.2578889971861398	0.7658703773895574	0.8790227511911494
0.2581192548314694	0.22992364329975568	0.8789215561620531
0.2583495124762166	0.4849469375030821	0.8788203727830068
0.25857977012038874	0.8641618277766892	0.878719201052666
0.2588100277639912	0.5406156926724505	0.878618040969687
0.2590402854070021	0.3135799800718774	0.8785168925327387
0.2592705430494423	0.8674943626857935	0.8784157557404708
0.2595008006913136	0.4058358823532241	0.8783146305915426
0.2597310583326042	0.5939708090683415	0.878213517084618
0.2599613159733223	0.7697161142153038	0.8781124152183537
0.2601915736134619	0.21071387870414937	0.8780113249914119
0.26042183125301843	0.870623355709162	0.8779102464024546
0.2606520888920033	0.01467154612483073	0.877809179450137
0.2608823465304206	0.861111384470933	0.8777081241331178
0.2611126041682687	0.02680026773050259	0.8776070804500579
0.2613428618055318	0.8522490390787157	0.8775060483996248
0.2615731194422253	0.24586944586415893	0.8774050279804728
0.2618033770783369	0.7563295561997596	0.8773040191912681
0.2620336347138954	0.6333340391612473	0.8772030220306589
0.26226389234887076	0.3437916579197877	0.87710203649732
0.2624941499832768	0.8694152586934112	0.8770010625899065
0.262724407617118	0.4008930595640709	0.8769001003070781
0.26295466525038874	0.44388039797730217	0.8767991496474988
0.26318492288306927	0.8532503808455398	0.8766982106098392
0.26341518051517565	0.5786375384813489	0.8765972831927542
0.2636454381467222	0.093604564461647	0.8764963673948997
0.26387569577768916	0.6785063231925053	0.8763954632149468
0.2641059534080866	0.8545184414986396	0.8762945706515535
0.26433621103791927	0.667185924471595	0.8761936897033802
0.2645664686671881	0.2471382688832784	0.8760928203690892
0.2647967262958758	0.20345913348908307	0.8759919626473514
0.2650269839239909	0.564282975862658	0.8758911165368258
0.26525724155151587	0.771870926342143	0.8757902820361835
0.2654874991784985	0.85942758151964	0.8756894591440667
0.2657177568049039	0.846308135203906	0.8755886478591544
0.2659480144307482	0.8100844365911533	0.8754878481801034
0.2661782720560238	0.7326823424748424	0.8753870601055805
0.26640852968072776	0.7072830071808838	0.8752862836342513
0.2666387873048575	0.6846370980999006	0.875185518764781
0.2668690449284187	0.6895159305690288	0.8750847654958314
0.2670993025514108	0.7485518521113697	0.8749840238260672
0.2673295601738388	0.8146268852353785	0.8748832937541509
0.26755981779569515	0.8488352946472216	0.8747825752787504
0.2677900754169843	0.8476811500259449	0.8746818683985288
0.2680203330376893	0.7620414077478385	0.8745811731121587
0.2682505906578434	0.5536824568212388	0.8744804894182906
0.268480848277426	0.20192864076501071	0.8743798173155992
0.26871110589644387	0.24962509275124722	0.8742791568027467
0.2689413635148914	0.6650983266691667	0.8741785078784012
0.26917162113278514	0.8562007944471706	0.874077870541222
0.26940187875010774	0.6777430026184065	0.8739772447898818
0.26963213636686073	0.09398253399396905	0.8738766306230468
0.2698623939830526	0.5739743312127555	0.8737760280393791
0.2700926515986754	0.8654036485115965	0.8736754370375489
0.27032290921373225	0.45919240489010016	0.8735748576162213
0.2705531668282227	0.3867743639397793	0.8734742897740636
0.270783424442147	0.8540819165299663	0.8733737335097422
0.2710136820554953	0.37200531136280324	0.8732731888219287
0.271243939668292	0.5923477488954572	0.8731726557092797
0.2714741972805208	0.7648921819130448	0.8730721341704695
0.2717044548921916	0.19521135620323016	0.8729716242041615
0.27193471250329837	0.8495950951723256	0.872871125809026
0.272164970113835	0.05939043920575149	0.8727706389837334
0.2723952277237999	0.8473017539940906	0.8726701637269526
0.2726254853332092	0.1010378260682957	0.8725697000373445
0.27285574294205533	0.8571091567341327	0.8724692479135809
0.2730860005503346	0.0720754650916221	0.8723688073543316
0.27331625815805344	0.8374764262846478	0.8722683783582627
0.27354651576520433	0.4399647515376536	0.872167960924046
0.27377677337179745	0.5699550165181813	0.8720675550503463
0.2740070309778208	0.8163253361381388	0.8719671607358375
0.27423728858328733	0.07571365023764443	0.8718667779791833
0.27446754618819	0.7175712455328909	0.8717664067790565
0.27469780379253145	0.7716067900472224	0.8716660471341249
0.27492806139631715	0.16041803575845803	0.8715656990430563
0.27515831899954285	0.550783661627956	0.8714653625045222
0.27538857660220245	0.8513908175365241	0.8713650375171953
0.27561883420429373	0.6352180576653046	0.8712647240797464
0.27584909180581985	0.11862799992958717	0.8711644221908449
0.27607934940680046	0.4117436424245192	0.8710641318491523
0.27630960700721596	0.7500011509920006	0.8709638530533481
0.27653986460706714	0.8541848389031004	0.8708635858021023
0.27677012220635555	0.763478382417872	0.8707633300940856
0.27700037980508674	0.5394380881792527	0.8706630859279663
0.2772306374032544	0.277550974211068	0.8705628533024182
0.2774608950008739	0.048771745516641984	0.8704626322161065
0.2776911525979172	0.14175379803008006	0.8703624226677147
0.27792141019441036	0.2738297148275165	0.8702622246559029
0.2781516677903375	0.35281396203663645	0.8701620381793501
0.2783819253857141	0.38122550753759454	0.8700618632367215
0.27861218298053325	0.3498291219783759	0.8699616998266922
0.27884244057479385	0.29261851229829516	0.8698615479479351
0.27907269816849245	0.16147188724513362	0.8697614075991239
0.27930295576163344	0.005369767961316607	0.8696612787789295
0.2795332133542194	0.2421933805931888	0.8695611614860234
0.27976347094624276	0.4814127082687495	0.8694610557190818
0.279993728537714	0.726834583025185	0.8693609614767732
0.28022398612862476	0.8614073690774606	0.8692608787577744
0.28045424371898187	0.7847237780248266	0.8691608075607558
0.28068450130878825	0.49245844420771767	0.8690607478843898
0.28091475889803225	0.015045861955066075	0.8689606997273549
0.28114501648671086	0.5674513424014508	0.8688606630883263
0.2813752740748456	0.8558093539371094	0.8687606379659687
0.2816055316624186	0.6490838552662299	0.8686606243589641
0.28183578924943054	0.010548886847362826	0.8685606222659861
0.28206604683589753	0.68715230694872	0.8684606316857023
0.28229630442179554	0.7942162176360676	0.8683606526167977
0.28252656200714465	0.12549272986031024	0.8682606850579384
0.28275681959194443	0.702468029655179	0.8681607290077996
0.28298707717618665	0.7267034954888658	0.8680607844650595
0.2832173347598718	0.19745907931028883	0.8679608514283934
0.2834475923430011	0.8629988384292916	0.8678609298964761
0.2836778499255688	0.22424785709591677	0.8677610198679854
0.28390810750758266	0.7715413528860916	0.8676611213415936
0.2841383650890441	0.4233703639392291	0.8675612343159761
0.28436862266996005	0.7350731510860834	0.8674613587898056
0.2845988802503222	0.4339491411056501	0.867361494761762
0.2848291378301236	0.7798376410022895	0.8672616422305245
0.28505939540937425	0.2524630707536095	0.867161801194765
0.2852896529880647	0.8453528591407768	0.8670619716531645
0.28551991056621234	0.14724879889004472	0.8669621536043919
0.2857501681438016	0.7439631102255615	0.8668623470471309
0.2859804257208356	0.6619561929161464	0.8667625519800571
0.28621068329731736	0.2091398592090042	0.8666627684018465
0.2864409408732504	0.8226598377236457	0.866562996311175
0.2866711984486321	0.6344171426633064	0.8664632357067207
0.2869014560234652	0.1065247741026477	0.8663634865871607
0.2871317135977475	0.7303843427331056	0.8662637489511731
0.28736197117148304	0.8352728900308479	0.8661640227974345
0.2875922287446591	0.43347412026063376	0.8660643081246285
0.28782248631729046	0.14897982905380336	0.8659646049314266
0.2880527438893643	0.6334800409396836	0.8658649132165132
0.28828300146088665	0.8543536519721187	0.8657652329785639
0.2885132590318521	0.8057640704348036	0.8656655642162597
0.2887435166022739	0.5710469009999938	0.865565906928274
0.28897377417214426	0.26748844057586	0.8654662611132888
0.2892040317414592	0.025740130573956632	0.8653666267699853
0.2894342893102297	0.26875378719837606	0.8652670038970378
0.2896645468784383	0.44554095512581116	0.8651673924931336
0.2898948044461204	0.5607770184945633	0.8650677925569367
0.2901250620132415	0.6284636944399297	0.8649682040871418
0.29035531957980815	0.6635264850819698	0.8648686270824263
0.29058557714583466	0.6668966203277226	0.8647690615414637
0.2908158347113143	0.6358347143007919	0.8646695074629372
0.29104609227623807	0.5565286085167838	0.8645699648455313
0.29127634984061385	0.42211276386164054	0.8644704336879228
0.29150660740443307	0.22810882155559203	0.8643709139887961
0.29173686496771156	0.02158161167021312	0.8642714057468255
0.29196712253044377	0.3123404811884779	0.864171908960694
0.2921973800926193	0.6115950976314982	0.8640724236290874
0.29242763765425306	0.8279424084375628	0.8639729497506807
0.29265789521533975	0.8158560427253847	0.8638734873241571
0.2928881527758839	0.5708447551933881	0.8637740363481967
0.29311841033586794	0.05696083127562479	0.8636745968214887
0.2933486678953153	0.5218951056600868	0.8635751687427049
0.2935789254542136	0.8328304210342631	0.8634757521105324
0.2938091830125693	0.6681792563606926	0.8633763469236511
0.29403944057036824	0.009318256012058157	0.863276953180749
0.29426969812762704	0.6861173415620628	0.8631775708805016
0.2944999556843366	0.7965722297532176	0.8630782000215954
0.29473021324049864	0.08723742024531511	0.8629788406027126
0.2949604707961163	0.7139684572065462	0.8628794926225346
0.29519072835118054	0.6853696200072172	0.8627801560797486
0.29542098590570626	0.25997394382754013	0.8626808309730312
0.2956512434596908	0.861495384832272	0.862581517301067
0.29588150101313143	0.13884486839132218	0.862482215062541
0.2961117585660293	0.8087660873431519	0.862382924256136
0.29634201611837746	0.3315624899058998	0.8622836448805391
0.29657227367018607	0.7654992845080162	0.86218437693443
0.29680253122145134	0.33643800000582	0.8620851204164943
0.29703278877217487	0.8041288019869872	0.8619858753254156
0.2972630463223437	0.1548241044216161	0.861886641659884
0.2974933038719701	0.8603505148028323	0.8617874194185791
0.2977235614210546	0.23314787389348413	0.861688208600185
0.2979538189695938	0.7067055171023084	0.8615890092033883
0.29818407651759365	0.6903475288756463	0.8614898212268716
0.2984143340650482	0.13332477649050017	0.8613906446693225
0.2986445916119598	0.8144513099693524	0.8612914795294253
0.2988748491583318	0.6525999239761922	0.8611923258058644
0.29910510670415735	0.06196127843142879	0.8610931834973282
0.2993353642494461	0.714938105741992	0.8609940526024983
0.2995656217941898	0.8141035698786511	0.8608949331200644
0.2997958793383876	0.43755633114021586	0.8607958250487129
0.30002613688204416	0.16784211761088497	0.860696728387128
0.30025639442516433	0.6456981863956845	0.8605976431339942
0.30048665196774405	0.8410580386666315	0.8604985692879997
0.3007169095097845	0.7693005072421808	0.8603995068478307
0.30094716705128605	0.49106021986830883	0.8603004558121744
0.3011774245922429	0.15529360070488973	0.8602014161797196
0.30140768213266855	0.16671342941226305	0.8601023879491481
0.30163793967254304	0.4166625756923158	0.8600033711191557
0.30186819721187963	0.6019689968881545	0.8599043656884242
0.30209845475067293	0.7128730683256884	0.8598053716556435
0.302328712288923	0.7634047363654293	0.8597063890195017
0.3025589698266315	0.7865825270059069	0.8596074177786855
0.30278922736380487	0.7987195288303804	0.8595084579318807
0.30301948490043645	0.7972749385727395	0.859409509477778
0.30324974243652564	0.7769035630241679	0.8593105724150665
0.3034799999720817	0.7190739129845756	0.8592116467424304
0.3037102575070901	0.6116048451510578	0.8591127324585647
0.30394051504157	0.43774323723672437	0.8590138295621501
0.30417077257550335	0.18813296632726917	0.8589149380518832
0.304401030108902	0.12890455146527657	0.8588160579264484
0.3046312876417667	0.4595015414561967	0.8587171891845344
0.30486154517408626	0.7343159791781769	0.8586183318248356
0.30509180270586167	0.8400698803803095	0.858519485846041
0.3053220602371035	0.675325336580809	0.8584206512468358
0.305552317767808	0.21540592162936467	0.8583218280259118
0.30578257529797537	0.37237769092310835	0.8582230161819587
0.3060128328276121	0.7931919048755419	0.8581242157136642
0.3062430903567112	0.7494126113354215	0.8580254266197213
0.30647334788527075	0.147277347330943	0.8579266488988215
0.3067036054132814	0.597356262622732	0.8578278825496596
0.3069338629407616	0.8356633075549149	0.8577291275709181
0.3071641204677159	0.23847105127757334	0.8576303839612864
0.30739437799413205	0.6305077853882607	0.8575316517194608
0.3076246355200133	0.756280197588302	0.8574329308441311
0.3078548930453555	0.08611259274404448	0.8573342213339904
0.30808515057015196	0.8286552403557248	0.8572355231877333
0.30831540809441665	0.32758041385151637	0.8571368364040455
0.30854566561814134	0.7270108095823976	0.8570381609816223
0.3087759231413326	0.5120676769340035	0.8569394969191529
0.3090061806639796	0.6375013356095156	0.8568408442153341
0.3092364381860915	0.5526947030998196	0.8567422028688546
0.3094666957076815	0.6867321748574975	0.8566435728784006
0.3096969532287354	0.41961815373956274	0.8565449542426714
0.3099272107492549	0.7907083081424628	0.8564463469603587
0.3101574682692421	0.08366201403486495	0.8563477510301546
0.310387725788681	0.8334574434959856	0.8562491664507591
0.3106179833075927	0.446533539893548	0.8561505932208561
0.3108482408259759	0.4917428079366438	0.85605203133914
0.31107849834381907	0.8468279365885845	0.8559534808043088
0.3113087558611241	0.31235169106015476	0.8558549416150556
0.31153901337790213	0.49403272313908	0.8557564137700694
0.31176927089415146	0.8458239527902104	0.855657897268045
0.3119995284098552	0.5427813204239211	0.8555593921076835
0.3122297859250403	0.09085393619189386	0.8554608982876679
0.312460043439693	0.6404254372055087	0.8553624158066984
0.3126903009537875	0.8507543220465478	0.8552639446634804
0.3129205584673805	0.6691170043726444	0.8551654848566849
0.3131508159804338	0.25408135239107765	0.8550670363850226
0.31338107349293876	0.18893880317184103	0.8549685992471924
0.3136113310049254	0.5532807679425984	0.8548701734418768
0.3138415885163758	0.7543265418204813	0.8547717589677785
0.3140718460273041	0.8449886064061737	0.854673355823587
0.31430210353769156	0.8174373399754693	0.8545749640080063
0.31453236104753635	0.7502618731435505	0.8544765835197323
0.3147626185568544	0.6495908509877296	0.8543782143574546
0.31499287606563486	0.5726031752643137	0.8542798565198737
0.31522313357389636	0.505536962609316	0.854181510005678
0.3154533910816309	0.5009460204752324	0.8540831748135673
0.31568364858882697	0.5123580887102885	0.853984850942243
0.3159139060954915	0.5683696865040921	0.8538865383903987
0.3161441636016245	0.6563447317496514	0.8537882371567314
0.31637442110722147	0.730523341860184	0.8536899472399399
0.31660467861229075	0.8113532535730561	0.8535916686387177
0.3168349361168316	0.8492622568886334	0.8534934013517624
0.31706519362084823	0.7729940486880198	0.8533951453777698
0.31729545112433166	0.5493039349309259	0.8532969007154413
0.3175257086272861	0.19278589220846498	0.8531986673634727
0.3177559661297149	0.2488633967900165	0.8531004453205604
0.3179862236316006	0.6412846887472244	0.8530022345854099
0.31821648113296935	0.8315867701737181	0.8529040351567083
0.31844673863380407	0.6551481542356757	0.8528058470331613
0.31867699613411526	0.12299700025018309	0.8527076702134626
0.3189072536338989	0.5210932690581285	0.8526095046963129
0.31913751113315597	0.8345296847839412	0.8525113504804103
0.31936776863188865	0.5216104062252664	0.8524132075644528
0.3195980261300703	0.260608823889818	0.852315075947151
0.31982828362772775	0.8306000704419004	0.8522169556271927
0.3200585411248685	0.5435341226591273	0.8521188466032737
0.3202887986214738	0.36126288022078	0.852020748874102
0.3205190561175529	0.8380713707310363	0.851922662438373
0.3207493136131086	0.18752791240174482	0.8518245872947854
0.32097957110813685	0.7381546973692585	0.851726523442041
0.3212098286026343	0.5196543101782676	0.8516284708788413
0.3214400860966038	0.5803894712600389	0.8515304296038853
0.3216703435900625	0.6477935594859395	0.8514323996158661
0.32190060108298346	0.5119636653221141	0.851334380913496
0.3221308585753803	0.6485205452870719	0.8512363734954698
0.32236111606724643	0.5811439222895683	0.8511383773604909
0.3225913735585806	0.5204299363826008	0.8510403925072612
0.32282163104939926	0.7413470765425032	0.8509424189344746
0.32305188853968786	0.19472303680472045	0.8508444566408387
0.3232821460294464	0.827702416917055	0.8507465056250552
0.32351240351867866	0.3469665061986419	0.8506485658858237
0.3237426610073841	0.5619874496252295	0.8505506374218466
0.3239729184955721	0.8025308338014073	0.8504527202318216
0.3242031759832377	0.21708484974329	0.8503548143144528
0.3244334334703609	0.5578116741890178	0.8502569196684513
0.32466369095696157	0.8467764480875365	0.8501590362925106
0.3248939484430386	0.4883912355060485	0.8500611641853337
0.3251242059285958	0.17795389394261896	0.8499633033456221
0.32535446341362984	0.6909982711071972	0.8498654537720796
0.325584720898145	0.8259972482653183	0.8497676154634074
0.3258149783821291	0.5998577279249298	0.8496697884183138
0.3260452358655838	0.1604449513209394	0.8495719726355014
0.3262754933485203	0.29380536489798376	0.8494741681136692
0.3265057508309332	0.6190899960683608	0.8493763748515223
0.32673600831284083	0.8000286198458916	0.8492785928477573
0.32696626579419846	0.8396486654665697	0.8491808221010967
0.3271965232750457	0.776836791521094	0.8490830626102278
0.3274267807553659	0.645653415194194	0.8489853143738619
0.32765703823516895	0.5091490484969754	0.8488875773906989
0.3278872957144391	0.4104274315943701	0.8487898516594501
0.32811755319319846	0.33403389925834787	0.8486921371788106
0.32834781067142693	0.28734255273180165	0.848594433947494
0.32857806814913093	0.29719620076961356	0.848496741964202
0.3288083256263166	0.34478864377489005	0.8483990612276375
0.32903858310297684	0.4232574826085893	0.8483013917365085
0.3292688405791187	0.5485403018769917	0.8482037334895173
0.3294990980547381	0.6605946548592172	0.8481060864853712
0.32972935552982524	0.7893493511283028	0.8480084507227799
0.3299596130044038	0.8283488932681382	0.8479108262004394
0.33018987047845855	0.7928208398735102	0.8478132129170619
0.3304201279519921	0.5734451225752111	0.8477156108713526
0.3306503854250084	0.2274265325322351	0.8476180200620158
0.330880642897495	0.2387653038224281	0.8475204404877632
0.33111090036945684	0.6393790834329396	0.8474228721472996
0.331341157840903	0.8363833490197649	0.8473253150393274
0.3315714153118228	0.6470960891058761	0.8472277691625583
0.3318016727822229	0.07714876752305261	0.8471302345156962
0.3320319302521021	0.5560884434260436	0.847032711097449
0.3322621877214562	0.8272775562106918	0.8469351989065256
0.33249244519028626	0.47255179907779954	0.846837697941633
0.33272270265860915	0.32001839776312246	0.8467402082014716
0.3329529601264161	0.8389994903992595	0.846642729684753
0.3331832175937051	0.4804861653426947	0.8465452623901859
0.33341347506047175	0.4428826729577648	0.8464478063164799
0.33364373252671065	0.8317267633686132	0.846350361462346
0.3338739899924381	0.10241469198470754	0.8462529278264852
0.33410424745763884	0.7813561628667564	0.8461555054076126
0.33433450492232275	0.45653109733800856	0.8460580942044327
0.3345647623864945	0.61722029651673	0.845960694215652
0.3347950198501482	0.612768620051622	0.8458633054399823
0.33502527731328396	0.5564059568711308	0.8457659278761324
0.335255534775891	0.6234890360310823	0.8456685615228163
0.33548579223798025	0.6054279230897547	0.8455712063787384
0.33571604969954516	0.49895461044644224	0.8454738624426114
0.33594630716059937	0.756574301676207	0.8453765297131387
0.3361765646211378	0.183857112427821	0.8452792081890327
0.33640682208116207	0.8232950809734825	0.8451818978690026
0.33663707954066496	0.3408258402294146	0.8450845987517613
0.33686733699964866	0.5812917535996471	0.8449873108360183
0.3370975944581151	0.8032198325963897	0.8448900341204834
0.33732785191606257	0.15748086395341399	0.8447927686038676
0.33755810937349384	0.6144418867868647	0.8446955142848805
0.3377883668304054	0.8069517900642343	0.8445982711622345
0.33801862428679735	0.37781995917709843	0.8445010392346406
0.338248881742679	0.31780091464008053	0.844403818500806
0.33847913919804756	0.7697204214179125	0.844306608959443
0.3387093966529046	0.792281437399018	0.8442094106092626
0.33893965410723237	0.42224666422211715	0.8441122234489836
0.33916991156103704	0.08873342545204654	0.8440150474773156
0.33940016901434117	0.5324997454868635	0.8439178826929606
0.3396304264671219	0.7907069625271903	0.8438207290946405
0.33986068391939	0.8310946797171604	0.8437235866810627
0.3400909413711532	0.7213037538875958	0.8436264554509366
0.34032119882239625	0.5115203561271284	0.8435293354029809
0.3405514562731087	0.287495349102293	0.8434322265359127
0.3407817137233063	0.08007627244842075	0.8433351288484381
0.3410119711730026	0.08861483214572694	0.8432380423392642
0.3412422286221632	0.21031148830205026	0.8431409670071189
0.3414724860708302	0.28618769721375825	0.8430439028506976
0.34170274351898006	0.3179305389471374	0.8429468498687235
0.3419330009666089	0.31962110107773356	0.8428498080599116
0.34216325841372797	0.2630556561477499	0.8427527774229713
0.3423935158603269	0.1746228441615812	0.8426557579566203
0.34262377330640625	0.0347110821536345	0.8425587496595724
0.34285403075197707	0.14544994564246483	0.8424617525305375
0.3430842881970377	0.36721171853688206	0.8423647665682301
0.34331454564157016	0.597397082559912	0.8422677917713723
0.34354480308560376	0.7709224374268198	0.8421708281386665
0.3437750605291227	0.8205195235549996	0.8420738756688337
0.3440053179721331	0.7209550312655031	0.8419769343605867
0.34423557541462335	0.3999197432774149	0.8418800042126449
0.34446583285659654	0.08668760165113215	0.8417830852237224
0.3446960902980596	0.5718021553616746	0.8416861773925314
0.3449263477390147	0.8180042821137768	0.8415892807177867
0.3451566051794476	0.6747779040532584	0.8414923951982097
0.34538686261937307	0.09696491932308032	0.84139552083251
0.34561712005878664	0.5610448252351324	0.8412986576194055
0.34584737749768596	0.8278848378956472	0.8412018055576129
0.34607763493607685	0.4082563126489914	0.8411049646458463
0.3463078923739491	0.4071569973569982	0.841008134882826
0.3465381498113178	0.8280047396435564	0.8409113162672623
0.3467684072481791	0.34532238349956623	0.8408145087978733
0.34699866468451906	0.5652479801256766	0.8407177124733821
0.34722892212034806	0.7698618583825734	0.8406209272925008
0.3474591795556552	0.11059161372772663	0.8405241532539514
0.347689436990464	0.8186901357182972	0.8404273903564408
0.3479196944247444	0.22794855187218988	0.8403306385986993
0.3481499518585368	0.7561128497753907	0.8402338979794274
0.3483802092917991	0.3849469640339333	0.8401371684973604
0.34861046672455903	0.7293438432449524	0.8400404501512047
0.34884072415679523	0.3755331031267344	0.8399437429396868
0.3490709815885352	0.7737508074472224	0.8398470468615136
0.349301239019774	0.20007975722445004	0.8397503619154053
0.3495314964504936	0.8267809287329448	0.839653688100088
0.34976175388069963	0.15641936863128447	0.8395570254142776
0.3499920113104011	0.720365269279864	0.8394603738566894
0.3502222687395874	0.6214788035744381	0.8393637334260464
0.35045252616825867	0.26056075943447665	0.8392671041210676
0.3506827835964285	0.8320631676752733	0.8391704859404665
0.3509130410240844	0.489896713428939	0.8390738788829677
0.35114329845123027	0.2979153828098732	0.8389772829472888
0.35137355587786223	0.8074182941167081	0.8388806981321512
0.35160381330399226	0.6565811067038979	0.8387841244362695
0.35183407072962064	0.04183706284167188	0.8386875618583635
0.3520643281547302	0.5654255941722109	0.8385910103971604
0.3522945855793328	0.8252644483286381	0.8384944700513753
0.35252484300342607	0.6772281065546397	0.8383979408197297
0.3527551004270031	0.24886093872067871	0.838301422700947
0.3529853578500866	0.2270324124777096	0.8382049156937381
0.3532156152726523	0.6129346332458478	0.8381084197968341
0.35344587269470673	0.7956441465887847	0.8380119350089531
0.3536761301162568	0.8109758576784314	0.8379154613288131
0.35390638753729226	0.7113849317188043	0.83781899875514
0.35413664495782615	0.5235353825547335	0.8377225472866492
0.3543669023778468	0.3258993844040607	0.8376261069220674
0.354597159797366	0.15446762724586355	0.8375296776601112
0.35482741721636796	0.012300970038919945	0.8374332594995092
0.35505767463487226	0.09337331716914032	0.8373368524389749
0.35528793205286324	0.1512389097598199	0.837240456477237
0.3555181894703446	0.16227237356789173	0.8371440716130163
0.3557484468873252	0.1330544325257893	0.8370476978450313
0.35597870430379663	0.05543640784282339	0.8369513351720084
0.35620896171976907	0.05648123149286016	0.8368549835926655
0.3564392191352255	0.20845698406376867	0.8367586431057328
0.35666947655016346	0.3956274259244974	0.8366623137099343
0.35689973396461294	0.580196412072707	0.8365659954039807
0.35712999137855206	0.7439386047078059	0.8364696881866042
0.35736024879197736	0.8153904101580516	0.8363733920565298
0.35759050620489785	0.7420702948321013	0.8362771070124773
0.35782076361732096	0.48734061441344356	0.836180833053167
0.35805102102923986	0.06785212239325122	0.836084570177326
0.3582812784406433	0.4152800724960438	0.8359883183836828
0.35851153585155154	0.7717480055159969	0.8358920776709532
0.35874179326194455	0.7842200594946532	0.8357958480378698
0.35897205067184107	0.3841809126785877	0.835699629483149
0.35920230808123155	0.26589854391285195	0.8356034220055197
0.35943256549011204	0.7734925200378101	0.8355072256037083
0.3596628228984798	0.7038361849456887	0.8354110402764405
0.35989308030634665	0.0516508072820685	0.8353148660224367
0.3601233377137146	0.6773450569582853	0.8352187028404211
0.36035359512056964	0.7310999080258883	0.8351225507291248
0.36058385252692127	0.0059569590023644745	0.8350264096872694
0.36081410993277335	0.7543059860008016	0.8349302797135788
0.36104436733811446	0.5584510421425786	0.8348341608067837
0.361274624742963	0.42567352746255444	0.8347380529656023
0.3615048821473007	0.7960699019239907	0.8346419561887681
0.36173513955113706	0.0955353834188632	0.8345458704750036
0.3619653969544663	0.8263015924874575	0.8344497958230372
0.36219565435729	0.09189447433137425	0.8343537322315951
0.3624259117596051	0.804953681214599	0.8342576796994052
0.36265616916142046	0.11112776075957909	0.8341616382251902
0.36288642656273695	0.8286786110477978	0.834065607807677
0.363116683963555	0.049501132121157865	0.8339695884455924
0.36334694136386564	0.793566810633571	0.8338735801376677
0.36357719876367456	0.3529859050785334	0.8337775828826274
0.36380745616297644	0.6269720671988632	0.8336815966792013
0.36403771356177395	0.7197630929880836	0.8335856215261163
0.36426797096007163	0.1268580731377524	0.833489657422098
0.36449822835785856	0.7881133922338194	0.8333937043658791
0.36472848575514993	0.5577426176790092	0.8332977623561814
0.36495874315193033	0.23163148970631148	0.8332018313917393
0.36518900054820325	0.7829441716876706	0.8331059114712799
0.36541925794398555	0.6571406051993894	0.8330100025935249
0.3656495153392617	0.027546218101209774	0.8329141047572093
0.3658797727340273	0.5972673411385123	0.8328182179610637
0.36611003012829674	0.8310900852427581	0.8327223422038112
0.3663402875220688	0.599942179150741	0.8326264774841814
0.3665705449153442	0.09850067683519559	0.8325306238009033
0.36680080230811574	0.3999425674223097	0.8324347811527093
0.3670310597003802	0.7245027192001583	0.8323389495383303
0.36726131709216003	0.8290291569662777	0.8322431289564868
0.3674915744834208	0.7049695446696411	0.8321473194059228
0.3677218318741858	0.4643002999323414	0.8320515208853586
0.36795208926444556	0.1849781458238131	0.8319557333935285
0.3681823466542056	0.09267463836608958	0.8318599569291605
0.36841260404346055	0.30309962752670677	0.831764191490987
0.36864286143222275	0.4787695028233251	0.8316684370777337
0.3688731188204743	0.5908884109762668	0.8315726936881389
0.3691033762082318	0.6590546227300513	0.8314769613209263
0.36933363359549304	0.6799062259983287	0.8313812399748279
0.36956389098225256	0.7071013009343355	0.8312855296485774
0.36979414836851376	0.6775928338929176	0.8311898303409043
0.3700244057542697	0.6569831769098089	0.8310941420505433
0.37025466313952476	0.5778221599826616	0.8309984647762241
0.37048492052429066	0.4690888576829657	0.8309027985166734
0.3707151779085406	0.3102711005496763	0.8308071432706345
0.37094543529230684	0.08065140791029896	0.8307114990368262
0.37117569267556005	0.18116122021522152	0.8306158658139924
0.371405950058312	0.4610339937729938	0.8305202436008609
0.37163620744056786	0.7143949857639738	0.8304246323961618
0.3718664648223254	0.8204816787319426	0.8303290321986291
0.3720967222035883	0.7230027323946904	0.8302334430069934
0.37232697958434713	0.39702058715254274	0.8301378648199923
0.3725572369645981	0.09342984898114792	0.8300422976363598
0.3727874943443632	0.5777592827578216	0.8299467414548204
0.37301775172362467	0.8150296738984105	0.8298511962741146
0.3732480091023905	0.6060486828083517	0.8297556620929729
0.3734782664806531	0.000749656328552506	0.8296601389101317
0.3737085238584115	0.6304455802412116	0.8295646267243255
0.37393878123569146	0.7858571951333079	0.8294691255342775
0.3741690386124563	0.2681019046272274	0.8293736353387369
0.37439929598872035	0.5263315902325904	0.8292781561364322
0.3746295533644996	0.7969041866805906	0.8291826879260911
0.37485981073977837	0.1832699311896001	0.8290872307064545
0.37509006811456197	0.6765603975025747	0.8289917844762549
0.3753203254888355	0.6655590337916408	0.8288963492342335
0.3755505828626181	0.2666974838964913	0.8288009249791172
0.3757808402359115	0.8180126464575309	0.8287055117096404
0.3760110976086854	0.0753115196862354	0.8286101094245509
0.3762413549809707	0.7875400767616322	0.8285147181225713
0.3764716123527701	0.2500172691409017	0.828419337802436
0.3767018697240653	0.7687211556210862	0.8283239684628886
0.3769321270948652	0.26417718701556697	0.8282286101026608
0.37716238446517586	0.7952980925319281	0.8281332627204864
0.37739264183497484	0.1270652347102818	0.8280379263151106
0.3776228992042793	0.8266756396494519	0.8279426008852628
0.37785315657309715	0.17458468573492336	0.827847286429676
0.3780834139414071	0.7342112805683457	0.8277519829470956
0.3783136713092313	0.5800427354295139	0.8276566904362492
0.37854392867655307	0.3355646025968158	0.8275614088958806
0.37877418604338314	0.8270711820473958	0.8274661383247223
0.37900444340971073	0.35825921380877407	0.8273708787215158
0.3792347007755442	0.46558289259963254	0.8272756300849952
0.37946495814088327	0.8253902308440244	0.827180392413898
0.3796952155057296	0.4412021721278635	0.8270851657069608
0.37992547287007766	0.272341373869187	0.8269899499629241
0.38015573023392984	0.7596204664408425	0.8268947451805245
0.3803859875972815	0.738806520465995	0.8267995513585019
0.38061624496014484	0.2925166901032638	0.8267043684955896
0.38084650232250444	0.2830059441711636	0.8266091965905322
0.38107675968436977	0.6965726970388999	0.8265140356420643
0.38130701704574127	0.812984717343233	0.8264188856489242
0.38153727440662427	0.6688670258315254	0.8263237466098486
0.38176753176700123	0.3465450807522581	0.8262286185235836
0.3819977891268901	0.01991347182146258	0.8261335013888608
0.3822280464862788	0.34746116363871776	0.8260383952044245
0.3824583038451773	0.5946048471391074	0.8259432999690096
0.3826885612035845	0.7465618657673937	0.8258482156813564
0.38291881856149174	0.8131468521634495	0.8257531423402078
0.38314907591891123	0.8154792578188276	0.8256580799442989
0.38337933327583235	0.7878555626912983	0.8255630284923736
0.3836095906322592	0.7606154511758566	0.8254679879831704
0.3838398479881907	0.7585089122905432	0.82537295841543
0.38407010534362873	0.7501683584145825	0.8252779397878921
0.3843003626985694	0.743694496631067	0.8251829320992986
0.38453062005303207	0.7668328546779963	0.8250879353483822
0.38476087740698817	0.8095041871718676	0.8249929495338955
0.3849911347604517	0.8056434433170065	0.8248979746545736
0.38522139211341744	0.8020159247373225	0.8248030107091598
0.3854516494658938	0.7268464061827725	0.8247080576963918
0.3856819068178728	0.5615855353649231	0.8246131156150143
0.3859121641693667	0.3214419028324216	0.8245181844637637
0.3861424215203619	0.020794427337387955	0.8244232642413872
0.38637267887086324	0.37965537235121344	0.8243283549466248
0.3866029362208689	0.6952614476928046	0.8242334565782191
0.38683319357038903	0.8085511074661758	0.824138569134908
0.38706345091941957	0.6692251602172339	0.8240436926154354
0.38729370826794496	0.2242750921860765	0.8239488270185499
0.3875239656159802	0.33378513060342613	0.8238539723429882
0.3877542229635235	0.7645084561201989	0.8237591285874936
0.38798448031058375	0.7317010744657717	0.823664295750805
0.3882147376571535	0.22482388963938002	0.8235694738316687
0.3884449950032173	0.480568818668091	0.8234746628288341
0.38867525234879285	0.8230363719878844	0.823379862741037
0.38890550969387755	0.42113550444000447	0.8232850735670222
0.38913576703847036	0.39775568487053203	0.8231902953055334
0.38936602438257006	0.8024842375230434	0.8230955279553147
0.3895962817261809	0.2951433642403416	0.8230007715151084
0.38982653906929376	0.5877157658512456	0.8229060259836622
0.39005679641191815	0.7180114780991085	0.8228112913597163
0.39028705375404854	0.18617411551192775	0.8227165676420172
0.3905173110956859	0.8070594662678207	0.8226218548293087
0.39074756843683234	0.13497900928065132	0.8225271529203347
0.3909778257774886	0.7688070913152862	0.8224324619138398
0.3912080831176564	0.28873897938622073	0.8223377818085676
0.39143834045734627	0.7399944827422362	0.8222431126032592
0.3916685977965329	0.29802500012030797	0.8221484542966699
0.3918988551352239	0.7825496805430339	0.822053806887542
0.3921291124734243	0.16230918538503225	0.8219591703746186
0.39235936981112657	0.8022317647519265	0.8218645447566487
0.3925896271483446	0.14831795603591283	0.821769930032372
0.39281988448507393	0.742530097439375	0.8216753262005364
0.3930501418213188	0.5512577463684337	0.821580733259886
0.39328039915707447	0.3550833427830884	0.8214861512091689
0.3935106564923431	0.8203101431082718	0.8213915800471305
0.39374091382711446	0.311614240710019	0.8212970197725215
0.3939711711614017	0.49983401546876344	0.8212024703840831
0.39420142849519946	0.8080544325770312	0.821107931880564
0.3944316858285011	0.37502930186114125	0.821013404260714
0.39466194316131764	0.35270059679344445	0.8209188875232755
0.39489220049363655	0.7792280798694401	0.8208243816670009
0.39512245782547706	0.6796922944965974	0.8207298866906294
0.39535271515681586	0.17753884080910837	0.8206354025929181
0.39558297248767627	0.39869446115403906	0.820540929372605
0.39581322981804545	0.7643578085083462	0.8204464670284431
0.39604348714792986	0.7740977552300978	0.8203520155591777
0.3962737444773163	0.5258904362464523	0.8202575749635622
0.3965040018062144	0.14775997282120235	0.8201631452403407
0.3967342591346235	0.24969527313324028	0.8200687263882618
0.39696451646254377	0.560582261794258	0.819974318406074
0.39719477378997825	0.7456450023757428	0.8198799212925244
0.3974250311169174	0.815623233932558	0.8197855350463659
0.39765528844336706	0.7994821146529238	0.819691159666345
0.39788554576932844	0.7279145172318638	0.8195967951512099
0.3981158030948157	0.6346358792480509	0.8195024414997042
0.39834606041980053	0.5445902010906168	0.8194080987105888
0.3985763177443049	0.4754393001623956	0.8193137667826044
0.39880657506831513	0.43395962312328756	0.8192194457145057
0.3990368323918393	0.42543647795036726	0.8191251355050393
0.39926708971487646	0.45000764101065516	0.8190308361529556
0.39949734703742723	0.5046235088750215	0.8189365476570043
0.39972760435948795	0.5850064399172256	0.8188422700159372
0.39995786168106423	0.6789958379649368	0.8187480032285022
0.4001881190021477	0.7655064302228289	0.8186537472934531
0.40041837632275623	0.8145141021527388	0.8185595022095334
0.40064863364286735	0.7939989949118916	0.8184652679755029
0.40087889096248924	0.6741825920443734	0.8183710445901091
0.40110914828162253	0.430004506183091	0.8182768320521031
0.4013394056002785	0.07297899624377868	0.8181826303602311
0.40156966291844254	0.32878695015954507	0.8180884395132505
0.40179992023611777	0.6594494679097764	0.8179942595099116
0.4020301775533071	0.8090373682879659	0.8179000903489646
0.4022604348700027	0.6390494022185869	0.8178059320291647
0.40249069218621797	0.156481199854553	0.8177117845492582
0.4027209495019483	0.42724404175964587	0.8176176479079991
0.40295120681719243	0.7778987407771887	0.81752352210414
0.4031814641319452	0.6627367736211455	0.8174294071364354
0.4034117214462129	0.05304235627008347	0.8173353030036353
0.4036419787600002	0.6266463156312349	0.8172412097044902
0.4038722360733026	0.7647182255506181	0.817147127237755
0.404102493386109	0.2000562275818477	0.8170530556021866
0.40433275069842306	0.5879608642737264	0.8169589947965372
0.404563008010255	0.7519745553770842	0.8168649448195553
0.40479326532161203	0.006090936527948024	0.8167709056699917
0.4050235226324819	0.7475451300421959	0.8166768773466045
0.40525377994286216	0.49827308788999325	0.8165828598481487
0.40548403725275356	0.498921069942037	0.8164888531733776
0.40571429456216	0.7209344137882283	0.8163948573210434
0.40594455187108314	0.22357798252012395	0.8163008722898996
0.4061748091795121	0.7955388428338422	0.8162068980787047
0.4064050664874648	0.0870551008518472	0.8161129346862059
0.4066353237949293	0.8096860336693055	0.8160189821111625
0.40686558110190496	0.09752905835569547	0.8159250403523295
0.4070958384083971	0.7872815885329906	0.8158311094084593
0.4073260957144029	0.24841599694219468	0.8157371892783081
0.40755635301992477	0.7047222730324343	0.8156432799606298
0.40778661032496094	0.5175531146368022	0.8155493814541803
0.4080168676295134	0.4688085340461039	0.8154554937577146
0.40824712493358734	0.75927690977879	0.8153616168699855
0.4084773822371745	0.046321101012337274	0.8152677507897523
0.4087076395402862	0.7233736080940871	0.8151738955157661
0.4089378968429025	0.640185877213774	0.8150800510467912
0.40916815414503716	0.1374741582625425	0.8149862173815775
0.4093984114466815	0.7547389466856342	0.8148923945188852
0.40962866874783604	0.6525706007481545	0.81479858245747
0.4098589260485155	0.02690357183164438	0.814704781196083
0.4100891833487125	0.6138354109281156	0.8146109907334833
0.4103194406484125	0.8002705378637738	0.8145172110684339
0.4105496979476372	0.4852439430368584	0.8144234421996828
0.4107799552463755	0.07901923829589523	0.8143296841259916
0.4110102125446313	0.5796709577161142	0.8142359368461157
0.4112404698424063	0.7899487572366382	0.8141422003588121
0.41147072713969546	0.7190473282453849	0.8140484746628401
0.41170098443649716	0.3968745976655479	0.8139547597569583
0.4119312417328249	0.008375053019160361	0.8138610556399185
0.412161499028675	0.360826507774794	0.8137673623104804
0.4123917563240331	0.6220004758996952	0.813673679767408
0.4126220136189113	0.7575263174748914	0.8135800080094545
0.4128522709133095	0.8128563847442359	0.8134863470353783
0.41308252820721	0.7575232036526615	0.8133926968439449
0.4133127855006422	0.6965243104355958	0.8132990574339012
0.4135430427935961	0.6058764457739972	0.8132054288040099
0.4137733000860533	0.5105194297868675	0.8131118109530376
0.4140035573780342	0.4604824502372477	0.813018203879735
0.4142338146695299	0.4319398064750669	0.8129246075828648
0.41446407196054147	0.4197363550981162	0.812831022061186
0.4146943292510736	0.4435907151184569	0.8127374473134562
0.4149245865411192	0.5110679056449916	0.8126438833384378
0.4151548438306934	0.5957789696240441	0.8125503301348848
0.41538510111978183	0.6815071274249579	0.8124567877015624
0.4156153584083831	0.7529411480030347	0.8123632560372317
0.41584561569649947	0.796416315315427	0.8122697351406517
0.41607587298413673	0.7670851281580982	0.8121762250105805
0.41630613027129	0.6448706911767296	0.8120827256457808
0.4165363875579566	0.4092042860949665	0.8119892370450138
0.41676664484414266	0.06643097183036073	0.8118957592070383
0.41699690212985185	0.32737389216097246	0.8118022921306134
0.4172271594150825	0.6510409534962265	0.811708835814501
0.41745741669983183	0.7917896010363774	0.8116153902574635
0.41768767398408757	0.6338432463140475	0.8115219554582671
0.4179179312678644	0.19382362769464812	0.8114285314156673
0.41814818855115665	0.38415874675567985	0.8113351181284281
0.418378445833979	0.7751469814696189	0.8112417155953052
0.4186087031163136	0.6931892228011363	0.8111483238150682
0.4188389603981691	0.13715614806191437	0.8110549427864752
0.41906921767953054	0.5465927841902073	0.8109615725082945
0.4192994749604269	0.8030346428165265	0.8108682129792768
0.4195297322408365	0.3275188990690854	0.8107748641981934
0.4197599895207624	0.4767184669107351	0.8106815261638057
0.41999024680021874	0.7993324215155572	0.8105881988748707
0.4202205040791862	0.20659777556778633	0.8104948823301591
0.4204507613576716	0.6494753205889379	0.8104015765284313
0.42068101863568036	0.6597718628065401	0.8103082814684484
0.4209112759132011	0.25191308556814945	0.810214997148978
0.42114153319025555	0.8013866138037813	0.8101217235687751
0.42137179046681644	0.09187810258113371	0.8100284607266143
0.42160204774289906	0.767634397892569	0.809935208621253
0.421832305018505	0.2914907743639106	0.8098419672514547
0.4220625622936357	0.717733142708922	0.8097487366159829
0.4222928195682739	0.34888437898705504	0.8096555167136086
0.4225230768424298	0.7270864126663019	0.809562307543092
0.42275333411611427	0.26443856020055595	0.8094691091031934
0.4229835913893136	0.7916397426683737	0.8093759213926827
0.42321384866203926	0.028531745427202937	0.8092827444103201
0.42344410593427756	0.7771904257563995	0.8091895781548762
0.4236743632060389	0.3306428150847065	0.8090964226251119
0.4239046204773252	0.5968720316162064	0.8090032778197914
0.4241348777481332	0.7158695926427732	0.8089101437376813
0.424365135018456	0.0613329020562946	0.8088170203775501
0.42459539228830656	0.7393193520536367	0.8087239077381583
0.42482564955767727	0.5867159475976839	0.8086308058182742
0.42505590682656236	0.15296883891525798	0.8085377146166665
0.42528616409496417	0.7359340938170706	0.8084446341321
0.42551642136288415	0.672112836383475	0.8083515643633405
0.4257466786303328	0.08015597280615638	0.8082585053091502
0.42597693589729735	0.5448411025199014	0.8081654569683006
0.42620719316378297	0.7923720233006216	0.808072419339556
0.4264374504297975	0.5700332201721039	0.8079793924216803
0.4266677076953265	0.07312127516689981	0.807886376213446
0.4268979649603843	0.4446446049612095	0.8077933707136146
0.42712822222496044	0.7454321151140808	0.8077003759209572
0.4273584794890529	0.7868630763887339	0.8076073918342423
0.4275887367526735	0.5771660466494329	0.8075144184522324
0.4278189940158199	0.23688645455857038	0.8074214557736961
0.428049251278474	0.11348079565862534	0.8073285037974083
0.42827950854065516	0.4164187336728703	0.8072355625221292
0.4285097658023537	0.637770350377738	0.8071426319466307
0.4287400230635871	0.7459202933070233	0.8070497120696741
0.42897028032433804	0.7934252023875759	0.8069568028900346
0.42920053758461	0.7968677053632343	0.8068639044064791
0.42943079484439384	0.7445393556963066	0.8067710166177802
0.42966105210370975	0.7183016942135232	0.8066781395226982
0.4298913093625438	0.6684849136468046	0.8065852731200075
0.4301215666208962	0.6594732627703012	0.8064924174084775
0.4303518238787687	0.6518627773960292	0.8063995723868763
0.43058208113616414	0.6763031272189581	0.8063067380539722
0.43081233839308963	0.702460903102503	0.806213914408532
0.4310425956495312	0.7584811707339107	0.8061211014493304
0.43127285290550027	0.7758206444948261	0.8060282991751329
0.4315031101609864	0.8016075921676252	0.8059355075847134
0.43173336741600116	0.7534219170613382	0.8058427266768377
0.43196362467053484	0.6315421324444235	0.8057499564502792
0.4321938819245897	0.43651608672918885	0.8056571969038078
0.4324241391781663	0.13704404989170824	0.8055644480361934
0.4326543964312717	0.21602064432955287	0.805471709846204
0.43288465368390333	0.5423907660086784	0.8053789823326112
0.43311491093605103	0.7734874305336399	0.80528626549419
0.4333451681877279	0.7652963369296042	0.8051935593297062
0.433575425438924	0.46858898851938735	0.8051008638379348
0.4338056826896363	0.03055247826206009	0.8050081790176483
0.43403593993987594	0.5311648665210766	0.804915504867614
0.4342661971896405	0.7851098284062268	0.8048228413866042
0.43449645443892654	0.5877426797317394	0.8047301885733918
0.434726711687733	0.007437798686851793	0.8046375464267495
0.4349569689360647	0.6250564640967888	0.8045449149454469
0.43518722618391276	0.7721165442097898	0.8044522941282601
0.4354174834312908	0.25102042697053495	0.8043596839739556
0.4356477406781967	0.5084066350793817	0.804267084481307
0.4358779979246181	0.7708339889232628	0.8041744956490917
0.43610825517057283	0.19608559419783578	0.8040819174760753
0.43633851241605226	0.6168641414772632	0.8039893499610337
0.4365687696610519	0.67803256422817	0.8038967931027422
0.4367990269055704	0.17346658586870342	0.8038042468999743
0.4370292841496232	0.8011497605485005	0.803711711351497
0.4372595413931953	0.23843617728846278	0.80361918645609
0.4374897986362941	0.6880740064822032	0.8035266722125234
0.43772005587891694	0.4705201091302697	0.8034341686195724
0.43795031312105953	0.5925191335183302	0.8033416756760122
0.4381805703627317	0.5711177970422047	0.8032491933806133
0.43841082760392625	0.5456410958177036	0.8031567217321524
0.438641084844638	0.5680141300122106	0.8030642607294057
0.4388713420848808	0.594387304239084	0.8029718103711423
0.4391015993246426	0.43825147138122944	0.8028793706561416
0.4393318565639339	0.7271004048369311	0.8027869415831738
0.4395621138027443	0.1756321174543809	0.8026945231510182
0.4397923710410833	0.8020722679434549	0.8026021153584457
0.44002262827894595	0.24085831928206092	0.8025097182042337
0.4402528855163387	0.6366292940587778	0.8024173316871543
0.44048314275324957	0.6699022680338064	0.8023249558059884
0.44071339998968845	0.0881294655305912	0.802232590559507
0.4409436572256464	0.7338794516848932	0.8021402359464899
0.4411739144611307	0.60684371710624	0.8020478919657094
0.44140417169614254	0.11187291170722849	0.8019555586159413
0.4416344289306777	0.6997196975560165	0.8018632358959632
0.4418646861647485	0.7104889122457714	0.8017709238045466
0.44209494339834	0.1798743206479509	0.8016786223404739
0.4423252006314543	0.46183460233720297	0.8015863315025206
0.44255545786409156	0.7755668400399957	0.8014940512894633
0.4427857150962567	0.6642190377346167	0.8014017817000769
0.4430159723279485	0.21935585210572198	0.8013095227331388
0.4432462295591602	0.3026845360374466	0.8012172743874288
0.4434764867898991	0.6595647579931783	0.8011250366617212
0.4437067440201622	0.7820434775535974	0.8010328095547945
0.44393700124995666	0.6722217524991978	0.8009405930654235
0.44416725847927413	0.4011332422088414	0.800848387192389
0.44439751570811464	0.07188525045627858	0.8007561919344689
0.4446277729364899	0.24389227658342438	0.8006640072904363
0.4448580301643811	0.4942072895665125	0.8005718332590769
0.4450882873918071	0.6636847551053677	0.8004796698391612
0.44531854461876075	0.7572307029189367	0.8003875170294706
0.4455488018452321	0.7903245413883595	0.8002953748287877
0.4457790590712348	0.7841249843942915	0.8002032432358851
0.44600931629675733	0.7606366162344793	0.8001111222495467
0.4462395735218059	0.7375796224617363	0.8000190118685488
0.44646983074638996	0.7260668942868459	0.7999269120916667
0.44670008797050326	0.739812164365674	0.7998348229176818
0.44693034519412966	0.7488050090002817	0.7997427443453803
0.44716060241728883	0.755831984520623	0.7996506763735335
0.44739085963996966	0.7700255541827589	0.7995586190009257
0.44762111686218276	0.7902259288968907	0.7994665722263321
0.4478513740839252	0.7796927594829841	0.7993745360485341
0.4480816313051952	0.7003495208612255	0.7992825104663122
0.4483118885259848	0.571339801538143	0.7991904954784499
0.44854214574630485	0.3683459703244222	0.7990984910837229
0.4487724029661557	0.07629560054264184	0.7990064972809119
0.4490026601855257	0.25565169438774493	0.7989145140688019
0.44923291740442334	0.5511369609535788	0.7988225414461704
0.4494631746228458	0.7693155302286577	0.7987305794117993
0.4496934318408009	0.754993035840647	0.7986386279644664
0.44992368905828356	0.5031968829998471	0.798546687102955
0.4501539462752918	0.044843009971227143	0.7984547568260473
0.4503842034918307	0.4700787155131903	0.7983628371325224
0.4506144607078917	0.7609282363756041	0.7982709280211657
0.4508447179234824	0.6720622739957249	0.7981790294907556
0.45107497513859357	0.16436906458575168	0.7980871415400775
0.45130523235323944	0.4731748862239924	0.7979952641679082
0.4515354895674108	0.7795622826874078	0.7979033973730331
0.4517657467811152	0.4867377707820153	0.7978115411542316
0.4519960039943414	0.25640713009499627	0.7977196955102905
0.45222626120709714	0.7624780832051802	0.7976278604399897
0.45245651841937967	0.5259391612418229	0.7975360359421124
0.4526867756311915	0.29248841418687843	0.7974442220154407
0.4529170328425331	0.7893596750589893	0.7973524186587575
0.45314729005340243	0.30885639034257006	0.7972606258708466
0.45337754726379625	0.5958722133076075	0.7971688436504926
0.45360780447370946	0.6750535955413669	0.7970770719964808
0.4538380616831595	0.24571445513557552	0.796985310907588
0.45406831889214	0.7856898422241892	0.7968935603826002
0.45429857610065094	0.03885764880033525	0.7968018204203013
0.45452883330869115	0.786134767116926	0.796710091019476
0.45475909051625835	0.18604921271225208	0.796618372178909
0.4549893477233486	0.7674737197597767	0.7965266638973862
0.4552196049299671	0.20326022308356217	0.7964349661736898
0.4554498621361104	0.7724683745870563	0.7963432790066058
0.45568011934179964	0.08643750235689618	0.7962516023949104
0.45591037654699934	0.7760499810017187	0.7961599363374026
0.45614063375173164	0.1709245103818489	0.7960682808328584
0.4563708909559932	0.7188377007553076	0.7959766358800644
0.4566011481597823	0.5150060089716262	0.7958850014778063
0.4568314053631004	0.41118004684103077	0.795793377624869
0.45706166256594727	0.7648217013533241	0.795701764320038
0.457291919768331	0.15483788006672805	0.7956101615620957
0.4575221769702358	0.6394699681079801	0.7955185693498344
0.457752434171663	0.6993034963657041	0.7954269876820395
0.45798269137262615	0.05088967287600832	0.7953354165574912
0.4582129485731259	0.6269295535753426	0.7952438559749757
0.45844320577314346	0.7494383250804824	0.7951523059332869
0.4586734629726978	0.2420620190120164	0.7950607664312036
0.45890372017177006	0.4193152490878379	0.7949692374675201
0.4591339773703681	0.7673611619737811	0.7948777190410199
0.45936423456850234	0.645464163229614	0.7947862111504858
0.4595944917661713	0.14986553936558955	0.7946947137947052
0.45982474896337033	0.38941103123882737	0.7946032269724675
0.46005500616008904	0.7176837416029576	0.794511750682564
0.4602852633563405	0.7619524788172094	0.7944202849237767
0.46051552055213013	0.5439409159128861	0.7943288296948913
0.4607457777474524	0.16660575481312445	0.7942373849946979
0.4609760349422933	0.22329737179214348	0.7941459508219896
0.46120629213666353	0.5350934747597448	0.7940545271755503
0.46143654933056	0.7107681603714233	0.7939631140541692
0.4616668065239914	0.7745910737732781	0.7938717114566315
0.46189706371695244	0.7557182343445001	0.7937803193817276
0.46212732090943287	0.6677288826169857	0.79368893782825
0.4623575781014489	0.5407943267122718	0.7935975667949811
0.46258783529300196	0.408043077415257	0.793506206280709
0.46281809248407463	0.29192715257372537	0.7934148562842298
0.46304834967467134	0.20175926825577573	0.7933235168043309
0.46327860686480477	0.14736177820413277	0.7932321878397964
0.46350886405447334	0.12005542668716807	0.7931408693894163
0.46373912124367356	0.12531899117838008	0.7930495614519817
0.4639693784324084	0.16183863112904928	0.7929582640262811
0.46419963562067096	0.23058713007415266	0.792866977111107
0.46442989280845953	0.32648453739974	0.7927757007052499
0.46466014999578165	0.44190112629444556	0.792684434807497
0.46489040718264035	0.5662330153250825	0.7925931794166374
0.4651206643690186	0.6813817430901671	0.7925019345314684
0.4653509215549207	0.7613625875898349	0.7924107001507785
0.4655811787403625	0.7688385148966854	0.7923194762733522
0.4658114359253343	0.6773434021675763	0.7922282628979842
0.4660416931098389	0.4527644425091566	0.7921370600234643
0.4662719502938739	0.1143771816683451	0.7920458676485845
0.46650220747743604	0.2760628211130846	0.7919546857721372
0.466732464660526	0.6231621681086024	0.7918635143929139
0.46696272184314386	0.7897178659085469	0.7917723535097055
0.4671929790252946	0.6642345222230384	0.7916812031213022
0.4674232362069758	0.2509872082561599	0.7915900632264964
0.46765349338818896	0.3036035716349693	0.7914989338240794
0.4678837505689405	0.7061276861152849	0.7914078149128408
0.4681140077492168	0.7302060010019443	0.7913167064915783
0.46834426492902975	0.26838101488300425	0.7912256085590793
0.46857452210836953	0.4023844704236122	0.7911345211141403
0.46880477928723724	0.778493708489583	0.7910434441555536
0.4690350364656304	0.506290664588088	0.7909523776821126
0.46926529364356206	0.2220291619495799	0.7908613216926053
0.4694955508210276	0.7581945617187399	0.7907702761858264
0.46972580799802166	0.507635268982477	0.7906792411605713
0.4699560651745444	0.3268765640401521	0.7905882166156332
0.4701863223506001	0.7711875088884314	0.7904972025498037
0.4704165795261862	0.25511333063880204	0.7904061989618776
0.4706468367013086	0.630654177598811	0.7903152058506461
0.470877093875955	0.6100376254059968	0.7902242232149082
0.4711073510501378	0.3172929037933228	0.7901332510534527
0.4713376082238586	0.7674635234002151	0.7900422893650733
0.4715678653971029	0.07068165800925269	0.78995133814857
0.4717981225698783	0.7702965223289799	0.7898603974027341
0.4720283797421824	0.07243137013852974	0.7897694671263611
0.4722586369140263	0.7815541695399928	0.7896785473182414
0.4724888940853937	0.07620991683059034	0.7895876379771762
0.4727191512562965	0.7812461221770208	0.7894967391019558
0.4729494084267368	0.04981087626362468	0.7894058506913746
0.4731796655967046	0.7579318709526627	0.7893149727442316
0.47340992276619775	0.288210299189642	0.7892241052593232
0.47364017993522295	0.633912458478213	0.789133248235442
0.47387043710378174	0.582132026923144	0.7890424016713833
0.4741006942718717	0.3007086528627539	0.7889515655659439
0.47433095143950293	0.7687565501114827	0.7888607399179156
0.47456120860665857	0.25247431824151384	0.7887699247261013
0.4747914657733488	0.5600696950500657	0.788679119989293
0.47502172293957384	0.7338111522000731	0.7885883257062869
0.47525198010532144	0.13041495262766004	0.7884975418758847
0.47548223727061517	0.5952903055032216	0.7884067684968736
0.4757124944354281	0.7531648029316338	0.7883160055680608
0.4759427515997826	0.2779010059787317	0.7882252530882345
0.47617300876367297	0.3979918960453644	0.7881345110561939
0.47640326592708315	0.7667899804656446	0.7880437794707429
0.47663352309003226	0.6351789246213672	0.7879530583306709
0.47686378025251686	0.12205241528067812	0.7878623476347767
0.47709403741452994	0.4124924749082687	0.787771647381861
0.47732429457607334	0.7502187799210106	0.7876809575707205
0.4775545517371518	0.7265165118918557	0.7875902782001514
0.47778480889775765	0.44952969602965126	0.7874996092689547
0.47801506605789046	0.03502737111107157	0.7874089507759285
0.4782453232175704	0.35930202013882306	0.7873183027198636
0.4784755803767826	0.649025924264091	0.7872276650995639
0.4787058375355226	0.7626764085190116	0.7871370379138298
0.4789360946937994	0.755379470822785	0.7870464211614567
0.4791663518516042	0.6236984700160912	0.7869558148412467
0.47939660900894415	0.45633309123190846	0.786865218951996
0.4796268661658107	0.2519327262310292	0.7867746334925071
0.47985712332221553	0.06877323636082673	0.7866840584615746
0.4800873804781585	0.08826363811117166	0.7865934938579984
0.48031763763362784	0.21969229333933504	0.7865029396805819
0.4805478947886333	0.30255586414441415	0.7864123959281215
0.4807781519431724	0.36143925597481064	0.7863218625994177
0.4810084090972386	0.3972051809074644	0.7862313396932734
0.4812386662508408	0.3941705500596381	0.7861408272084848
0.4814689234039737	0.3613817505677388	0.7860503251438545
0.4816991805566363	0.3146223766514923	0.785959833498183
0.4819294377088417	0.22741435978599622	0.7858693522702658
0.4821596948605758	0.10427802602106806	0.7857788814589092
0.4823899520118416	0.055432105817436406	0.7856884210629126
0.48262020916264453	0.23094366539413014	0.7855979710810749
0.4828504663129825	0.4229710531929859	0.7855075315121979
0.4830807234628506	0.6134104309770243	0.7854171023550849
0.4833109806122519	0.7484171533052042	0.7853266836085357
0.4835412377611826	0.7810715064113527	0.7852362752713536
0.48377149490965393	0.670345362438109	0.7851458773423357
0.4840017520576463	0.4029602212342033	0.7850554898202915
0.48423200920517884	0.012692673871750028	0.784965112704015
0.4844622663522426	0.4087537049694283	0.7848747459923123
0.4846925234988425	0.7169609135255766	0.7847843896839833
0.48492278064497985	0.7651120632498073	0.7846940437778299
0.48515303779065344	0.4823202419797975	0.7846037082726548
0.48538329493586346	0.04607348754811913	0.7845133831672607
0.4856135520805988	0.5644017737239957	0.7844230684604547
0.4858438092248701	0.7638488212957386	0.7843327641510356
0.4860740663686848	0.4708870222691569	0.784242470237803
0.486304323512021	0.17290776385578244	0.784152186719569
0.48653458065488553	0.7142962301419179	0.7840619135951342
0.48676483779729285	0.6703331500912841	0.7839716508632961
0.4869950949392271	0.021657455828459793	0.7838813985228648
0.48722535208070933	0.6646685738810306	0.7837911565726353
0.4874556092217231	0.6749694979742971	0.7837009250114181
0.4876858663622705	0.062697178636263	0.7836107038380163
0.4879161235023448	0.728018495452827	0.7835204930512368
0.4881463806419521	0.4946026797414217	0.7834302926498812
0.48837663778109786	0.4026724659248704	0.7833401026327518
0.488606894919773	0.7497035836865021	0.7832499229986566
0.48883715205798106	0.01841389473120114	0.783159753746399
0.4890674091957269	0.7571064963721497	0.783069594874782
0.4892976663330059	0.26296311679270123	0.7829794463826119
0.4895279234698221	0.683448618255218	0.7828893082686924
0.4897581806061702	0.41107023513153584	0.7827991805318308
0.4899884377420572	0.6435923046227874	0.7827090631708298
0.49021869487748165	0.44328582522499305	0.7826189561844952
0.49044895201243854	0.6547754569881566	0.7825288595716349
0.4906792091469256	0.3699911721710241	0.7824387733310549
0.4909094662809472	0.7237171126495942	0.78234869746156
0.4911397234145042	0.17617209070499246	0.7822586319619558
0.49136998054758924	0.765475333786765	0.782168576831051
0.4916002376802103	0.14570057650299842	0.7820785320676489
0.4918304948123682	0.6881143217848005	0.7819884976705559
0.49206075194406373	0.5263827493651363	0.7818984736385779
0.4922910090752855	0.34078892853606013	0.7818084599705262
0.4925212662060475	0.7788187992626958	0.7817184566652021
0.4927515233363439	0.28241869277689585	0.7816284637214151
0.4929817804661812	0.5084122367364452	0.7815384811379695
0.49321203759554944	0.7439571612582486	0.7814485089136767
0.49344229472444096	0.23981339051799277	0.7813585470473468
0.4936725518528779	0.4766972775813	0.7812685955377788
0.49390280898084515	0.7791282865600248	0.7811786543837863
0.49413306610835267	0.4650662196863513	0.7810887235841733
0.49436332323539567	0.17374141083916544	0.7809988031377493
0.49459358036197376	0.6749143183689719	0.780908893043323
0.4948238374880893	0.7536010104754091	0.7808189932997014
0.495054094613729	0.41398326347076964	0.7807291039056978
0.49528435173891316	0.11488502447846854	0.7806392248601134
0.4955146088636255	0.5683879787875397	0.7805493561617627
0.49574486598787965	0.7720167503058873	0.7804594978094492
0.4959751231116634	0.6886407981561079	0.7803696498019868
0.49620538023498273	0.40027564010787164	0.780279812138182
0.4964356373578366	0.039199242489877495	0.7801899848168444
0.4966658944802348	0.3179804002011398	0.7801001678367796
0.496896151602168	0.5817141903285122	0.7800103611968005
0.4971264087236209	0.738691775788562	0.7799205648957229
0.49735666584461824	0.7684674826209099	0.7798307789323466
0.49758692296515494	0.7173400352690473	0.7797410033054837
0.4978171800852191	0.6244009017110259	0.7796512380139488
0.4980474372048249	0.5153240079060112	0.7795614830565463
0.49827769432396224	0.3873172735882775	0.7794717384320905
0.49850795144263743	0.27202641836730307	0.7793820041393895
0.498738208560847	0.19530991181064689	0.779292280177255
0.49896846567859554	0.1298550493264783	0.7792025665444962
0.49919872279587063	0.10451389243527864	0.7791128632399283
0.4994289799126848	0.10219950487886764	0.7790231702623578
0.49965923702902987	0.12911978346492747	0.7789334876105988
0.49988949414490236	0.19175271304458236	0.7788438152834638
0.500119751260322	0.26853389503644076	0.7787541532797566
0.5003500083752798	0.3876418579423377	0.7786645015982923
0.5005802654897803	0.5026033495578983	0.7785748602378805
0.5008105226038092	0.631812038111157	0.7784852291973388
0.501040779717375	0.7132928945532486	0.7783956084754756
0.5012710368304697	0.7678141558399272	0.7783059980711062
0.5015012939431057	0.7390211939690621	0.7782163979830381
0.5017315510552735	0.5947052151058203	0.7781268082100871
0.5019618081669834	0.3329937660766348	0.7780372287510616
0.5021920652782276	0.023420957255798347	0.7779476596047774
0.5024223223890039	0.3893720396581374	0.777858100770048
0.5026525794993276	0.6699936995349558	0.7777685522456805
0.5028828366091831	0.7720646724654741	0.7776790140304938
0.5031130937185703	0.5895315669196974	0.7775894861233011
0.5033433508274927	0.15403184074027418	0.7774999685229144
0.5035736079359504	0.3646075360069167	0.7774104612281468
0.5038038650439409	0.7171569884319601	0.7773209642378133
0.50403412215147	0.6996997770156248	0.7772314775507251
0.5042643792585277	0.2375245273067349	0.7771420011656996
0.5044946363651294	0.4019280857402764	0.7770525350815455
0.5047248934712739	0.7693006902183368	0.7769630792970768
0.5049551505769561	0.5418859255905095	0.7768736338111097
0.5051854076821626	0.14920005216162635	0.7767841986224642
0.505415664786928	0.7219565424277139	0.776694773729941
0.5056459218912034	0.6001514689391574	0.7766053591323738
0.5058761789950211	0.14829297096955962	0.776515954828565
0.5061064360983686	0.7427741909570571	0.7764265608173343
0.5063366932012566	0.46781524817758735	0.7763371770974926
0.5065669503036829	0.3894717370589472	0.776247803667856
0.506797207405652	0.7391443641546334	0.7761584405272378
0.5070274645071445	0.05370449485855966	0.7760690876744614
0.5072577216081805	0.7335046834744348	0.7759797451083343
0.5074879787087475	0.4013898300003137	0.7758904128276773
0.5077182358088512	0.5772419089065133	0.7758010908313039
0.5079484929084944	0.5866244897984616	0.7757117791180292
0.5081787500076781	0.43814533150026397	0.7756224776866688
0.5084090071063941	0.6590655633656646	0.7755331865360422
0.5086392642046418	0.38210882241723637	0.7754439056649662
0.508869521302432	0.6470688450011481	0.7753546350722528
0.5090997783997648	0.43573831906255783	0.7752653747567192
0.5093300354966244	0.5964734602812155	0.7751761247171878
0.5095602925930243	0.5496844863909708	0.7750868849524707
0.5097905496889528	0.4270994143062642	0.7749976554613894
0.5100208067844333	0.7044424535481354	0.7749084362427522
0.5102510638794392	0.10232950385024955	0.7748192272953867
0.5104813209739739	0.7576491977151276	0.7747300286181088
0.510711578068059	0.3503758121476812	0.7746408402097282
0.5109418351616801	0.5187177808155703	0.7745516620690681
0.5111720922548353	0.7179084440953186	0.7744624941949472
0.5114023493475243	0.06606508278762668	0.7743733365861837
0.5116326064397525	0.6487101069968498	0.7742841892415935
0.5118628635315177	0.664528406310437	0.7741950521599961
0.5120931206228195	0.04574659828666061	0.7741059253402096
0.5123233777136601	0.6029349525351527	0.7740168087810524
0.5125536348040314	0.7255800792450064	0.7739277024813459
0.5127838918939427	0.2782248257572912	0.7738386064399057
0.5130141489833859	0.3718733984628856	0.7737495206555536
0.5132444060723667	0.735627375989906	0.7736604451271066
0.5134746631608926	0.6557563806903745	0.7735713798533814
0.5137049202489559	0.20233056108898415	0.7734823248332001
0.5139351773365548	0.3390299458296101	0.773393280065383
0.5141654344236832	0.6853459940972958	0.7733042455487522
0.514395691510353	0.7482798494172491	0.7732152212821228
0.5146259485965675	0.5343831634432403	0.7731262072643137
0.5148562056823148	0.15487109992572812	0.7730372034941495
0.5150864627676043	0.242389968683754	0.7729482099704467
0.5153167198524147	0.5501836639740508	0.772859226692034
0.5155469769367692	0.7205455362311519	0.7727702536577228
0.515777234020669	0.7495844737956034	0.7726812908663334
0.5160074911041057	0.6638322520025959	0.7725923383166899
0.5162377481870696	0.5088175280461775	0.7725033960076167
0.5164680052695714	0.32427327992859667	0.7724144639379309
0.5166982623516148	0.1394027471149457	0.7723255421064522
0.5169285194331903	0.02779359968070344	0.7722366305120058
0.5171587765142968	0.1668718266861377	0.7721477291534132
0.517389033594949	0.2761321437509881	0.7720588380294905
0.5176192906751318	0.3584219588827085	0.7719699571390651
0.5178495477548622	0.4112956662519551	0.7718810864809527
0.5180798048341323	0.4346206554180825	0.7717922260539779
0.5183100619129303	0.430365171699338	0.7717033758569677
0.5185403189912673	0.3993139398369559	0.7716145358887398
0.518770576069134	0.34768481955933805	0.7715257061481205
0.5190008331465517	0.2764780184408517	0.771436886633924
0.5192310902234961	0.16756142775559002	0.7713480773449821
0.5194613472999774	0.0213475242978457	0.771259278280114
0.5196916043760003	0.15491057971530509	0.7711704894381408
0.5199218614515599	0.34368921872725383	0.7710817108178872
0.5201521185266529	0.5171470046351667	0.770992942418178
0.5203823756012931	0.6871642425339521	0.770904184237831
0.5206126326754665	0.7629393997986821	0.7708154362756753
0.5208428897491756	0.7126279276339391	0.7707266985305333
0.5210731468224183	0.5502772877729292	0.7706379710012298
0.5213034038952014	0.22931931175425346	0.7705492536865861
0.5215336609675203	0.16958772939212619	0.7704605465854276
0.5217639180393798	0.5274387728082456	0.770371849696577
0.5219941751107802	0.7527297346900821	0.7702831630188585
0.522224432181715	0.6794245340930777	0.7701944865510988
0.5224546892521839	0.32944036597180837	0.7701058202921227
0.5226849463221952	0.19928920201804157	0.7700171642407518
0.5229152033917398	0.6544231497855688	0.7699285183958142
0.5231454604608208	0.7345239769612057	0.7698398827561339
0.5233757175294487	0.37308072705298667	0.7697512573205318
0.5236059745976042	0.26567142989041753	0.7696626420878409
0.5238362316652966	0.7129698501608808	0.7695740370568827
0.5240664887325279	0.619610580324003	0.769485442226482
0.5242967457993043	0.0145679727325565	0.7693968575954621
0.5245270028656144	0.6571590314411562	0.7693082831626531
0.5247572599314635	0.6570344842799329	0.7692197189268788
0.5249875169968499	0.013244697312080445	0.7691311648869664
0.5252177740617743	0.699825775407643	0.7690426210417413
0.5254480311262387	0.5654814460498003	0.7689540873900291
0.5256782881902355	0.264484806573869	0.7688655639306595
0.5259085452537695	0.7498342460524074	0.768777050662457
0.5261388023168442	0.2134054826480405	0.7686885475842472
0.5263690593794531	0.646875612486028	0.7686000546948591
0.5265993164416009	0.535486853249376	0.7685115719931183
0.5268295735032928	0.4390773893799794	0.7684230994778497
0.5270598305645267	0.6899977440278182	0.7683346371478814
0.5272900876252852	0.25685668887809343	0.7682461850020476
0.5275203446855774	0.7411851744752208	0.7681577430391723
0.5277506017454101	0.16787262210860035	0.7680693112580804
0.5279808588047872	0.75037086285312	0.7679808896575985
0.528211115863696	0.186394230179997	0.7678924782365593
0.5284413729221443	0.7272240854304398	0.7678040769937876
0.5286716299801298	0.3058630734172384	0.767715685928113
0.528901887037657	0.6473852390631063	0.7676273050383621
0.5291321440947202	0.5028871493697353	0.767538934323365
0.5293624011513226	0.42807459984378143	0.7674505737819497
0.5295926582074563	0.7129465205793035	0.7673622234129477
0.5298229152631296	0.05217479236915701	0.7672738832151847
0.5300531723183446	0.739285196130293	0.767185553187489
0.5302834293730919	0.4315314728011909	0.7670972333286934
0.5305136864273792	0.3904028125181553	0.7670089236376242
0.5307439434812073	0.7610297558040924	0.7669206241131105
0.5309742005345737	0.260550691258006	0.7668323347539828
0.5312044575874725	0.48073998179613153	0.7667440555590732
0.5314347146399134	0.7579248741799778	0.7666557865272076
0.5316649716918903	0.3088247140423571	0.7665675276572186
0.5318952287434073	0.37075707431050636	0.7664792789479344
0.532125485794459	0.759512420921643	0.7663910403981875
0.5323557428450473	0.5465381348570165	0.7663028120068075
0.5325859998951795	0.009776013723328106	0.7662145937726222
0.5328162569448532	0.5513689654544333	0.7661263856944631
0.5330465139940619	0.7596187296951104	0.7660381877711634
0.5332767710428205	0.550922035912389	0.7659500000015486
0.5335070280911081	0.101284665724926	0.7658618223844572
0.5337372851389295	0.3836134518973304	0.7657736549187191
0.5339675421863024	0.6967713688329025	0.7656854976031584
0.5341977992331949	0.7364429685321809	0.765597350436619
0.5344280562796281	0.5768911229509971	0.7655092134179245
0.5346583133256	0.25567668674702076	0.7654210865459072
0.5348885703711151	0.1040338853987478	0.7653329698193974
0.5351188274161647	0.41571126431346045	0.7652448632372302
0.5353490844607532	0.6195765708991202	0.7651567667982361
0.5355793415048805	0.7285315996890669	0.7650686805012475
0.5358095985485478	0.7591112802821086	0.7649806043450963
0.536039855591747	0.7046697786241173	0.7648925383286181
0.5362701126344848	0.5904103110039833	0.7648044824506429
0.5365003696767651	0.47092409616216935	0.7647164367100023
0.536730626718576	0.36226867955233927	0.7646284011055334
0.5369608837599315	0.2655747314378844	0.7645403756360643
0.5371911408008208	0.18407671935735276	0.7644523603004321
0.5374213978412514	0.1248186025008571	0.7643643550974671
0.5376516548812211	0.09377550901197734	0.764276360026004
0.5378819119207335	0.09016329902700454	0.7641883750848746
0.5381121689597828	0.11184542954074694	0.7641004002729154
0.5383424259983703	0.16222308276909037	0.7640124355889591
0.538572683036492	0.23213498710459934	0.7639244810318419
0.5388029400741565	0.32630131130974765	0.7638365366003942
0.5390331971113584	0.4385432809470539	0.7637486022934524
0.5392634541480945	0.5546023815392458	0.7636606781098524
0.5394937111843743	0.6604959456988069	0.7635727640484248
0.5397239682201769	0.7312012648065155	0.7634848601080124
0.5399542252555207	0.7406682817154893	0.7633969662874429
0.5401844822904115	0.6625517627258551	0.7633090825855492
0.5404147393248407	0.48099212434502736	0.7632212090011694
0.5406449963588085	0.2002361634989725	0.763133345533139
0.5408752533923176	0.1478488261497647	0.7630454921802919
0.541105510425359	0.4752157760979707	0.7629576489414672
0.5413357674579444	0.7029960507922985	0.7628698158154963
0.5415660244900659	0.7417149753983416	0.7627819928012176
0.5417962815217282	0.5058727030830173	0.7626941798974652
0.5420265385529216	0.06404929938093934	0.7626063771030791
0.5422567955836585	0.4259045187697035	0.7625185844168905
0.542487052613934	0.7351230838115133	0.7624308018377376
0.5427173096437364	0.6710487325482378	0.7623430293644613
0.5429475666730804	0.2125884896428421	0.7622552669958925
0.5431778237019703	0.38527636807029153	0.7621675147308663
0.5434080807303954	0.73089887869118	0.7620797725682236
0.543638337758361	0.5726601120228733	0.7619920405067993
0.5438685947858733	0.051069046858805756	0.7619043185454281
0.5440988518129222	0.6514668612223256	0.7618166066829511
0.5443291088395079	0.679254300389981	0.7617289049182058
0.544559365865623	0.0467365018632927	0.7616412132500321
0.5447896228912757	0.6420333152625313	0.7615535316772647
0.5450198799164708	0.6364336990598417	0.7614658601987396
0.545250136941202	0.08271791828498987	0.761378198813297
0.5454803939654738	0.7290996528596209	0.7612905475197733
0.5457106509892831	0.44005958814112195	0.7612029063170077
0.5459409080126266	0.44365224343352505	0.7611152752038398
0.546171165035517	0.7039048884160225	0.7610276541791032
0.5464014220579421	0.06279246691213003	0.7609400432416412
0.5466316790799056	0.7546457853795911	0.7608524423902909
0.5468619361013993	0.22574555776850191	0.7607648516238944
0.5470921931224333	0.6712529435625844	0.7606772709412868
0.547322450143011	0.3968230475537783	0.7605897003413058
0.5475527071631323	0.6185662694190462	0.7605021398227908
0.5477829641827864	0.453724693681005	0.7604145893845851
0.5480132212019773	0.5836758969640966	0.7603270490255268
0.548243478220711	0.4398910745641954	0.7602395187444534
0.5484737352389825	0.6466958719165945	0.7601519985402062
0.5487039922567962	0.32489866956117397	0.7600644884116237
0.5489342492741421	0.7131957168406775	0.7599769883575496
0.5491645062910282	0.09073022009364728	0.7598894983768212
0.549394763307455	0.7382605178022978	0.7598020184682782
0.549625020323412	0.24465376467035588	0.7597145486307655
0.5498552773389148	0.6068451857370049	0.7596270888631175
0.5500855343539612	0.5984450103946511	0.7595396391641758
0.5503157913685435	0.21107303222800478	0.759452199532784
0.5505460483826556	0.738892406510862	0.7593647699677856
0.5507763053963121	0.3707101040361595	0.759277350468016
0.5510065624095019	0.40807283248234727	0.7591899410323207
0.5512368194222371	0.7379022622111209	0.7591025416595365
0.5514670764345034	0.32073383829814944	0.7590151523485102
0.551697333446312	0.39499249304702877	0.7589277730980795
0.5519275904576629	0.7513315622379506	0.7588404039070857
0.5521578474685497	0.47326059772329626	0.7587530447743737
0.5523881044789664	0.1712535105936489	0.7586656956987872
0.5526183614889323	0.6656722179211203	0.7585783566791614
0.5528486184984336	0.6946239672867687	0.7584910277143437
0.5530788755074761	0.3081884356304754	0.7584037088031744
0.5533091325160503	0.24555179050266412	0.7583163999444997
0.5535393895241713	0.6618651087851921	0.7582291011371566
0.5537696465318265	0.7304321621752734	0.7581418123799926
0.5539999035390253	0.5053202961810956	0.758054533671847
0.5542301605457555	0.0879882160017817	0.7579672650115677
0.5544604175520226	0.3415769881364771	0.7578800063979959
0.5546906745578278	0.6290828442202521	0.7577927578299744
0.5549209315631755	0.7563090897524616	0.7577055193063451
0.5551511885680621	0.6709181819032239	0.7576182908259528
0.5553814455724881	0.4737097899095354	0.7575310723876413
0.5556117025764508	0.20157126941849002	0.7574438639902553
0.5558419595799595	0.07420634482345856	0.7573566656326355
0.5560722165830019	0.323900021936176	0.7572694773136307
0.5563024735855755	0.5143541822177525	0.7571822990320861
0.5565327305876867	0.6423383524346559	0.7570951307868438
0.5567629875893484	0.7032134633583004	0.7570079725767432
0.55699324459054	0.7481563961376595	0.756920824400637
0.5572235015912755	0.7378782809208987	0.7568336862573648
0.5574537585915432	0.7439105636261274	0.7567465581457758
0.5576840155913501	0.7088886182077578	0.7566594400647126
0.5579142725907034	0.7094965697447924	0.7565723320130177
0.558144529589591	0.6957392300711975	0.7564852339895409
0.558374786588018	0.692594119691096	0.7563981459931259
0.5586050435859831	0.719180884970681	0.7563110680226187
0.5588353005834856	0.7193330437203296	0.7562240000768654
0.5590655575805282	0.7331570530442393	0.7561369421547108
0.5592958145771102	0.7539565525378671	0.7560498942550015
0.5595260715732265	0.7331902494516779	0.755962856376585
0.5597563285688775	0.6738788017650613	0.755875828518308
0.5599865855640741	0.5926296581016601	0.7557888106790125
0.560216842558804	0.4384943379668279	0.7557018028575497
0.5604470995530684	0.2230522712412138	0.755614805052766
0.5606773565468718	0.04430403240593328	0.7555278172635064
0.5609076135402146	0.320137690494057	0.7554408394886177
0.5611378705330959	0.5572862855342072	0.7553538717269473
0.5613681275255161	0.7150957593737912	0.7552669139773425
0.5615983845174775	0.722425345714602	0.7551799662386496
0.5618286415089726	0.5377343288994954	0.7550930285097188
0.5620588985000046	0.1795980293219679	0.7550061007893967
0.5622891554905793	0.2602309809981696	0.7549191830765288
0.5625194124806875	0.6275968160843581	0.7548322753699664
0.5627496694703433	0.7499324313995075	0.7547453776685524
0.5629799264595363	0.5353465514359417	0.7546584899711386
0.5632101834482688	0.04453645181120369	0.7545716122765725
0.563440440436537	0.4837581618170904	0.7544847445837042
0.5636706974243436	0.7385414947826792	0.7543978868913808
0.5639009544116841	0.5364387363366785	0.7543110391984529
0.5641312113985686	0.0587800216723775	0.7542242015037656
0.5643614683849889	0.6230998833928791	0.7541373738061706
0.5645917253709454	0.7017633354153874	0.7540505561045172
0.5648219823564515	0.1829862654755119	0.7539637483976495
0.5650522393414844	0.5152051085476664	0.7538769506844252
0.5652824963260639	0.7167924173788915	0.7537901629636865
0.5655127533101753	0.1871648808795907	0.7537033852342885
0.5657430102938377	0.5665149267349197	0.7536166174950737
0.5659732672770249	0.6835049201394434	0.7535298597449019
0.5662035242597581	0.02278877411624014	0.7534431119826152
0.5664337812420174	0.7047995282403076	0.753356374207071
0.5666640382238224	0.45514292178995175	0.7532696464171122
0.566894295205169	0.430934088202202	0.7531829286115911
0.5671245521860547	0.6987826178784738	0.7530962207893588
0.5673548091664764	0.1133792137669567	0.7530095229492673
0.5675850661464372	0.7395646767266937	0.7529228350901662
0.5678153231259347	0.13809121233644095	0.7528361572109074
0.5680455801049672	0.7017661078762534	0.7527494893103425
0.5682758370835433	0.28432384510650566	0.7526628313873193
0.568506094061659	0.6649443834542045	0.752576183440691
0.568736351039306	0.3308444893653433	0.752489545469312
0.5689666080164948	0.6627213971650426	0.7524029174720299
0.5691968649932166	0.28391253378620074	0.7523162994476997
0.569427121969493	0.7001736494605926	0.7522296913951654
0.5696573789452986	0.139124827227727	0.7521430933132883
0.5698876359206432	0.7433464175885794	0.7520565052009168
0.5701178928955213	0.11320904172238855	0.7519699270569052
0.5703481498699411	0.698410825435438	0.751883358880103
0.5705784068439023	0.44246567733101744	0.7517968006693629
0.57080866381739	0.4435614455576833	0.7517102524235428
0.5710389207904281	0.7068363668931014	0.7516237141414869
0.5712691777629945	0.02419181203461157	0.751537185822056
0.571499434735092	0.6699860809821852	0.7514506674641023
0.571729691706731	0.5481965052197597	0.7513641590664749
0.5719599486779167	0.20165440250597078	0.7512776606280256
0.5721902056486448	0.7314667493679538	0.7511911721476091
0.5724204626189116	0.5059156545135157	0.7511046936240804
0.5726507195887108	0.18930396639825708	0.7510182250562955
0.5728809765580483	0.6933182480642238	0.7509317664431062
0.5731112335269226	0.6005851786869585	0.750845317783367
0.5733414904953418	0.030655927496567204	0.7507588790759289
0.5735717474633207	0.5536109100918275	0.7506724503196406
0.5738020044308096	0.7445466170532924	0.750586031513375
0.5740322613978374	0.4574316003199782	0.750499622655976
0.5742625183644051	0.09092433334226246	0.7504132237462977
0.5744927753305162	0.5696868042508139	0.7503268347831934
0.5747230322961552	0.750161543786874	0.7502404557655241
0.5749532892613394	0.583410509544686	0.7501540866921382
0.5751835462260605	0.1845382303540234	0.750067727561894
0.5754138031903211	0.25984696458280165	0.7499813783736458
0.5756440601541157	0.5897263987388159	0.7498950391262509
0.5758743171174565	0.727761960097794	0.7498087098185605
0.5761045740803278	0.6710089639348814	0.7497223904494363
0.5763348310427399	0.47582743576502107	0.7496360810177298
0.5765650880046969	0.18651343122191277	0.7495497815222958
0.5767953449661841	0.11864467901140718	0.7494634919619958
0.5770256019272054	0.377466101124153	0.7493772123356844
0.577255858887767	0.5578564920194709	0.7492909426422159
0.5774861158478699	0.6850341435682377	0.7492046828804461
0.5777163728075054	0.7428425974415278	0.7491184330492349
0.5779466297666811	0.7271974401451646	0.7490321931474363
0.578176886725397	0.6933431826121651	0.7489459631739073
0.5784071436836442	0.658200142213412	0.7488597431275079
0.5786374006414301	0.5877088353170699	0.7487735330070927
0.578867657598752	0.5494708808433411	0.7486873328115199
0.5790979145556155	0.5124869785014701	0.7486011425396448
0.5793281715120205	0.47518180385226066	0.748514962190325
0.5795584284679633	0.4813596834618533	0.7484287917624194
0.5797886854234434	0.49587689501367255	0.7483426312547863
0.5800189423784556	0.5310508966887506	0.7482564806662851
0.5802491993330107	0.576710252745166	0.7481703399957703
0.5804794562871052	0.6176353164890465	0.7480842092421011
0.5807097132407343	0.6860458597087726	0.7479980884041376
0.5809399701939081	0.7222096390897592	0.7479119774807345
0.581170227146615	0.7402033074534131	0.7478258764707547
0.5814004840988634	0.7112976344399126	0.7477397853730541
0.5816307410506427	0.6264169587622725	0.7476537041864949
0.581860998001962	0.46311265018622516	0.7475676329099332
0.5820912549528156	0.2268472157350776	0.7474815715422299
0.582321511903214	0.05880401552406245	0.7473955200822404
0.5825517688531537	0.3544193282760274	0.7473094785288256
0.5827820258026215	0.599956341196585	0.7472234468808496
0.5830122827516278	0.7404157912765283	0.7471374251371683
0.5832425397001711	0.6734755237537647	0.7470514132966419
0.5834727966482561	0.420314410415047	0.7469654113581288
0.583703053595877	0.01568381243569872	0.746879419320491
0.5839333105430392	0.42348900465556305	0.7467934371825865
0.5841635674897337	0.6953748822250807	0.7467074649432792
0.5843938244359682	0.6812158050784232	0.7466215026014267
0.5846240813817348	0.3377368174166905	0.7465355501558922
0.5848543383270431	0.2104948588519465	0.7464496076055328
0.5850845952718867	0.6537084311202828	0.7463636749492121
0.5853148522162726	0.6906240689811802	0.746277752185788
0.5855451091601936	0.28230887932915566	0.7461918393141244
0.5857753661036494	0.34095018680188627	0.7461059363330828
0.5860056230466429	0.7257590622643083	0.746020043241523
0.5862358799891741	0.5220084025691861	0.745934160038307
0.5864661369312474	0.14824318055597863	0.7458482867222944
0.5866963938728601	0.6946791698950523	0.7457624232923481
0.586926650814006	0.5647980432059754	0.7456765697473322
0.5871569077546975	0.1559692834685339	0.745590726086104
0.5873871646949215	0.7200172940638485	0.7455048923075306
0.5876174216346832	0.45589397651740643	0.7454190684104723
0.5878476785739746	0.36580929339125046	0.7453332543937945
0.5880779355128092	0.7239362877523768	0.7452474502563546
0.5883081924511832	0.11594197143334839	0.7451616559970167
0.5885384493890894	0.6534466781760528	0.7450758716146463
0.5887687063265357	0.4840614310658907	0.7449900971081034
0.5889989632635232	0.4425912595256418	0.7449043324762503
0.58922922020005	0.6724675490258293	0.7448185777179512
0.5894594771361094	0.2046608474411219	0.7447328328320719
0.5896897340717048	0.7189658909835593	0.7446470978174744
0.5899199910068343	0.0460866979212759	0.744561372673023
0.5901502479415013	0.7407296642739207	0.7444756573975804
0.5903805048757075	0.02704682007568804	0.7443899519900093
0.5906107618094558	0.7256911880905985	0.744304256449173
0.5908410187427352	0.008428966351858302	0.7442185707739395
0.5910712756755654	0.7409851030712814	0.7441328949631656
0.5913015326079265	0.12379373910868752	0.7440472290157231
0.5915317895398282	0.7027857808528191	0.743961572930473
0.5917620464712586	0.329364840133151	0.7438759267062842
0.5919923034022285	0.5831318528906838	0.7437902903420176
0.5922225603327381	0.5828999762468423	0.7437046638365378
0.5924528172627813	0.2890181168939912	0.7436190471887121
0.5926830741923669	0.737989540019931	0.7435334403974023
0.5929133311214813	0.1541422647482591	0.743447843461479
0.5931435880501348	0.6214386249714523	0.7433622563798032
0.5933738449783175	0.596896495083257	0.7432766791512448
0.5936041019060473	0.13239658982745728	0.7431911117746623
0.5938343588333146	0.6972997395961283	0.7431055542489252
0.5940646157601132	0.5150420789511287	0.7430200065729019
0.594294872686454	0.20168607425977592	0.742934468745454
0.594525129612331	0.7119815714381628	0.7428489407654503
0.5947553865377436	0.5548797500554922	0.742763422631757
0.5949856434626966	0.07250618219414251	0.7426779143432389
0.5952159003871854	0.631360178887852	0.7425924158987643
0.5954461573112145	0.6882541295590888	0.7425069272971984
0.595676414234774	0.26563020547867056	0.7424214485374113
0.5959066711578754	0.31806105819560626	0.7423359796182659
0.5961369280805133	0.6937989808025694	0.7422505205386314
0.5963671850026852	0.6637265064181822	0.7421650712973756
0.5965974419243947	0.2923382188467038	0.742079631893365
0.5968276988456388	0.20087575724454443	0.7419942023254678
0.5970579557664252	0.5924347523687301	0.7419087825925489
0.5972882126867474	0.7268679518294623	0.7418233726934785
0.5975184696066071	0.5973766597448986	0.7417379726271237
0.5977487265260056	0.2890049423937939	0.7416525823923521
0.597978983444933	0.09190918414211247	0.7415672019880356
0.5982092403633974	0.42996928921926447	0.7414818314130392
0.5984394972814002	0.6484978927154303	0.741396470666231
0.5986697541989504	0.7244442336743777	0.7413111197464761
0.5989000111160254	0.6766129318657464	0.7412257786526514
0.5991302680326346	0.536238561266714	0.7411404473836226
0.5993605249487864	0.3329122425270902	0.7410551259382551
0.5995907818644762	0.12279928965564002	0.7409698143154198
0.5998210387797	0.07591237588114086	0.7408845125139872
0.6000512956944588	0.2496933042087398	0.7407992205328265
0.6002815526087623	0.3880302879707479	0.7407139383708035
0.6005118095225959	0.4897424636279578	0.740628666026793
0.6007420664359702	0.5636323862595084	0.7405434034996607
0.6009723233488814	0.6153466391807274	0.7404581507882783
0.6012025802613269	0.6508879782909425	0.7403729078915162
0.6014328371733159	0.6750968513280188	0.7402876748082412
0.6016630940848356	0.6843006878422332	0.7402024515373284
0.6018933509958873	0.6795459862173748	0.7401172380776476
0.6021236079064759	0.6596909635951115	0.7400320344280674
0.6023538648166064	0.6283634737666903	0.7399468405874565
0.6025841217262691	0.5933173527976061	0.7398616565546895
0.602814378635467	0.5377746638726518	0.7397764823286359
0.6030446355442104	0.44611986463258657	0.7396913179081631
0.6032748924524884	0.3204908766937365	0.7396061632921459
0.6035051493602983	0.15355652472960646	0.739521018479457
0.603735406267647	0.03326955658713371	0.7394358834689647
0.60396566317453	0.23745536332203343	0.7393507582595428
0.6041959200809549	0.4470746860835335	0.7392656428500597
0.604426176986905	0.630502288417673	0.7391805372393934
0.6046564338923975	0.7167166847488649	0.7390954414264095
0.6048866907974293	0.6999776692201873	0.7390103554099812
0.6051169477019982	0.5569004346228124	0.7389252791889814
0.6053472046060914	0.2603813198873724	0.7388402127622873
0.6055774615097335	0.11022818220077046	0.738755156128762
0.605807718412907	0.45810030693609993	0.7386701092872847
0.6060379753156138	0.6928950373975524	0.7385850722367273
0.6062682322178594	0.6998838439391386	0.7385000449759607
0.6064984891196423	0.425329613612048	0.7384150275038581
0.6067287460209557	0.03962808024535358	0.7383300198192955
0.6069590029218033	0.509112955778304	0.7382450219211443
0.607189259822194	0.7257959314407798	0.7381600338082748
0.6074195167221172	0.5553639502895432	0.7380750554795643
0.6076497736215764	0.05319425280627321	0.7379900869338852
0.6078800305205752	0.5091385549694689	0.7379051281701098
0.6081102874191086	0.7186732310782729	0.7378201791871137
0.6083405443171792	0.4297644419098223	0.7377352399837702
0.6085708012147868	0.21960221872978036	0.7376503105589532
0.6088010581119253	0.6839544995554239	0.7375653909115394
0.6090313150086072	0.5736707037081744	0.7374804810403984
0.6092615719048254	0.09420374227328263	0.7373955809444074
0.6094918288005794	0.6677824805345195	0.7373106906224411
0.6097220856958577	0.5622060642181717	0.7372258100733787
0.6099523425906765	0.1690359026549197	0.7371409392960889
0.6101825994850328	0.7222291142303511	0.7370560782894481
0.6104128563789274	0.39786250151853775	0.7369712270523309
0.6106431132723527	0.418594871209978	0.7368863855836154
0.6108733701653143	0.702497227766064	0.7368015538821749
0.6111036270578171	0.010380060359934662	0.7367167319468835
0.6113338839498489	0.7041799082312307	0.7366319197766208
0.6115641408414125	0.3600506467543124	0.736547117370262
0.6117943977325182	0.5376876858782864	0.7364623247266789
0.6120246546231594	0.5633378440842554	0.7363775418447503
0.612254911513338	0.35488757114573705	0.7362927687233516
0.6124851684030443	0.659514159139582	0.7362080053613624
0.6127154252922943	0.22629891788411816	0.7361232517576536
0.6129456821810749	0.6939692005909491	0.7360385079111064
0.613175939069394	0.17740769987569038	0.7359537738205948
0.6134061959572459	0.6956526873461352	0.7358690494849974
0.6136364528446366	0.2141115502716633	0.7357843349031891
0.6138667097315599	0.6667093969133093	0.7356996300740495
0.6140969666180276	0.3320057788332665	0.7356149349964509
0.6143272235040267	0.5820001584441286	0.7355302496692762
0.6145574803895598	0.5095493420530064	0.7354455740914012
0.6147877372746213	0.3979955513521831	0.7353609082617061
0.6150179941592172	0.6849062951586663	0.735276252179066
0.6152482510433557	0.07035235073926843	0.7351916058423561
0.6154785079270249	0.718758982299035	0.7351069692504586
0.6157087648102221	0.3510910215697497	0.7350223424022525
0.6159390216929586	0.4642266729520078	0.734937725296612
0.6161692785752326	0.6837367838061711	0.7348531179324164
0.6163995354570408	0.06956760628349354	0.734768520308545
0.6166297923383879	0.629516267058969	0.734683932423875
0.6168600492192763	0.6102590601808074	0.734599354277284
0.617090306099693	0.03197497811378314	0.734514785867656
0.6173205629796447	0.644732389005182	0.7344302271938674
0.6175508198591356	0.6353850075807436	0.7343456782547957
0.6177810767381533	0.06103573400024476	0.7342611390493249
0.6180113336167059	0.5460981504673608	0.7341766095763315
0.6182415904947994	0.7177305516255617	0.7340920898346925
0.6184718473724263	0.3458711821788063	0.7340075798232908
0.6187021042495833	0.24635492117562557	0.7339230795410072
0.6189323611262816	0.6721117991118676	0.7338385889867173
0.6191626180025164	0.6635637780764164	0.7337541081593031
0.619392874878285	0.3076905028720817	0.7336696370576458
0.6196231317535869	0.2068475810475488	0.733585175680626
0.6198533886284238	0.610780300737377	0.7335007240271232
0.6200836455027972	0.7145563997544531	0.7334162820960177
0.6203139023767084	0.5541663015890617	0.7333318498861897
0.6205441592501496	0.17698605532591216	0.7332474273965227
0.6207744161231226	0.2270060338098966	0.7331630146258973
0.6210046729956292	0.554178774545936	0.7330786115731934
0.6212349298676669	0.7177376740061411	0.7329942182372937
0.6214651867392503	0.6868035911433569	0.7329098346170742
0.6216954436103636	0.5436065143050248	0.7328254607114216
0.6219257004810086	0.3029911626447918	0.7327410965192174
0.6221559573511952	0.02415045957794526	0.7326567420393394
0.6223862142209142	0.23035021796738764	0.7325723972706728
0.6226164710901595	0.4301162098078564	0.7324880622121022
0.6228467279589425	0.5913908426617045	0.7324037368625052
0.6230769848272637	0.685304728883079	0.7323194212207638
0.6233072416951086	0.7172621382902197	0.7322351152857658
0.6235374985625008	0.7119289818087462	0.7321508190563853
0.6237677554294234	0.7018991795293583	0.7320665325315108
0.6239980122958815	0.6744130874403782	0.7319822557100233
0.6242282691618737	0.6352031235474696	0.7318979885908062
0.6244585260273992	0.5878334712093367	0.7318137311727428
0.6246887828924651	0.5713792772549356	0.7317294834547138
0.6249190397570604	0.5693740249382564	0.7316452454356062
0.6251492966211891	0.5772771898997018	0.7315610171143022
0.6253795534848529	0.5901758893594665	0.7314767984896846
0.6256098103480491	0.6179746089728924	0.7313925895606381
0.6258400672107768	0.6386101939386019	0.7313083903260467
0.6260703240730434	0.6759821166472182	0.7312242007847918
0.6263005809348413	0.7037512506877508	0.7311400209357599
0.6265308377961789	0.7160969705755131	0.7310558507778325
0.6267610946570443	0.6992094151956922	0.7309716903098981
0.6269913515174476	0.6413584223633457	0.7308875395308374
0.627221608377388	0.5186871761580856	0.7308033984395351
0.6274518652368541	0.3398297778878219	0.7307192670348804
0.6276821220958555	0.10690964097368005	0.7306351453157546
0.6279123789543908	0.16064970066655848	0.7305510332810428
0.6281426358124593	0.4156114549003663	0.7304669309296303
0.6283728926700624	0.6202255046753434	0.7303828382604023
0.6286031495272002	0.7117307459663476	0.7302987552722437
0.628833406383873	0.6447226548035717	0.7302146819640399
0.6290636632400788	0.40740393750837406	0.7301306183346774
0.6292939200958209	0.03735791353336271	0.7300465643830405
0.629524176951089	0.36995778847334226	0.7299625201080189
0.6297544338058927	0.6567077536916439	0.729878485508495
0.6299846906602271	0.696740071600664	0.7297944605833567
0.6302149475141015	0.44743995081363674	0.7297104453314871
0.6304452043675104	0.018224233838537218	0.7296264397517741
0.6306754612204539	0.4986457218846847	0.7295424438431045
0.6309057180729287	0.7153240295569427	0.729458457604366
0.6311359749249349	0.5247674083852703	0.7293744810344452
0.6313662317764754	0.005906375539450073	0.7292905141322281
0.6315964886275498	0.5406569908705225	0.7292065568966019
0.6318267454781563	0.7023804226825973	0.729122609326454
0.6320570023283031	0.34587059647083057	0.729038671420669
0.6322872591779822	0.3064351763038268	0.728954743178137
0.6325175160272003	0.7025416156573013	0.7288708245977433
0.6327477728759443	0.48152649634406053	0.7287869156783803
0.6329780297242225	0.21649740318327648	0.7287030164189324
0.6332082865720254	0.7016402628970537	0.7286191268182912
0.6334385434193595	0.45560284128689327	0.7285352468753424
0.6336688002662351	0.3098825108505175	0.7284513765889704
0.6338990571126412	0.726191592175475	0.7283675159580674
0.6341293139585825	0.25046262777125317	0.7282836649815201
0.6343595708040539	0.5464304372397568	0.7281998236582188
0.6345898276490586	0.6154178044004162	0.7281159919870512
0.6348200844936002	0.15794261343366156	0.7280321699669046
0.6350503413376757	0.7149983779855742	0.7279483575966691
0.6352805981812785	0.2071208673955126	0.7278645548752362
0.6355108550244218	0.6395327153115279	0.7277807618014901
0.6357411118670877	0.44681964703944843	0.7276969783743268
0.6359713687092944	0.49170469620322815	0.7276132045926291
0.6362016255510312	0.5781085706505068	0.7275294404552902
0.6364318823922968	0.3564850952506665	0.7274456859612006
0.6366621392331024	0.6484001242544021	0.7273619411092458
0.6368923960734305	0.3060885172168241	0.7272782058983223
0.637122652913295	0.6469281228559977	0.7271944803273149
0.6373529097526901	0.3243616912717135	0.7271107643951159
0.6375831665916255	0.6250599650796979	0.7270270581006124
0.6378134234300867	0.41137613402573986	0.7269433614426998
0.6380436802680843	0.53823716647374	0.7268596744202649
0.6382739371056116	0.5528945643973053	0.7267759970322009
0.6385041939426734	0.36195629286957004	0.7266923292773969
0.6387344507792709	0.6768390926136209	0.7266086711547435
0.6389647076153947	0.05801489942642535	0.726525022663135
0.6391949644510536	0.6986790466292832	0.7264413838014595
0.6394252212862447	0.32332523553366443	0.7263577545686096
0.6396554781209667	0.5061684151499372	0.7262741349634769
0.6398857349552224	0.663353765117656	0.7261905249849524
0.6401159917890133	0.026624731945405676	0.7261069246319268
0.6403462486223359	0.6751725867803499	0.7260233339032935
0.6405765054551932	0.5289912124094726	0.7259397527979435
0.6408067622875905	0.20011550876286688	0.7258561813147668
0.6410370191195093	0.7025336191565268	0.7257726194526625
0.6412672759509577	0.49160159152674654	0.7256890672105198
0.6414975327819392	0.1863447052586076	0.72560552458723
0.6417277896124558	0.6856348469832786	0.7255219915816853
0.6419580464424994	0.5861259221617853	0.7254384681927809
0.6421883032720794	0.013032428726962177	0.7253549544194067
0.6424185601011898	0.5568641493683252	0.7252714502604575
0.6426488169298322	0.7053086694863764	0.7251879557148261
0.6428790737580032	0.3743600623223297	0.7251044707814069
0.6431093305857118	0.17319407483178922	0.7250209954590902
0.6433395874129585	0.6058055772207741	0.7249375297467691
0.6435698442397293	0.7051621768673858	0.7248540736433424
0.6438001010660258	0.4431531861236711	0.7247706271477031
0.6440303578918601	0.02477574472802957	0.7246871902587412
0.6442606147172187	0.4551712480309252	0.7246037629753552
0.6444908715421094	0.6860467765481062	0.7245203452964366
0.644721128366542	0.6760810437343397	0.7244369372208759
0.644951385190506	0.43265637933898404	0.7243535387475716
0.6451816420139945	0.07411954799352233	0.7242701498754206
0.6454118988370119	0.28926818302767215	0.7241867706033159
0.6456421556595674	0.5651555536828408	0.724103400930149
0.6458724124816446	0.6920937047959655	0.724020040854821
0.646102669303259	0.6941180983132365	0.7239366903762209
0.6463329261244025	0.596037556496271	0.723853349493247
0.6465631829450827	0.3938197983533642	0.723770018204792
0.6467934397652876	0.18734942991513617	0.7236866965097555
0.6470236965850286	0.0396423031110007	0.7236033844070288
0.6472539534042944	0.22767616787249306	0.7235200818955119
0.6474842102230982	0.39715864205751383	0.7234367889740957
0.6477144670414289	0.5079208733024299	0.7233535056416802
0.6479447238592912	0.6085086391280368	0.7232702318971598
0.6481749806766829	0.6471143232771259	0.7231869677394313
0.6484052374936038	0.6966720025844151	0.7231037131673912
0.648635494310068	0.6956246956142118	0.723020468179931
0.6488657511260543	0.7198472328596589	0.7229372327759547
0.6490960079415745	0.7082862157373201	0.7228540069543548
0.6493262647566236	0.7186248601957927	0.7227707907140298
0.6495565215712042	0.7103843198277607	0.722687584053876
0.6497867783853133	0.7075287589316308	0.7226043869727914
0.6500170351989562	0.7137238836443892	0.7225211994696714
0.6502472920121287	0.6869672044948678	0.7224380215434144
0.6504775488248262	0.6695792031048675	0.7223548531929203
0.650707805637059	0.6318767667310953	0.722271694417082
0.6509380624488297	0.545289969550211	0.7221885452147973
0.6511683192601306	0.4433333577975301	0.7221054055849659
0.6513985760709579	0.3015023266204042	0.7220222755264878
0.6516288328813222	0.11071871261145005	0.7219391550382568
0.6518590896912065	0.0946727258409269	0.7218560441191775
0.652089346500628	0.3151161053771139	0.7217729427681421
0.6523196033095773	0.5269680380160272	0.7216898509840523
0.6525498601180567	0.6668335252493606	0.7216067687658059
0.6527801169260646	0.7041358530281896	0.7215236961123022
0.6530103737336057	0.6255121576128515	0.7214406330224382
0.6532406305406774	0.41503623906016923	0.7213575794951143
0.6534708873472843	0.0841985957258723	0.7212745355292275
0.6537011441534134	0.2892055824932516	0.7211915011236819
0.653931400959074	0.5908555799706905	0.7211084762773734
0.654161657764268	0.7077432390143481	0.721025460989201
0.6543919145689834	0.5817987331130589	0.7209424552580682
0.6546221713732382	0.22878514725490173	0.7208594590828687
0.6548524281770242	0.23268919830255663	0.7207764724625053
0.6550826849803336	0.6028595528751557	0.7206934953958805
0.6553129417831772	0.6894074279877245	0.7206105278818907
0.6555431985855517	0.41001581602944304	0.7205275699194374
0.6557734553874571	0.11451094995574718	0.720444621507421
0.6560037121888966	0.5808338697524861	0.7203616826447405
0.6562339689898674	0.6819855598472397	0.720278753330298
0.6564642257903511	0.3017170044505674	0.7201958335630005
0.6566944825903741	0.3136733761401901	0.7201129233417396
0.6569247393899227	0.6975373239203712	0.7200300226654212
0.6571549961889985	0.5161016052871108	0.7199471315329457
0.6573852529876135	0.12994471844402555	0.7198642499432102
0.657615509785757	0.6629895715554837	0.71978137789512
0.6578457665834266	0.5590684887682471	0.7196985153875772
0.6580760233806262	0.1149460809198658	0.7196156624194823
0.6583062801773548	0.6697261849645842	0.7195328189897372
0.6585365369736133	0.484416525510479	0.7194499850972437
0.6587667937693992	0.2828256888570994	0.7193671607409045
0.658997050564716	0.7072903101868097	0.7192843459196206
0.6592273073595619	0.2329634027668711	0.719201540632295
0.6594575641539389	0.5586506724988338	0.7191187448778292
0.6596878209478447	0.5927096728530881	0.7190359586551266
0.6599180777412769	0.22642333760227656	0.7189531819630908
0.660148334534233	0.7023332098722961	0.7188704148006254
0.6603785913267277	0.09578321647726312	0.7187876571666278
0.6606088481187504	0.6693883222791506	0.7187049090600054
0.6608391049103001	0.3332022759048341	0.7186221704796611
0.661069361701383	0.5868063004061914	0.7185394414244964
0.6612996184919949	0.462447965164739	0.7184567218934159
0.6615298752821287	0.5030561078693221	0.718374011885326
0.6617601320717952	0.5314160217646673	0.7182913113991263
0.6619903888609937	0.46501454416485444	0.7182086204337206
0.6622206456497202	0.5375292944947541	0.7181259389880146
0.6624509024379693	0.4852862681987387	0.718043267060914
0.662681159225754	0.4866381707161498	0.7179606046513187
0.6629114160130605	0.5539392880293467	0.7178779517581376
0.6631416727998991	0.36206662344187224	0.7177953083802714
0.6633719295862709	0.65067105263432	0.7177126745166246
0.6636021863721643	0.1441619255490023	0.7176300501661056
0.6638324431575879	0.7064554183466523	0.7175474353276162
0.6640626999425401	0.1640141727905513	0.7174648300000622
0.6642929567270179	0.6251138478040295	0.7173822341823494
0.6645232135110164	0.495719200795235	0.7172996478733848
0.6647534702945533	0.3161878784581158	0.7172170710720674
0.6649837270776152	0.7044649633066232	0.7171345037773075
0.665213983860212	0.18530111116941728	0.717051945988007
0.6654442406423392	0.5623376732681775	0.7169693977030732
0.6656744974239942	0.6273766885805259	0.7168868589214128
0.6659047542051738	0.010255188885496258	0.716804329641933
0.6661350109858812	0.635967607367465	0.7167218098635384
0.6663652677661177	0.5968371510881306	0.7166392995851351
0.6665955245458856	0.02367765513580483	0.7165567988056285
0.6668257813251809	0.6063791745161233	0.7164743075239262
0.6670560381040046	0.6444176518319684	0.7163918257389347
0.6672862948823456	0.1362402592148913	0.7163093534495644
0.6675165516602196	0.4656817334082574	0.7162268906547167
0.6677468084376204	0.6979647028439677	0.7161444373533007
0.6679770652145507	0.4285593374779431	0.7160619935442224
0.6682073219910055	0.12003540077922403	0.7159795592263909
0.6684375787669923	0.5902516125947972	0.7158971343987107
0.6686678355425011	0.7046520743230328	0.715814719060093
0.6688980923175449	0.43162087391442644	0.7157323132094405
0.6691283490921125	0.048629435501265195	0.7156499168456649
0.6693586058662132	0.4861429630417373	0.715567529967671
0.6695888626398374	0.6952424390195894	0.71548515257437
0.6698191194129902	0.6116349374824522	0.7154027846646679
0.6700493761856666	0.31211028484163855	0.715320426237475
0.6702796329578781	0.08516160970128134	0.7152380772916954
0.6705098897296158	0.4461811562035022	0.7151557378262406
0.6707401465008774	0.6510181561074928	0.7150734078400203
0.6709704032716702	0.6957090679196914	0.7149910873319403
0.6712006600419798	0.581018592054251	0.7149087763009147
0.6714309168118471	0.3592228804133337	0.7148264747458377
0.6716611735812156	0.08287410037758752	0.7147441826656387
0.6718914303501209	0.1928105563889656	0.7146619000592142
0.6721216871185449	0.42402152307979124	0.7145796269254797
0.6723519438864934	0.5868062303661941	0.714497363263343
0.6725822006539718	0.6733181711652189	0.7144151090717116
0.6728124574209788	0.6971171324744658	0.7143328643494954
0.6730427141875083	0.679766527372319	0.7142506290956068
0.6732729709535645	0.6402350452106489	0.7141684033089538
0.6735032277191468	0.5698094173412462	0.7140861869884472
0.6737334844842614	0.48229161848703606	0.7140039801329946
0.6739637412489015	0.3995780588847479	0.7139217827415091
0.6741939980130659	0.34364953773606033	0.7138395948129012
0.6744242547767585	0.29275618719362395	0.7137574163460804
0.674654511539969	0.24948535731636973	0.7136752473399607
0.67488476830272	0.22672758892753836	0.7135930877934452
0.6751150250649919	0.23403846480024304	0.7135109377054518
0.6753452818267863	0.24851923760412664	0.713428797074891
0.6755755385881139	0.2769175264676262	0.7133466659006701
0.67580579534896	0.33793914735673586	0.7132645441817058
0.6760360521093426	0.39669244726699215	0.713182431916903
0.6762663088692439	0.4727955184386099	0.7131003291051796
0.6764965656286736	0.5582853060954847	0.7130182357454441
0.6767268223876216	0.6191743068775886	0.7129361518366116
0.6769570791461004	0.6788190724573532	0.71285407737759
0.6771873359041056	0.7092180227146428	0.7127720123672925
0.6774175926616397	0.6740305301520364	0.7126899568046307
0.6776478494187009	0.6062166856382534	0.7126079106885175
0.6778781061752832	0.4412776550019356	0.7125258740178675
0.6781083629313944	0.23459595980948578	0.7124438467915906
0.6783386196870355	0.032721116368608416	0.712361829008599
0.6785688764422033	0.3133750826866495	0.7122798206678067
0.6787991331968966	0.5382170958054945	0.7121978217681272
0.6790293899511144	0.6932201056738645	0.7121158323084738
0.6792596467048538	0.6726023680342905	0.7120338522877607
0.6794899034581258	0.4957011443543129	0.7119518817048976
0.6797201602109171	0.16278208091293533	0.7118699205588025
0.6799504169632334	0.23637598999638143	0.7117879688483869
0.6801806737150646	0.5698852638331164	0.7117060265725681
0.68041093046643	0.7033450951132009	0.7116240937302534
0.6806411872173221	0.5517069764628517	0.7115421703203589
0.6808714439677416	0.16833494556273232	0.7114602563417989
0.6811017007176862	0.32281836386343704	0.7113783517934881
0.6813319574671614	0.651404926932736	0.711296456674339
0.6815622142161579	0.6543916246631929	0.7112145709832695
0.6817924709646803	0.2658327467220949	0.7111326947191923
0.6820227277127276	0.2997038358480446	0.7110508278810226
0.682252984460302	0.6638194854672682	0.7109689704676745
0.6824832412074039	0.5816770255292639	0.7108871224780626
0.6827134979540264	0.06727283234866344	0.7108052839111049
0.6829437547001713	0.5260709609769783	0.7107234547657154
0.6831740114458406	0.6927591762150264	0.7106416350408091
0.6834042681910357	0.2614447787121206	0.7105598247353009
0.683634524935758	0.4143684813698115	0.7104780238481057
0.6838647816800025	0.6901167270752839	0.7103962323781412
0.6840950384237743	0.28437200677175617	0.7103144503243212
0.6843252951670746	0.4307161982706489	0.7102326776855615
0.6845555519098919	0.6915950029304359	0.710150914460782
0.6847858086522308	0.15224787312538446	0.7100691606488976
0.6850160653940982	0.5769840697776056	0.709987416248822
0.6852463221354924	0.5947581958283442	0.7099056812594722
0.6854765788764086	0.16146466815462923	0.7098239556797665
0.6857068356168541	0.7049288867911727	0.709742239508619
0.68593709235682	0.26780352576558164	0.70966053274495
0.6861673490963067	0.5626541848412108	0.7095788353876759
0.686397605835324	0.5524080741267889	0.7094971474357105
0.6866278625738659	0.3082656993144938	0.709415468887973
0.6868581193119322	0.6728369737078219	0.709333799743381
0.6870883760495132	0.07563358127864905	0.7092521400008551
0.6873186327866273	0.6918385443553517	0.7091704896593067
0.687548889523266	0.08508839891851594	0.7090888487176564
0.6877791462594233	0.6865376336649304	0.7090072171748241
0.6880094029951036	0.18061138530183374	0.7089255950297262
0.6882396597303118	0.6799766379555781	0.7088439822812791
0.6884699164650477	0.19924722158738573	0.708762378928401
0.6887001731993032	0.6725455543170099	0.708680784970013
0.688930429933071	0.13772981697429	0.7085992004050365
0.6891606866663755	0.6917481716478178	0.708517625232381
0.6893909433992006	0.009334287389870966	0.7084360594509712
0.6896212001315318	0.6958898032817321	0.7083545030597309
0.6898514568634107	0.19100145309702704	0.7082729560575645
0.6900817135948057	0.6269132451401398	0.7081914184434019
0.690311970325717	0.446482355766956	0.7081098902161627
0.6905422270561613	0.41910462001307847	0.70802837137476
0.6907724837861406	0.6475611369049245	0.7079468619181126
0.6910027405156278	0.060489902603161005	0.7078653618451497
0.6912329972446433	0.6713084341051652	0.7077838711547837
0.6914632539731796	0.3896107671326906	0.7077023898459371
0.6916935107012404	0.40594424619376623	0.7076209179175288
0.6919237674288249	0.6791704337714041	0.7075394553684787
0.692154024155926	0.15171354140319304	0.7074580021977098
0.6923842808825535	0.542676567986368	0.7073765584041388
0.692614537608711	0.6446201917924614	0.707295123986685
0.6928447943343855	0.05551214891205858	0.7072136989442735
0.6930750510595783	0.5697664474288865	0.7071322832758244
0.6933053077843043	0.6425403828413927	0.7070508769802537
0.6935355645085468	0.13736650436298037	0.7069694800564877
0.6937658212323106	0.4824709140946116	0.706888092503446
0.6939960779555984	0.6974975773094516	0.7068067143200488
0.6942263346784128	0.351574008498557	0.7067253455052166
0.6944565914007416	0.23285752714919705	0.7066439860578752
0.6946868481225886	0.6385104879912937	0.7065626359769444
0.6949171048439644	0.6353490932467454	0.7064812952613424
0.6951473615648682	0.22855145839893218	0.7063999639099915
0.6953776182852982	0.30253011076601455	0.706318641921814
0.6956078750052441	0.6557920899188986	0.7062373292957357
0.6958381317247085	0.6496144279869126	0.7061560260306778
0.6960683884436935	0.34983494449874675	0.7060747321255619
0.6962986451622123	0.09113481085976916	0.7059934475793058
0.6965289018802494	0.48249374398200584	0.7059121723908375
0.6967591585978056	0.6776812375268676	0.7058309065590792
0.6969894153148851	0.6443091269245476	0.7057496500829527
0.6972196720314844	0.4021928291264747	0.7056684029613817
0.6974499287476049	0.05007168365259415	0.7055871651932889
0.6976801854632525	0.2969273617518731	0.7055059367775953
0.6979104421784232	0.5610766592853413	0.7054247177132258
0.6981406988931194	0.6914599746859567	0.7053435079991031
0.6983709556073313	0.6722118194780179	0.7052623076341537
0.6986012123210584	0.5475931935469903	0.7051811166173019
0.6988314690343094	0.35533736008609146	0.7050999349474683
0.6990617257470843	0.13099546338571644	0.7050187626235765
0.6992919824593853	0.09266634739259305	0.7049375996445502
0.699522239171203	0.2922663003639677	0.7048564460093169
0.6997524958825405	0.45323813320637807	0.7047753017167993
0.699982752593403	0.5663154830370172	0.7046941667659203
0.7002130093037884	0.6381998342884873	0.7046130411556055
0.7004432660136907	0.6767946759192512	0.7045319248847811
0.7006735227231263	0.6884369398308039	0.7044508179523664
0.7009037794320777	0.6843819728083209	0.7043697203572924
0.7011340361405409	0.6699363475438229	0.7042886320984855
0.701364292848529	0.6555826188261102	0.7042075531748664
0.7015945495560405	0.6369863224579231	0.7041264835853607
0.7018248062630741	0.6264769508657209	0.7040454233288944
0.7020550629696317	0.6232792774814431	0.7039643724043924
0.7022853196757046	0.6294818912802811	0.7038833308107832
0.7025155763813028	0.644315853935172	0.7038022985469892
0.7027458330864167	0.6654697735261756	0.7037212756119398
0.7029760897910593	0.6853761736347266	0.7036402620045561
0.7032063464952185	0.7002862940103178	0.7035592577237689
0.7034366031988954	0.7003647886368489	0.7034782627685037
0.7036668599020952	0.6800906313804651	0.7033972771376853
0.7038971166048112	0.6309941908220382	0.7033163008302427
0.7041273733070486	0.5541402730763321	0.7032353338451004
0.704357630008805	0.442469705346203	0.703154376181186
0.7045878867100845	0.2849961227248379	0.7030734278374252
0.704818143410886	0.0840590230952567	0.7029924888127453
0.705048400111206	0.13824878004086338	0.7029115591060746
0.7052786568110484	0.36800139317150227	0.702830638716339
0.7055089135104105	0.5653169263254098	0.702749727642467
0.7057391702092861	0.6763046617382573	0.702668825883388
0.7059694269076894	0.6713145200010356	0.7025879334380248
0.7061996836056141	0.5511047549676167	0.7025070503053072
0.7064299403030548	0.29942950888225306	0.7024261764841653
0.7066601970000169	0.044940110379534826	0.7023453119735249
0.7068904536964973	0.3938027596848025	0.7022644567723153
0.7071207103924968	0.6394736309817539	0.7021836108794645
0.7073509670880168	0.6750618365475942	0.7021027742939003
0.7075812237830656	0.49741466432168224	0.7020219470145485
0.7078114804776291	0.11220579364875138	0.7019411290403423
0.708041737171706	0.3337771793131567	0.7018603203702112
0.7082719938653004	0.6518040486843021	0.7017795210030825
0.7085022505584169	0.6475051771080045	0.7016987309378835
0.7087325072510522	0.3350239352862526	0.7016179501735444
0.7089627639432097	0.17762556194089307	0.7015371787089937
0.7091930206348853	0.6032735673557729	0.7014564165431616
0.7094232773260797	0.6600773407472971	0.7013756636749778
0.7096535340167981	0.2890147725610181	0.7012949201033697
0.7098837907070374	0.2835611037668447	0.7012141858272684
0.7101140473967857	0.6728657291551524	0.7011334608456078
0.7103443040860609	0.5405519182289806	0.7010527451573115
0.7105745607748536	0.03270612215721297	0.7009720387613131
0.71080481746316	0.5778298057096054	0.7008913416565439
0.7110350741509888	0.6347057395031295	0.7008106538419314
0.7112653308383355	0.0765622584790831	0.7007299753164076
0.7114955875252024	0.5566823372691044	0.7006493060789022
0.7117258442115907	0.6296476058283244	0.7005686461283455
0.7119561008974912	0.030692126268899833	0.7004879954636716
0.7121863575829169	0.6178442169545013	0.7004073540838069
0.7124166142678573	0.5451117496046776	0.7003267219876862
0.7126468709523202	0.1736720359142142	0.7002460991742379
0.7128771276362987	0.6925761986909247	0.7001654856423956
0.7131073843197928	0.3062616569970451	0.700084881391091
0.713337641002808	0.4820345470092899	0.7000042864192536
0.7135678976853392	0.6102614162264004	0.699923700725817
0.7137981543673878	0.155608442748156	0.6998431243097124
0.7140284110489526	0.6930466073786712	0.6997625571698722
0.7142586677300459	0.15980321495255695	0.6996819993052242
0.7144889244106547	0.6191830592815355	0.6996014507147051
0.7147191810907757	0.3957156343663696	0.6995209113972484
0.7149494377704159	0.5143884896560843	0.6994403813517839
0.715179694449578	0.5290837188367987	0.6993598605772434
0.7154099511282517	0.40115192047341525	0.6992793490725631
0.7156402078064451	0.5821310308119284	0.699198846836673
0.7158704644841563	0.3331124137028162	0.6991183538685067
0.7161007211613918	0.6149155917450404	0.699037870166995
0.7163309778381457	0.3273902367009532	0.6989573957310731
0.7165612345144142	0.5998996252485789	0.6988769305596755
0.7167914911902048	0.38985494258126396	0.6987964746517331
0.7170217478655035	0.5443108790716797	0.6987160280061844
0.7172520045403218	0.4948681502168323	0.6986355906219589
0.7174822612146681	0.4213159380052216	0.6985551624979875
0.7177125178885173	0.6175046087107096	0.6984747436332129
0.7179427745618816	0.20684224949351226	0.6983943340265649
0.7181730312347663	0.6949886894290259	0.6983139336769757
0.7184032879071726	0.10207469724305229	0.6982335425833793
0.7186335445790955	0.6403823118023044	0.6981531607447117
0.7188638012505393	0.44397359911512746	0.6980727881599058
0.7190940579214914	0.3719749530833911	0.697992424827901
0.7193243145919662	0.6650346157151291	0.6979120707476267
0.7195545712619662	0.09378983648856098	0.6978317259180171
0.7197848279314697	0.5902537113685491	0.6977513903380147
0.7200150846004967	0.5596175795555308	0.6976710640065478
0.7202453412690393	0.13714132672132665	0.6975907469225541
0.7204755979370967	0.6720262998645596	0.6975104390849696
0.7207058546046718	0.46580078679812875	0.6974301404927286
0.7209361112717622	0.20914319843883308	0.6973498511447676
0.7211663679383734	0.6645038554205707	0.6972695710400203
0.7213966246044967	0.4970446271620174	0.6971893001774259
0.7216268812701349	0.13107542176432962	0.6971090385559191
0.7218571379352903	0.6205558211132536	0.6970287861744354
0.7220873945999673	0.5935293561850377	0.6969485430319095
0.7223176512641531	0.11004691314028789	0.6968683091272819
0.7225479079278561	0.4615958989945081	0.6967880844594867
0.7227781645910734	0.6795404693644782	0.6967078690274611
0.7230084212538069	0.4616179470568602	0.6966276628301413
0.7232386779160638	0.05992397883982514	0.6965474658664617
0.7234689345778313	0.5300864706498183	0.6964672781353636
0.7236991912391149	0.6883088717104668	0.6963870996357822
0.7239294478999103	0.48585454047830057	0.6963069303666561
0.7241597045602264	0.05415767543225447	0.6962267703269198
0.7243899612200517	0.3943556153666248	0.6961466195155147
0.7246202178793891	0.6616790864238307	0.6960664779313773
0.7248504745382562	0.6451686118161808	0.6959863455734391
0.7250807311966309	0.41138382811648233	0.6959062224406457
0.7253109878545195	0.03742808644163165	0.6958261085319329
0.7255412445119294	0.33606205724740057	0.6957460038462361
0.7257715011688521	0.5991671864659066	0.6956659083824965
0.7260017578252889	0.690525741899033	0.6955858221396519
0.7262320144812489	0.6080182919976991	0.6955057451166379
0.7264622711367202	0.42183434604840264	0.6954256773123967
0.7266925277917083	0.1432326009822228	0.6953456187258652
0.7269227844462052	0.13219339635826852	0.6952655693559853
0.7271530411002177	0.3709565735606581	0.6951855292016932
0.7273832977537418	0.5604372591839417	0.6951054982619295
0.7276135544067814	0.6486229013645198	0.695025476535632
0.7278438110593413	0.6927617355482821	0.6949454640217384
0.7280740677114199	0.6525639227941387	0.6948654607191884
0.7283043243630107	0.5751922037432665	0.6947854666269241
0.7285345810141188	0.48637202759413023	0.6947054817438831
0.728764837664735	0.3638983568314036	0.6946255060690087
0.7289950943148676	0.24574860148026967	0.6945455396012378
0.7292253509645117	0.14742067551665183	0.694465582339512
0.7294556076136723	0.05557548943885299	0.6943856342827698
0.7296858642623425	0.02625894515545213	0.6943056954299538
0.7299161209105344	0.08802902144061853	0.6942257657800003
0.7301463775582377	0.12941384563147929	0.6941458453318533
0.7303766342054508	0.1511479258993466	0.694065934084454
0.7306068908521831	0.16549989814940724	0.69398603203674
0.7308371474984321	0.1619700854385846	0.6939061391876529
0.731067404144191	0.13570805985795112	0.6938262555361361
0.7312976607894615	0.09104135205191777	0.6937463810811303
0.7315279174342425	0.03532259630827117	0.6936665158215768
0.7317581740785434	0.03652871838014399	0.6935866597564139
0.7319884307223659	0.12071531368647992	0.6935068128845824
0.7322186873656945	0.22821780174142337	0.6934269752050295
0.7324489440085349	0.3478586202455	0.6933471467166947
0.7326792006508902	0.4631921289976789	0.693267327418519
0.732909457292767	0.5672745409978455	0.693187517309442
0.7331397139341495	0.6491959102196873	0.6931077163884111
0.7333699705750496	0.6773057094607616	0.6930279246543646
0.733600227215464	0.659760568746895	0.692948142106246
0.7338304838553874	0.5737870985633412	0.6928683687429994
0.7340607404948207	0.4121394840040949	0.6927886045635674
0.7342909971337663	0.18520895819291228	0.6927088495668915
0.7345212537722274	0.08446618838719566	0.6926291037519136
0.7347515104102055	0.3561622243095273	0.6925493671175762
0.7349817670476942	0.5722945572335257	0.6924696396628245
0.7352120236846988	0.6770688401179765	0.6923899213865997
0.7354422803212147	0.629061707643688	0.6923102122878471
0.7356725369572439	0.4127104655928986	0.692230512365509
0.735902793592787	0.06582811961356161	0.6921508216185291
0.7361330502278324	0.31784549333437684	0.6920711400458549
0.7363633068623991	0.6050003689193699	0.6919914676464237
0.7365935634964749	0.6846315898048602	0.6919118044191838
0.736823820130061	0.48939251129411593	0.6918321503630784
0.7370540767631665	0.08855993696648512	0.6917525054770488
0.7372843333957796	0.3610372162506732	0.6916728697600434
0.7375145900279074	0.6535249098579304	0.6915932432110039
0.7377448466595452	0.6202096812048807	0.6915136258288768
0.7379751032906962	0.23790552256670316	0.6914340176126055
0.7382053599213547	0.28435505648589676	0.6913544185611367
0.7384356165515279	0.6404184130912394	0.6912748286734128
0.7386658731812079	0.588333507877118	0.6911952479483816
0.7388961298104031	0.1249080431975107	0.6911156763849854
0.739126386439113	0.4396665351763524	0.6910361139821695
0.73935664306733	0.6731850813681872	0.6909565607388818
0.739586899695065	0.3756814499679749	0.6908770166540644
0.7398171563223012	0.25186191073792086	0.6907974817266683
0.7400474129490523	0.6595038115187477	0.6907179559556348
0.7402776695753203	0.47526631487917337	0.6906384393399091
0.7405079262011035	0.17445538582589604	0.6905589318784375
0.7407381828263959	0.651999641913908	0.6904794335701684
0.7409684394512038	0.4633437635533676	0.6903999444140458
0.741198696075516	0.23767729152448952	0.6903204644090201
0.741428952699345	0.6728978368976697	0.690240993554033
0.741659209322679	0.3304142185680228	0.6901615318480355
0.74188946594554	0.418318807631827	0.6900820792899668
0.7421197225678982	0.6557099126099767	0.6900026358787839
0.7423499791897711	0.025956426524514464	0.6899232016134276
0.7425802358111514	0.6366427632541445	0.6898437764928476
0.742810492432047	0.41896488477096583	0.6897643605159883
0.7430407490524491	0.4126869643307379	0.6896849536818003
0.7432710056723565	0.6345767082128826	0.6896055559892312
0.7435012622917826	0.11570409999976644	0.689526167437224
0.7437315189107206	0.6869700658268739	0.6894467880247288
0.7439617755291713	0.13794794088667012	0.6893674177506931
0.7441920321471338	0.6362384160426895	0.689288056614065
0.7444222887646017	0.32635912552953616	0.689208704613795
0.7446525453815767	0.555820246861735	0.6891293617488305
0.7448828019980621	0.432383982403992	0.6890500280181188
0.7451130586140595	0.49388472615310286	0.6889707034206075
0.7453433152295755	0.4800369379849099	0.6888913879552431
0.7455735718445932	0.48231122095149914	0.68881208162098
0.7458038284591215	0.4709232986401321	0.6887327844167639
0.7460340850731594	0.5134204426497072	0.6886534963415442
0.7462643416867087	0.4155048749133627	0.6885742173942688
0.7464945982997645	0.5640134009661201	0.6884949475738892
0.7467248549123268	0.31416671035630456	0.6884156868793542
0.7469551115244031	0.6346543287270501	0.6883364353096106
0.7471853681359929	0.12552954718161113	0.6882571928636084
0.7474156247470881	0.6860344825262252	0.6881779595402997
0.7476458813576946	0.13928819730246692	0.6880987353386323
0.7478761379678086	0.6097307782726934	0.6880195202575574
0.7481063945774336	0.4200033576087968	0.6879403142960238
0.7483366511865632	0.39576117096994057	0.6878611174529837
0.7485669077951993	0.654511891014449	0.6877819297273867
0.7487971644033531	0.009847304292360415	0.6877027511181795
0.7490274210110142	0.6283469072939758	0.6876235816243158
0.7492576776181807	0.44230924465723614	0.6875444212447471
0.7494879342248624	0.2986415032427494	0.6874652699784207
0.7497181908310515	0.6865185484963102	0.68738612782429
0.7499484474367517	0.2746257315124554	0.6873069947813047
0.7501787040419584	0.4335858260791949	0.6872278708484176
0.7504089606466742	0.6578208781803261	0.6871487560245789
0.7506392172508972	0.20439231617422943	0.6870696503087405
0.7508694738546359	0.4460555584126462	0.686990553699851
0.7510997304578693	0.6610497060720151	0.6869114661968692
0.7513299870606155	0.26604093922995303	0.6868323877987403
0.7515602436628749	0.3545796453555583	0.6867533185044162
0.7517905002646371	0.6735320406658059	0.6866742583128526
0.7520207568659085	0.45250162534914506	0.6865952072229987
0.75225101346669	0.10734377163131292	0.6865161652338071
0.7524812700669855	0.5791305501200158	0.6864371323442282
0.7527115266667773	0.643902065092697	0.6863581085532205
0.752941783266086	0.2859570383795308	0.6862790938597297
0.753172039864897	0.23523712142951408	0.6862000882627135
0.7534022964632232	0.60540003396161	0.6861210917611198
0.7536325530610503	0.6370353450537379	0.6860421043539069
0.7538628096583861	0.34155227184324594	0.6859631260400247
0.754093066255234	0.11026325906851003	0.6858841568184255
0.7543233228515946	0.5092708769871823	0.685805196688062
0.7545535794474583	0.6809477035504161	0.6857262456478912
0.7547838360428267	0.575165429320337	0.6856473036968658
0.7550140926377013	0.2517843702809319	0.685568370833939
0.7552443492320826	0.13591666150856485	0.6854894470580642
0.7554746058259793	0.4745113124838368	0.6854105323681925
0.7557048624193736	0.6508904963936348	0.6853316267632836
0.7559351190122859	0.6635138210058878	0.6852527302422851
0.7561653756046928	0.4984876963641752	0.6851738428041588
0.7563956321966022	0.23259940266071105	0.6850949644478566
0.7566258887880268	0.06348285089195199	0.6850160951723283
0.7568561453789575	0.3370596982600848	0.6849372349765318
0.7570864019694052	0.5426599231103106	0.6848583838594181
0.7573166585593556	0.6432098967487091	0.6847795418199468
0.7575469151488136	0.6703930045659562	0.6847007088570711
0.7577771717377767	0.6272386948672986	0.6846218849697471
0.7580074283262422	0.5033234908316689	0.6845430701569305
0.7582376849142202	0.3657414563651363	0.6844642644175737
0.7584679415017033	0.20841869927787082	0.6843854677506341
0.7586981980886803	0.04627376908680014	0.6843066801550715
0.7589284546751771	0.0923127544318309	0.6842279016298322
0.7591587112611742	0.22368068446146983	0.6841491321738792
0.7593889678466775	0.31882624205641513	0.6840703717861659
0.7596192244316821	0.4113626174974277	0.6839916204656503
0.7598494810161981	0.46648453873379686	0.6839128782112849
0.7600797376002211	0.5160975213730924	0.6838341450220276
0.7603099941837571	0.5457224744877149	0.6837554208968325
0.7605402507667894	0.5633056082206733	0.683676705834662
0.7607705073493292	0.5780603694364039	0.6835979998344689
0.7610007639313809	0.575115851299252	0.6835193028952081
0.76123102051293	0.5750747209829099	0.6834406150158419
0.7614612770939875	0.5523610093476023	0.6833619361953231
0.7616915336745482	0.5336972489864288	0.6832832664326108
0.7619217902546203	0.492259627116736	0.6832046057266594
0.7621520468341971	0.4378616795637171	0.6831259540764283
0.7623823034132811	0.3683908783079846	0.6830473114808744
0.7626125599918716	0.2705134752454668	0.6829686779389553
0.7628428165699609	0.16116240641969648	0.6828900534496315
0.7630730731475591	0.019872827656828018	0.6828114380118572
0.7633033297246784	0.12567795332630693	0.6827328316245861
0.7635335863012821	0.2908916264886086	0.682654234286789
0.7637638428773975	0.43170178803000037	0.6825756459974146
0.7639940994530025	0.5704527268550486	0.6824970667554289
0.7642243560281216	0.6583778588871045	0.6824184965597817
0.7644546126027433	0.6627001705160938	0.6823399354094356
0.7646848691768751	0.6093490333175237	0.6822613833033468
0.7649151257505089	0.4528525851109146	0.6821828402404766
0.76514538232364	0.20631341514700846	0.6821043062197856
0.7653756388962826	0.07191839250442289	0.6820257812402282
0.7656058954684335	0.36718096161042246	0.6819472653007641
0.7658361520400786	0.5909451314450939	0.6818687584003579
0.7660664086112333	0.6662256049679672	0.6817902605379633
0.7662966651818937	0.5972866677656956	0.6817117717125415
0.7665269217520567	0.33932369977568366	0.6816332919230528
0.7667571783217192	0.03324875095205515	0.6815548211684581
0.7669874348908913	0.40605073530406977	0.6814763594477139
0.7672176914595732	0.6314804386648855	0.6813979067597802
0.7674479480277435	0.6297196500373708	0.6813194631036241
0.7676782045954261	0.37328688492116024	0.6812410284781978
0.7679084611626181	0.06424741632382647	0.6811626028824627
0.7681387177293098	0.49217007248924927	0.6810841863153825
0.7683689742955048	0.6787251336520781	0.6810057787759165
0.7685992308612053	0.5082895945397814	0.6809273802630246
0.7688294874263997	0.04776221158277649	0.6808489907756715
0.7690597439911089	0.444052861447351	0.6807706103128113
0.7692900005553241	0.666798744662535	0.6806922388734078
0.7695202571190338	0.4544354599401511	0.6806138764564261
0.769750513682253	0.07590015383593951	0.6805355230608225
0.7699807702449689	0.5592334841337329	0.6804571786855627
0.7702110268071894	0.6264116541689255	0.6803788433296054
0.7704412833689097	0.19017294611142277	0.6803005169919141
0.7706715399301355	0.41229217353184405	0.6802221996714484
0.7709017964908647	0.6668045908328083	0.6801438913671711
0.7711320530510944	0.3152018687681253	0.6800655920780452
0.7713623096108297	0.3440586428995748	0.6799873018030309
0.7715925661700723	0.6756550470326109	0.6799090205410899
0.7718228227288083	0.3207489039624377	0.6798307482911894
0.7720530792870542	0.38400273653605405	0.6797524850522862
0.7722833358448008	0.6657290557095046	0.6796742308233461
0.7725135924020536	0.1902939590004492	0.6795959856033299
0.7727438489588029	0.5057137653355281	0.6795177493912037
0.7729741055150585	0.5842968242983142	0.6794395221859271
0.7732043620708055	0.08532539263547978	0.6793613039864683
0.7734346186260528	0.6620351171424271	0.6792830947917875
0.7736648751808103	0.3461828219189862	0.6792048946008447
0.773895131735069	0.4475639905123928	0.6791267034126062
0.7741253882888245	0.5916975010668434	0.6790485212260372
0.7743556448420845	0.14456519743559956	0.6789703480400987
0.7745859013948486	0.677400140683208	0.6788921838537547
0.7748161579471171	0.15056586881977285	0.678814028665969
0.775046414498883	0.607676840102041	0.6787358824757079
0.7752766710501467	0.3545995536794568	0.6786577452819356
0.7755069276009139	0.5172997174967887	0.6785796170836141
0.7757371841511813	0.4929401040324575	0.6785014978797093
0.7759674407009575	0.40225588017618386	0.6784233876691825
0.7761976972502261	0.5643202794346405	0.6783452864510042
0.7764279537990042	0.3388370340627876	0.6782671942241331
0.7766582103472852	0.5773645962028908	0.6781891109875363
0.7768884668950614	0.3287775333955335	0.6781110367401815
0.7771187234423377	0.5827402664984369	0.6780329714810321
0.7773489799891184	0.3549497947171553	0.6779549152090519
0.7775792365354027	0.5485328603153514	0.6778768679232064
0.7778094930811849	0.429531522403257	0.6777988296224633
0.778039749626464	0.4536434130026312	0.6777208003057881
0.7782700061712464	0.5468109198543797	0.6776427799721446
0.7785002627155259	0.29551718203454486	0.6775647686205006
0.7787305192593031	0.6452718020293235	0.677486766249822
0.7789607758025714	0.06061286615956979	0.677408772859077
0.7791910323453483	0.6722914616150476	0.6773307884472257
0.7794212888876325	0.23610823212914772	0.677252813013235
0.7796515454294093	0.5462266313060499	0.6771748465560763
0.77988180197069	0.5216070088398165	0.6770968890747123
0.7801120585114746	0.22744440225480672	0.6770189405681096
0.7803423150517572	0.6602877428359293	0.676941001035237
0.7805725715915401	0.22678242192388776	0.6768630704750606
0.780802828130828	0.49648759463001	0.6767851488865457
0.7810330846696064	0.603559696064043	0.6767072362686646
0.7812633412078854	0.019637682859899808	0.6766293326203809
0.7814935977456622	0.6193071650593619	0.6765514379406631
0.7817238542829484	0.5179671194696169	0.6764735522284747
0.7819541108197273	0.13899839886237547	0.6763956754827888
0.7821843673560016	0.6457891545798196	0.6763178077025723
0.7824146238917781	0.49293395144498175	0.676239948886791
0.7826448804270499	0.12626366102506703	0.6761620990344147
0.7828751369618259	0.6262076351239815	0.6760842581444088
0.7831053934961032	0.5608045838602036	0.6760064262157424
0.7833356500298718	0.019879267129787936	0.6759286032473872
0.7835659065631433	0.5268080313476362	0.6758507892383078
0.783796163095916	0.648398505908222	0.6757729841874732
0.784026419628189	0.2943037621919493	0.6756951880938524
0.7842566761599609	0.26715902384915746	0.6756174009564148
0.7844869326912315	0.6400458501739802	0.6755396227741292
0.784717189221994	0.5857021780322045	0.6754618535459669
0.7849474457522544	0.18070614746906744	0.6753840932708952
0.7851777022820116	0.3185332206617386	0.6753063419478836
0.7854079588112767	0.640218321615745	0.6752285995758979
0.7856382153400372	0.6207672013882083	0.6751508661539115
0.7858684718682961	0.29609363894771806	0.6750731416808935
0.786098728396055	0.14971672858667917	0.6749954261558127
0.786328984923313	0.5185337109588722	0.6749177195776394
0.786559241450064	0.6705204006952449	0.6748400219453458
0.7867894979763129	0.5631603897045536	0.6747623332578998
0.7870197545020619	0.25666482210384645	0.6746846535142715
0.7872500110273019	0.12511988873382032	0.674606982713434
0.7874802675520352	0.44533205839159606	0.674529320854357
0.7877105240762774	0.6297781479943125	0.6744516679360059
0.7879407806000115	0.6430724188054497	0.674374023957357
0.7881710371232463	0.4992832993123165	0.6742963889173782
0.7884012936459801	0.25764530183494133	0.674218762815041
0.7886315501682042	0.026827773264376575	0.6741411456493194
0.7888618066899352	0.2938426748713458	0.6740635374191789
0.7890920632111618	0.4989230574834728	0.6739859381235946
0.7893223197318735	0.6218197910249299	0.6739083477615415
0.7895525762520939	0.6578844508224515	0.6738307663319832
0.7897828327718067	0.6133726484993998	0.6737531938338968
0.7900130892910189	0.5138410277835237	0.6736756302662515
0.7902433458097329	0.3766256911108729	0.6735980756280188
0.7904736023279346	0.22099401445824218	0.6735205299181749
0.7907038588456355	0.058878854560755256	0.6734429931356883
0.7909341153628259	0.09354563321715814	0.6733654652795348
0.7911643718795218	0.22775097779694942	0.6732879463486808
0.7913946283957095	0.3367688667231666	0.6732104363421038
0.7916248849113942	0.41774275312123105	0.6731329352587744
0.7918551414265844	0.48150245238609996	0.6730554430976624
0.7920853979412575	0.5380537381887023	0.6729779598577484
0.7923156544554278	0.5794182109053302	0.6729004855380006
0.7925459109690945	0.6012713872446714	0.6728230201373921
0.7927761674822732	0.6165268173544437	0.672745563654891
0.7930064239949364	0.6096425690808649	0.6726681160894799
0.793236680507091	0.6210928790452924	0.6725906774401295
0.793466937018744	0.6236347478690367	0.6725132477058112
0.7936971935298878	0.6059630386358761	0.6724358268855014
0.7939274500405328	0.582785349556947	0.6723584149781702
0.7941577065506759	0.5624968227396775	0.6722810119827924
0.7943879630603184	0.5335735298534224	0.6722036178983418
0.7946182195694462	0.4755557906354984	0.6721262327237971
0.7948484760780739	0.39639099363586416	0.6720488564581277
0.7950787325861904	0.3134920236241788	0.6719714891003118
0.7953089890938071	0.19830653151975752	0.6718941306493198
0.7955392456009236	0.0576262139376964	0.6718167811041266
0.7957695021075399	0.09326788399297993	0.6717394404637068
0.7959997586136449	0.24663880082101125	0.671662108727039
0.7962300151192367	0.40772065510106204	0.6715847858930989
0.7964602716243311	0.547091697240018	0.671507471960856
0.7966905281289152	0.6254030702533248	0.6714301669292901
0.7969207846329963	0.6686998024396759	0.6713528707973739
0.7971510411365662	0.6055996445798354	0.6712755835640857
0.7973812976396353	0.47400906933770415	0.6711983052283972
0.797611554142195	0.25265608777676296	0.6711210357892874
0.7978418106442565	0.027393159546198698	0.671043775245728
0.7980720671458102	0.3008336023092668	0.6709665235966981
0.7983023236468573	0.5450920849125218	0.6708892808411735
0.7985325801473967	0.6537448131953676	0.6708120469781307
0.7987628366474347	0.6140002398305214	0.6707348220065437
0.7989930931469643	0.4121274368343833	0.6706576059253911
0.7992233496460065	0.06970069304874404	0.6705803987336426
0.7994536061445215	0.2895349414482896	0.670503200430288
0.7996838626425323	0.5827517600484822	0.6704260110142964
0.7999141191400313	0.6496853806488123	0.6703488304846471
0.8001443756370331	0.4936656336675854	0.6702716588403121
0.8003746321335262	0.10677822642357676	0.6701944960802725
0.8006048886295086	0.3187532015179087	0.6701173422035059
0.8008351451249894	0.6286540172405226	0.6700401972089868
0.8010654016199589	0.6093072109136652	0.6699630610956958
0.801295658114422	0.2956326539292904	0.6698859338626086
0.8015259146083732	0.20472404845747844	0.6698088155087052
0.8017561711018215	0.5828817111573781	0.6697317060329598
0.8019864275947638	0.6320987138734567	0.6696546054343516
0.8022166840871969	0.2574975682616577	0.6695775137118597
0.8024469405791239	0.2863460739091289	0.6695004308644611
0.8026771970705424	0.6444295857085258	0.6694233568911349
0.802907453561452	0.5297702238383378	0.6693462917908595
0.8031377100518572	0.004879207310867828	0.6692692355626121
0.8033679665417552	0.5261327552777922	0.669192188205372
0.80359822303115	0.6362460591482305	0.6691151497181167
0.8038284795200288	0.17951208746456018	0.6690381200998293
0.804058736008389	0.4420814651801348	0.6689610993494896
0.8042889924962596	0.6426577804696927	0.668884087466067
0.8045192489836114	0.2293672621523618	0.6688070844485504
0.8047495054704624	0.4355370188734071	0.668730090295913
0.8049797619568	0.6493870556665171	0.6686531050071388
0.8052100184426291	0.14997912299799104	0.6685761285812053
0.805440274927955	0.5047400819522524	0.6684991610170905
0.805670531412768	0.5950757411375935	0.6684222023137776
0.8059007878970749	0.04230011961768898	0.668345252470244
0.8061310443808745	0.63162301482628	0.6682683114854702
0.8063613008641624	0.41256919866418607	0.6681913793584376
0.806591557346941	0.35974816773929114	0.668114456088126
0.8068218138292086	0.6469140809930953	0.6680375416735161
0.8070520703109716	0.024524873576330986	0.6679606361135862
0.8072823267922262	0.6218069459074806	0.6678837394073184
0.8075125832729682	0.359207837469567	0.6678068515536947
0.8077428397532115	0.4525515203908348	0.6677299725516911
0.8079730962329386	0.5511663837526851	0.6676531024002946
0.8082033527121546	0.23992712848653536	0.6675762410984845
0.8084336091908636	0.6376390660515092	0.6674993886452406
0.808663865669066	0.03493900375520187	0.6674225450395441
0.808894122146761	0.6506026422430877	0.6673457102803768
0.8091243786239428	0.1146369403429004	0.6672688843667219
0.809354635100614	0.6295423053738847	0.6671920672975604
0.8095848915767759	0.20703953753312598	0.6671152590718735
0.8098151480524303	0.6071672288190848	0.6670384596886426
0.8100454045275735	0.24253129455232203	0.6669616691468508
0.8102756610022014	0.6019576104262646	0.6668848874454818
0.8105059174763256	0.2295211010638371	0.6668081145835137
0.8107361739499437	0.6296303830928438	0.6667313505599299
0.8109664304230482	0.17016932153116882	0.6666545953737153
0.8111966868956432	0.6526563150510739	0.666577849023851
0.8114269433677196	0.04698230598796471	0.6665011115093229
0.8116571998392906	0.6503234165536479	0.6664243828291092
0.8118874563103529	0.1328041230826565	0.6663476629821943
0.8121177127809006	0.6093095051673729	0.6662709519675628
0.8123479692509399	0.35364954854340536	0.6661942497841961
0.8125782257204727	0.4788090663982931	0.6661175564310768
0.8128084821894914	0.5493291089318317	0.666040871907191
0.8130387386580016	0.203767367502646	0.6659641962115199
0.8132689951259982	0.6585806671799413	0.6658875293430493
0.8134992515934905	0.16027053110424622	0.6658108713007596
0.8137295080604637	0.559751166595445	0.6657342220836396
0.8139597645269264	0.5021902434541619	0.6656575816906707
0.8141900209928794	0.20865480747000714	0.6655809501208365
0.8144202774583177	0.6598370850393183	0.6655043273731229
0.8146505339232458	0.2864366260393904	0.665427713446513
0.8148807903876664	0.42677873231525576	0.66535110833999
0.8151110468515684	0.6404092011738587	0.6652745120525423
0.8153413033149622	0.12299164161113041	0.6651979245831512
0.8155715597778458	0.5151889190482809	0.6651213459308023
0.8158018162402175	0.6056131225857613	0.6650447760944808
0.816032072702072	0.0841682021116843	0.6649682150731736
0.8162623291634171	0.5222628313520997	0.6648916628658634
0.8164925856242532	0.6115168692690647	0.6648151194715353
0.8167228420845672	0.160550730861049	0.6647385848891789
0.8169530985443766	0.4384311641353269	0.6646620591177741
0.8171833550036645	0.6532021279211897	0.664585542156312
0.8174136114624494	0.3389031790667958	0.6645090340037723
0.8176438679207227	0.22477243488204784	0.6644325346591438
0.8178741243784831	0.6240463120606312	0.6643560441214126
0.8181043808357321	0.5601930370309073	0.6642795623895645
0.8183346372924658	0.1251391809278195	0.6642030894625871
0.8185648937486892	0.3890473618166824	0.6641266253394649
0.8187951502043939	0.6567378126364765	0.6640501700191872
0.8190254066595912	0.5182488305107067	0.6639737235007369
0.8192556631142716	0.11378444424836165	0.6638972857831037
0.8194859195684444	0.35552480143676124	0.6638208568652713
0.8197161760220982	0.6346134233636358	0.6637444367462305
0.8199464324752405	0.5974752099056544	0.6636680254249658
0.8201766889278765	0.2975774285972889	0.6635916229004626
0.8204069453799938	0.1145251889433744	0.6635152291717124
0.8206372018315817	0.48130693218354037	0.6634388442377058
0.8208674582826697	0.6540370968263632	0.6633624680974208
0.8210977147332458	0.5855441320946682	0.6632861007498491
0.8213279711833069	0.3312870966267954	0.6632097421939792
0.8215582276328517	0.007003954792784928	0.6631333924287994
0.8217884840818827	0.335256679834453	0.663057051453297
0.8220187405303985	0.5647695086355425	0.6629807192664603
0.8222489969784028	0.6608501422405395	0.6629043958672765
0.8224792534258928	0.5883531107934282	0.6628280812547347
0.8227095098728677	0.395696876405953	0.6627517754278237
0.8229397663193334	0.15011572403027612	0.66267547838553
0.8231700227652794	0.11509850024698469	0.6625991901268458
0.8234002792107108	0.3467505930695578	0.6625229106507582
0.8236305356556284	0.5337275021943206	0.6624466399562556
0.8238607921000306	0.6298236120925214	0.662370378042328
0.8240910485439165	0.6604050707524488	0.6622941249079645
0.8243213049872883	0.6098171004418294	0.6622178805521535
0.8245515614301384	0.5141308213856055	0.6621416449738871
0.8247818178724834	0.39828982150890685	0.6620654181721491
0.8250120743143118	0.26593753382815166	0.6619892001459333
0.8252423307556249	0.12389985348361837	0.6619129908942286
0.8254725871964254	0.014097550769458511	0.6618367904160241
0.8257028436367051	0.13297749930400016	0.6617605987103122
0.8259331000764744	0.23839589332362648	0.66168441577608
0.826163356515722	0.325949957614429	0.6616082416123208
0.8263936129544585	0.3960657227042238	0.6615320762180219
0.8266238693926762	0.45017607910485846	0.661455919592176
0.8268541258303796	0.4910076720354979	0.6613797717337723
0.8270843822675679	0.5188792451562665	0.6613036326418015
0.8273146387042354	0.5361636157511359	0.6612275023152563
0.8275448951403892	0.5447164190271401	0.6611513807531253
0.8277751515760298	0.5455876648184524	0.6610752679543992
0.8280054080111325	0.5358233024979056	0.6609991639180774
0.8282356644457416	0.518369326064567	0.6609230686431364
0.8284659208798343	0.49507731299082297	0.6608469821285753
0.828696177313415	0.45788948026376497	0.6607709043733836
0.8289264337464699	0.4210885655371464	0.6606948353765579
0.8291566901789983	0.35848928423280535	0.6606187751370899
0.8293869466110222	0.2705060980666087	0.660542723653964
0.8296172030425385	0.17509582834507692	0.6604666809261737
0.8298474594735276	0.0618632718096902	0.6603906469527168
0.830077715904001	0.06459346780482977	0.660314621732582
0.8303079723339564	0.2054439316471101	0.6602386052647624
0.8305382287633936	0.34713546895711944	0.6601625975482502
0.8307684851923204	0.4795603597441171	0.6600865985820356
0.8309987416207228	0.5849470543829907	0.6600106083651156
0.8312289980486073	0.6415942810025634	0.659934626896481
0.8314592544759806	0.6391479609620992	0.6598586541751221
0.8316895109028337	0.5715505727841999	0.6597826902000352
0.8319197673291634	0.44216041894669256	0.6597067349702143
0.8321500237549821	0.2279541563682954	0.6596307884846482
0.8323802801802777	0.028353296243582515	0.6595548507423348
0.8326105366050618	0.2852459585612152	0.6594789217422632
0.8328407930293237	0.5015354025691162	0.6594030014834306
0.8330710494530637	0.6344079419564937	0.6593270899648306
0.833301305876292	0.6355061494850587	0.6592511871854536
0.8335315622990008	0.4613175065385994	0.6591752931442962
0.8337618187211959	0.18257031996371878	0.6590994078403503
0.83399207514287	0.16497217783473955	0.6590235312726124
0.8342223315640278	0.4663065241015616	0.6589476634400753
0.8344525879846645	0.6341684369498106	0.6588718043417349
0.8346828444047814	0.5984274695695806	0.6587959539765852
0.8349131008243773	0.3291210512850967	0.6587201123436212
0.8351433572434575	0.07292072875535649	0.6586442794418359
0.8353736136620166	0.4591795032809498	0.6585684552702258
0.8356038700800571	0.6543345670843567	0.6584926398277852
0.8358341264975806	0.5479096447396155	0.6584168331135083
0.8360643829145809	0.1749594454106228	0.6583410351263926
0.8362946393310672	0.28877089683253093	0.6582652458654302
0.8365248957470252	0.604376406805412	0.6581894653296212
0.836755152162477	0.596661658216221	0.6581136935179539
0.836985408577405	0.21696913973731546	0.6580379304294296
0.8372156649918127	0.2990136829046794	0.657962176063043
0.8374459214057026	0.6228753665981178	0.657886430417789
0.8376761778190674	0.5389050927139205	0.6578106934926662
0.8379064342319098	0.054425039806617934	0.6577349652866696
0.8381366906442391	0.47895503975247	0.6576592457987924
0.8383669470560449	0.6332799955690515	0.6575835350280345
0.8385972034673361	0.2949342864500414	0.657507832973389
0.8388274598781035	0.30807313802525477	0.6574321396338558
0.8390577162883467	0.6539679748485455	0.6573564550084317
0.8392879726980709	0.41339410614809047	0.6572807790961116
0.8395182291072717	0.21759653117619526	0.6572051118958939
0.8397484855159543	0.6285926429332388	0.657129453406774
0.8399787419241236	0.41981257126532423	0.6570538036277473
0.8402089983317693	0.2354429503121799	0.6569781625578145
0.8404392547388897	0.6408700813316969	0.6569025301959734
0.8406695111454909	0.350248654704525	0.6568269065412197
0.8408997675515708	0.35476832286192783	0.6567512915925514
0.8411300239571338	0.6331121003412103	0.6566756853489649
0.8413602803621748	0.1560933157066411	0.6566000878094597
0.8415905367666959	0.5297975883237995	0.6565244989730329
0.8418207931706966	0.5362470634458144	0.656448918838683
0.8420510495741748	0.16714657383404963	0.6563733474054085
0.8422813059771255	0.6553216909496928	0.6562977846722097
0.8425115623795568	0.22699446510987265	0.656222230638082
0.8427418187814645	0.5245237387076906	0.6561466853020256
0.8429720751828561	0.49631785938912776	0.6560711486630363
0.8432023315837189	0.27338896842365346	0.6559956207201172
0.8434325879840652	0.6390660354871672	0.6559201014722632
0.84366284438389	0.017341338559220376	0.6558445909184748
0.8438931007831914	0.6357304231555924	0.6557690890577518
0.8441233571819712	0.20248259257595302	0.6556935958890927
0.8443536135802264	0.5862879197506327	0.6556181114114977
0.8445838699779611	0.34979918034495594	0.6555426356239653
0.8448141263751726	0.49556018454460743	0.6554671685254955
0.8450443827718639	0.4454861390695426	0.6553917101150872
0.8452746391680367	0.44777063418176594	0.6553162603917396
0.8455048955636798	0.49529869222073475	0.6552408193544562
0.8457351519588007	0.40571150796504635	0.6551653870022346
0.8459654083533992	0.5062499662059646	0.655089963334075
0.8461956647474754	0.41883192497952454	0.6550145483489775
0.8464259211410307	0.4857825022371196	0.6549391420459421
0.8466561775340617	0.4639988845980473	0.6548637444239702
0.8468864339265684	0.415414692787205	0.6547883554820628
0.8471166903185472	0.5304548923103605	0.6547129752192213
0.8473469467100051	0.3035806327209546	0.6546376036344446
0.8475772031009451	0.6120341044755189	0.6545622407267324
0.847807459491356	0.1324616979355952	0.6544868864950895
0.8480377158812398	0.6406370343825595	0.6544115409385164
0.8482679722706092	0.09921650484168809	0.65433620405601
0.8484982286594526	0.6093798038803426	0.6542608758465759
0.8487284850477733	0.3630534295401405	0.6541855563092143
0.8489587414355676	0.423832846105662	0.6541102454429281
0.8491889978228351	0.5713221027000973	0.6540349432467188
0.8494192542095839	0.10609017876360033	0.6539596497195863
0.8496495105958082	0.6329932963628493	0.6538843648605338
0.849879766981501	0.28795654800148707	0.653809088668566
0.850110023366671	0.44506974518789644	0.6537338211426822
0.8503402797513168	0.6040798050034843	0.6536585622818851
0.8505705361354379	0.0017683916879336903	0.6535833120851774
0.8508007925190412	0.6000916014033754	0.6535080705515592
0.8510310489021172	0.4787938635036465	0.6534328376800365
0.8512613052846697	0.19425073424928124	0.6533576134696106
0.8514915616666886	0.6332979256930766	0.6532823979192878
0.8517218180481845	0.39085418160211177	0.6532071910280676
0.8519520744291592	0.26386787658356414	0.6531319927949525
0.8521823308096085	0.642020032217115	0.6530568032189472
0.8524125871895297	0.38634866531869083	0.6529816222990558
0.8526428435689257	0.24159570534769947	0.6529064500342808
0.8528730999477934	0.635857843704612	0.6528312864236269
0.8531033563261434	0.4675268660130596	0.6527561314660942
0.853333612703964	0.1010626623279085	0.6526809851606905
0.8535638690812601	0.563944329165249	0.6526058475064179
0.8537941254580306	0.5810820881304849	0.652530718502281
0.8540243818342748	0.15612255980857337	0.6524555981472839
0.8542546382099879	0.38800009946627634	0.6523804864404327
0.8544848945851774	0.6404233088515909	0.6523053833807292
0.8547151509598401	0.4699639748076853	0.6522302889671789
0.8549454073339814	0.006043750008557711	0.6521552031987846
0.8551756637075965	0.47133280762909197	0.6520801260745528
0.855405920080682	0.6367711593552057	0.6520050575934893
0.8556361764532442	0.4602432969872207	0.6519299977545968
0.8558664328252767	0.03171110487938181	0.6518549465568827
0.856096689196777	0.40763228981780264	0.651779903999353
0.8563269455677587	0.6243229542101731	0.6517048700810085
0.8565572019382107	0.5698050958854759	0.6516298448008582
0.8567874583081379	0.259871812618493	0.651554828157906
0.8570177146775337	0.15340489866912965	0.6514798201511597
0.8572479710464039	0.4836323926675497	0.6514048207796231
0.8574782274147464	0.6476177653404461	0.6513298300423029
0.857708483782572	0.5645486319995195	0.6512548479382014
0.8579387401498607	0.3132774426156948	0.6511798744663314
0.8581689965166225	0.02479610288560502	0.6511049096256957
0.8583992528828591	0.35453335071967484	0.6510299534153
0.8586295092485616	0.5648712259369778	0.6509550058341538
0.8588597656137374	0.642416218201324	0.6508800668812611
0.8590900219783945	0.568355448320815	0.650805136555626
0.8593202783425129	0.37862821169022276	0.6507302148562618
0.8595505347061063	0.12238856561533717	0.6506553017821711
0.8597807910691698	0.14874873797177368	0.6505803973323621
0.860011047431705	0.38210905216948776	0.6505055015058419
0.8602413037937092	0.5501444487337948	0.6504306143016181
0.8604715601551896	0.6209595118825721	0.6503557357186961
0.8607018165161433	0.6441528619417539	0.650280865756084
0.8609320728765637	0.5791032685610034	0.6502060044127919
0.8611623292364535	0.4609937751474026	0.6501311516878262
0.861392585595823	0.3213731022261193	0.6500563075801916
0.8616228419546599	0.15923717508008345	0.6499814720889
0.8618530983129652	0.00005784206654579904	0.649906645212959
0.8620833546707453	0.1452179176972821	0.649831826951375
0.8623136110279934	0.2715189358496951	0.6497570173031579
0.8625438673847092	0.3807999266588852	0.6496822162673167
0.8627741237408975	0.45306209614723275	0.6496074238428582
0.8630043800965573	0.5265249052951233	0.6495326400287911
0.8632346364516947	0.568180016758941	0.6494578648241223
0.863464892806291	0.5909387657243239	0.6493830982278667
0.8636951491603684	0.6133582334446086	0.6493083402390261
0.8639254055139132	0.6345990777839267	0.6492335908566138
0.8641556618669253	0.627451825115889	0.6491588500796392
0.8643859182194096	0.6413083627418049	0.6490841179071101
0.8646161745713643	0.6414294256669039	0.6490093943380362
0.8648464309227862	0.631822244947551	0.6489346793714281
0.8650766872736809	0.6410274793337902	0.6488599730062938
0.865306943624045	0.6405635816439451	0.6487852752416442
0.8655371999738825	0.6328281902540636	0.6487105860764876
0.8657674563231835	0.6129247678586904	0.6486359055098373
0.865997712671956	0.6085610614323637	0.6485612335407008
0.8662279690201976	0.5827320381610747	0.6484865701680891
0.8664582253679064	0.5298584429586707	0.6484119153910131
0.8666884817150875	0.4823919555539469	0.6483372692084816
0.8669187380617347	0.4021344484925967	0.648262631619507
0.8671489944078505	0.3032854678613184	0.6481880026230994
0.8673792507534336	0.17611220500741037	0.6481133822182699
0.867609507098489	0.03766036163497015	0.6480387704040276
0.8678397634430113	0.11017733488547321	0.6479641671793855
0.8680700197870026	0.2745356429470003	0.6478895725433539
0.8683002761304575	0.4277818866450792	0.6478149864949457
0.8685305324733855	0.5510573364400062	0.6477404090331694
0.8687607888157752	0.6157948538725234	0.64766584015704
0.8689910451576405	0.6421272276070963	0.6475912798655645
0.8692213014989744	0.5825868934424585	0.6475167281577568
0.8694515578397678	0.43773460913095963	0.647442185032632
0.869681814180037	0.22560054505105517	0.6473676504891964
0.8699120705197643	0.03719090316499468	0.6472931245264678
0.8701423268589669	0.29318572893314704	0.6472186071434527
0.8703725831976354	0.5024175684481195	0.6471440983391668
0.8706028395357747	0.6226685397762209	0.6470695981126203
0.8708330958733799	0.6148411562876239	0.6469951064628277
0.8710633522104559	0.4439402592484953	0.6469206233887997
0.8712936085469936	0.15070723185353058	0.6468461488895524
0.8715238648830038	0.19107520477981216	0.6467716829640945
0.8717541212184784	0.4835954490359855	0.646697225611442
0.8719843775534106	0.6291299547175392	0.64662277683061
0.8722146338878245	0.5731774973377102	0.646548336620604
0.8724448902216998	0.3050352904107512	0.6464739049804435
0.8726751465550396	0.08076767356440051	0.6463994819091413
0.8729054028878485	0.4411541304710851	0.6463250674057093
0.8731356592201307	0.6260147576885483	0.6462506614691594
0.8733659155518694	0.5301319857260259	0.6461762640985113
0.8735961718830756	0.188653799141989	0.6461018752927749
0.8738264282137465	0.25976034331836645	0.6460274950509651
0.8740566845438885	0.5823441216878672	0.6459531233720941
0.8742869408734912	0.5903641506161281	0.6458787602551793
0.8745171972025705	0.26547857438221234	0.6458044056992299
0.8747474535311088	0.23478708108686008	0.6457300597032659
0.8749777098591104	0.5973978898066267	0.6456557222663006
0.8752079661865714	0.5769401460939423	0.6455813933873498
0.8754382225135092	0.16721557662426823	0.6455070730654225
0.875668478839901	0.3691506629611188	0.6454327612995413
0.8758987351657617	0.6430488996382644	0.645358458088716
0.8761289914910879	0.4311840720700286	0.6452841634319628
0.8763592478158906	0.12117372712273417	0.6452098773282936
0.8765895041401538	0.5698271437403696	0.6451355997767286
0.8768197604638754	0.5556153076683032	0.6450613307762842
0.8770500167870636	0.03920553810920624	0.644987070325973
0.8772802731097199	0.506742754141789	0.6449128184248104
0.8775105294318454	0.5852891817939321	0.6448385750718117
0.8777407857534308	0.09123024662470136	0.6447643402659958
0.8779710420744831	0.4960547627255819	0.6446901140063765
0.8782012983949993	0.5834020914444538	0.6446158962919708
0.8784315547149703	0.038956513173700524	0.6445416871217979
0.878661811034413	0.5465837817038423	0.6444674864948686
0.8788920673533224	0.5282027235262123	0.6443932944102011
0.8791223236716885	0.11282668622654757	0.6443191108668151
0.8793525799895302	0.6133477150095115	0.6442449358637211
0.8795828363068274	0.36542275319168877	0.6441707693999426
0.8798130926235936	0.35267490192533996	0.6440966114744919
0.8800433489398246	0.6209894841579705	0.6440224620863876
0.8802736052555116	0.05811473986054305	0.6439483212346495
0.8805038615706593	0.577370422060222	0.6438741889182934
0.8807341178852818	0.41221602371977983	0.643800065136332
0.8809643741993609	0.3503448219639003	0.6437259498877889
0.8811946305129063	0.6003710112818278	0.6436518431716782
0.881424886825911	0.057610027271158715	0.64357774498702
0.8816551431383802	0.6287040390863246	0.6435036553328305
0.8818853994503122	0.20916392148861862	0.6434295742081281
0.8821156557617061	0.5438756774573993	0.6433555016119312
0.8823459120725666	0.40682350103111287	0.6432814375432563
0.8825761683828928	0.4173003764437805	0.643207382001122
0.8828064246926818	0.5288966883420354	0.6431333349845477
0.8830366810019327	0.29193091239589686	0.6430592964925521
0.8832669373106422	0.593886152329389	0.6429852665241548
0.8834971936188123	0.193848757372783	0.6429112450783739
0.8837274499264478	0.6219632925963989	0.6428372321542268
0.8839577062335433	0.13630110625442787	0.642763227750734
0.8841879625401026	0.6291931864149508	0.6426892318669135
0.8844182188461268	0.11985458043592967	0.642615244501784
0.8846484751516026	0.6278688809106878	0.642541265654369
0.8848787314565412	0.14736642983432383	0.6424672953236844
0.8851089877609385	0.6069546505260175	0.6423933335087509
0.8853392440647966	0.21906918454288582	0.6423193802085876
0.8855695003681182	0.5689275478854816	0.6422454354222132
0.8857997566709048	0.32262346304449024	0.6421714991486472
0.8860300129731495	0.5036923930997212	0.6420975713869117
0.8862602692748653	0.44348014489313253	0.6420236521360225
0.8864905255760406	0.371635291311359	0.6419497413950037
0.8867207818766741	0.574236201146367	0.6418758391628758
0.8869510381767642	0.1581269894891545	0.64180194543866
0.8871812944763173	0.6387027352992761	0.6417280602213744
0.8874115507753307	0.12344336387997837	0.6416541835100408
0.887641807073802	0.5665503434553305	0.6415803153036804
0.8878720633717361	0.40685758842077124	0.6415064556013128
0.8881023196691302	0.353678556976886	0.6414326044019597
0.8883325759659825	0.607144806269941	0.6413587617046429
0.8885628322622942	0.01864916253595883	0.641284927508383
0.8887930885580658	0.5970335243177844	0.6412111018122012
0.8890233448533058	0.42605868749757986	0.6411372846151162
0.8892536011479992	0.28216891227030627	0.6410634759161545
0.8894838574421542	0.6240772227608973	0.6409896757143351
0.8897141137357696	0.20075670379978344	0.6409158840086798
0.8899443700288439	0.46682197275166815	0.6408421007982114
0.8901746263213753	0.5930831575501551	0.6407683260819521
0.8904048826133683	0.058265783640649826	0.6406945598589228
0.8906351389048226	0.5258661495540695	0.6406208021281455
0.8908653951957338	0.549806369358652	0.6405470528886443
0.891095651486109	0.004867979827980373	0.6404733121394391
0.8913259077759396	0.5466449800484094	0.6403995798795553
0.8915561640652266	0.5695032067509459	0.6403258561080153
0.891786420353974	0.06472240486785888	0.6402521408238404
0.8920166766421731	0.486254613867413	0.6401784340260563
0.8922469329298423	0.6028506845452491	0.6401047357136805
0.8924771892169653	0.2076499355542799	0.6400310458857408
0.8927074455035467	0.34940229476128143	0.6399573645412591
0.8929377017895899	0.6253069690452759	0.6398836916792577
0.8931679580750865	0.4249853653730752	0.6398100272987628
0.8933982143600436	0.08647296869003895	0.6397363713987955
0.8936284706444528	0.5341499101237095	0.6396627239783824
0.8938587269283228	0.6163952215677283	0.6395890850365442
0.8940889832116532	0.2989534790720757	0.6395154545723053
0.8943192394944384	0.20138496228517133	0.6394418325846911
0.8945494957766874	0.5722177650800674	0.6393682190727231
0.8947797520583903	0.6096164004459398	0.6392946140354286
0.8950100083395479	0.3122358960846095	0.6392210174718317
0.8952402646201638	0.14359866169918312	0.6391474293809557
0.8954705209002372	0.5162599491183403	0.6390738497618256
0.8957007771797699	0.634401712989861	0.6390002786134651
0.8959310334587578	0.45999459595159586	0.6389267159349006
0.8961612897371992	0.09101212849247742	0.6388531617251575
0.8963915460151013	0.3016725802092154	0.6387796159832585
0.8966218022924617	0.5757627603441412	0.6387060787082296
0.8968520585692804	0.6148505707025186	0.6386325498990958
0.8970823148455529	0.4495208868941938	0.6385590295548841
0.8973125711212891	0.14937101008766546	0.6384855176746167
0.8975428273964742	0.1951408244162542	0.6384120142573241
0.8977730836711127	0.48113047941281395	0.6383385193020301
0.8980033399452101	0.6272697756035527	0.6382650328077593
0.8982335962187658	0.6010571627771182	0.6381915547735374
0.8984638524917814	0.43095422757338553	0.6381180851983901
0.8986941087642485	0.17813911066901017	0.6380446240813462
0.8989243650361752	0.09700133585458814	0.6379711714214293
0.8991546213075527	0.35633094660473563	0.6378977272176686
0.8993848775783845	0.5409251037881037	0.6378242914690896
0.8996151338486753	0.6213601435727519	0.637750864174717
0.8998453901184194	0.6061664699736198	0.6376774453335798
0.9000756463876172	0.519541314827274	0.6376040349447045
0.9003059026562711	0.3766354384796367	0.637530633007117
0.9005361589243799	0.18871397916750998	0.6374572395198451
0.9007664151919428	0.010490329659398445	0.6373838544819159
0.9009966714589618	0.18579344982209195	0.6373104778923563
0.9012269277254379	0.349457454999452	0.6372371097501932
0.9014571839913682	0.4749249038055483	0.637163750054455
0.9016874402567496	0.5505649936024315	0.6370903988041703
0.9019176965215938	0.6080640422610967	0.6370170559983631
0.9021479527858851	0.6354271844087988	0.6369437216360662
0.9023782090496366	0.6159667136631948	0.6368703957163033
0.9026084653128355	0.5915980628075257	0.6367970782381066
0.9028387215754908	0.5682711149392233	0.6367237692005013
0.9030689778375995	0.5141029232565598	0.6366504686025167
0.9032992340991555	0.46675256174353885	0.6365771764431832
0.9035294903601725	0.43050758563741565	0.6365038927215249
0.9037597466206403	0.3748831368695832	0.6364306174365735
0.9039900028805596	0.3524876033186949	0.6363573505873574
0.904220259139937	0.31984558990065215	0.6362840921729037
0.9044505153987671	0.30544982127706033	0.6362108421922429
0.90468077165705	0.2982470503928804	0.6361376006444038
0.9049110279147912	0.28718680794806783	0.6360643675284141
0.9051412841719797	0.30791345807768217	0.6359911428433065
0.905371540428621	0.322943226114038	0.6359179265881085
0.9056017966847175	0.3513632763721817	0.6358447187618489
0.9058320529402663	0.39074728712700735	0.6357715193635582
0.9060623091952668	0.42553892414070704	0.6356983283922666
0.9062925654497195	0.4807559183203045	0.6356251458470034
0.9065228217036292	0.5124848025000563	0.6355519717267971
0.9067530779569847	0.5720832458506534	0.6354788060306814
0.9069833342097969	0.5935160122117744	0.635405648757683
0.9072135904620588	0.6312058532665977	0.6353324999068344
0.9074438467137758	0.6179559668233905	0.6352593594771642
0.9076741029649386	0.6101306964906889	0.6351862274677059
0.9079043592155617	0.5421937814713684	0.6351131038774855
0.9081346154656299	0.463203915355041	0.6350399887055387
0.908364871715153	0.3267815412712789	0.6349668819508929
0.908595127964128	0.17659962187884815	0.6348937836125803
0.9088253842125527	0.012933212653794823	0.6348206936896325
0.9090556404604304	0.19556375050359615	0.6347476121810797
0.9092858967077546	0.3881398599763673	0.6346745390859551
0.9095161529545331	0.5196071148439186	0.6346014744032877
0.909746409200769	0.6197862827562515	0.6345284181321083
0.90997666544645	0.6143460227163237	0.634455370271452
0.9102069216915817	0.5221222266484299	0.6343823308203489
0.9104371779361663	0.3469310530484633	0.6343092997778302
0.9106674341801971	0.0873549479705672	0.6342362771429298
0.9108976904236769	0.18111427041198075	0.6341632629146793
0.9111279466666117	0.44213035868323375	0.6340902570921085
0.9113582029089965	0.5872892058738771	0.6340172596742516
0.9115884591508361	0.6141648917668802	0.6339442706601391
0.9118187153921256	0.4833527608891831	0.6338712900488055
0.9120489716328664	0.2002641320027681	0.6337983178392826
0.9122792278730394	0.13674078035156628	0.6337253540306095
0.9125094841126736	0.44979035874831635	0.6336523986218096
0.9127397403517636	0.6137588103538012	0.6335794516119178
0.9129699965902983	0.5667004703825326	0.6335065129999704
0.9132002528282808	0.3239833984279507	0.6334335827849997
0.9134305090657117	0.062181790595092434	0.633360660966039
0.9136607653025955	0.43084968376368016	0.63328774754212
0.9138910215389282	0.611528456069016	0.6332148425122777
0.9141212777747156	0.5321255062912373	0.6331419458755437
0.9143515340099455	0.200005501658577	0.6330690576309558
0.914581790244631	0.24909405423722727	0.6329961777775434
0.9148120464787655	0.5647225352456294	0.6329233063143427
0.9150423027123441	0.5837513372503218	0.6328504432403894
0.9152725589453764	0.2834542073140627	0.6327775885547147
0.9155028151778555	0.19558642569274992	0.6327047422563546
0.9157330714097847	0.5725141085298117	0.6326319043443431
0.9159633276411592	0.5824909000422771	0.6325590748177159
0.9161935838719779	0.20487847061631437	0.6324862536755078
0.9164238401022499	0.30795608334754493	0.632413440916751
0.9166540963319701	0.6075115897399275	0.6323406365404818
0.9168843525611299	0.46886815292047473	0.6322678405457378
0.9171146087897403	0.03096238678951546	0.6321950529315508
0.9173448650178009	0.5227960445804212	0.6321222736969558
0.9175751212453064	0.591859996477193	0.6320495028409902
0.9178053774722603	0.15829317781853447	0.6319767403626878
0.918035633698662	0.4192447111222535	0.6319039862610846
0.9182658899245096	0.6203289404917899	0.6318312405352168
0.9184961461498059	0.24802819109045424	0.6317585031841191
0.9187264023745528	0.36587005356325114	0.6316857742068269
0.9189566585987406	0.6193859902053814	0.6316130536023792
0.9191869148223761	0.25492680588292865	0.6315403413698099
0.9194171710454612	0.38322501614286536	0.6314676375081544
0.9196474272679939	0.6093747810450921	0.6313949420164499
0.9198776834899689	0.16228462362753537	0.6313222548937344
0.9201079397113937	0.4744015193788602	0.6312495761390419
0.9203381959322656	0.5678894081518624	0.63117690575141
0.9205684521525803	0.019353076018658905	0.6311042437298767
0.9207987083723468	0.5903055555676275	0.6310315900734761
0.921028964591552	0.4233444856613543	0.6309589447812493
0.9212592208102105	0.2867344518078152	0.6308863078522285
0.9214894770283105	0.617534511310314	0.630813679285455
0.9217197332458578	0.11585867273298878	0.630741059079964
0.9219499894628471	0.5433740485690965	0.6306684472347946
0.9221802456792864	0.43284651140510644	0.6305958437489818
0.9224105018951687	0.3094698540012213	0.6305232486215655
0.922640758110496	0.6030110292472027	0.6304506618515827
0.9228710143252714	0.013443572755586122	0.6303780834380702
0.923101270539494	0.6167772358848931	0.6303055133800665
0.923331526753161	0.2503823267899925	0.6302329516766101
0.923561782966273	0.5092601992910961	0.6301603983267395
0.9237920391788238	0.43904511278440284	0.6300878533294946
0.9240222953908235	0.3719447035628025	0.6300153166839106
0.9242525516022713	0.5487791225749712	0.6299427883890265
0.9244828078131583	0.23362742863000702	0.6298702684438835
0.9247130640234889	0.5962313722593772	0.629797756847519
0.9249433202332691	0.11629720742316746	0.62972525359897
0.9251735764424943	0.6223839558236013	0.6296527586972769
0.9254038326511593	0.036459075227998294	0.6295802721414804
0.9256340888592662	0.6163974361522269	0.6295077939306187
0.9258643450668129	0.0013638439772569733	0.6294353240637323
0.9260946012738114	0.6264685812870193	0.6293628625398563
0.9263248574802587	0.0006751513881965154	0.6292904093580314
0.9265551136861416	0.6143783593839752	0.6292179645173013
0.9267853698914705	0.04670127113329947	0.6291455280167025
0.9270156260962423	0.6218019299727519	0.6290730998552757
0.927245882300459	0.12705465856384462	0.6290006800320603
0.9274761385041197	0.5844079949219447	0.6289282685460967
0.9277063947072193	0.2545653174565992	0.6288558653964266
0.9279366509097646	0.5365231090919771	0.6287834705820879
0.928166907111747	0.3873687779285585	0.6287110841021242
0.9283971633131818	0.4154354763143367	0.6286387059555707
0.9286274195140561	0.5262313440936942	0.6285663361414723
0.9288576757143774	0.21114084473827927	0.6284939746588675
0.9290879319141365	0.6205742947529079	0.6284216215067995
0.9293181881133349	0.051592433599432386	0.6283492766843093
0.9295484443119784	0.5935209995288335	0.6282769401904359
0.9297787005100634	0.33736143838145627	0.6282046120242215
0.930008956707587	0.39935676184767654	0.6281322921847085
0.9302392129045511	0.572951736181982	0.6280599806709375
0.9304694691009608	0.06793776191088456	0.6279876774819484
0.9306997252968172	0.6131246690122875	0.6279153826167827
0.930929981492112	0.3214850348232319	0.6278430960744843
0.9311602376868462	0.38156656667982247	0.627770817854095
0.9313904938810226	0.5886693731803839	0.6276985479546557
0.931620750074647	0.07085513493592	0.6276262863752069
0.9318510062677055	0.5315880992126264	0.6275540331147947
0.9320812624602062	0.5087972367235487	0.6274817881724591
0.9323115186521527	0.11565576988629364	0.6274095515472413
0.9325417748435327	0.6045720274844214	0.6273373232381876
0.9327720310343534	0.41187167218490073	0.6272651032443383
0.9330022872246173	0.2067551535260156	0.6271928915647353
0.933232543414319	0.6022732114312382	0.6271206881984231
0.9334627996034605	0.3990080767694656	0.6270484931444443
0.9336930557920466	0.2015124457629121	0.62697630640184
0.9339233119800707	0.6039308580266115	0.6269041279696557
0.9341535681675385	0.4447879398781374	0.6268319578469327
0.9343838243544422	0.12035111869814138	0.6267597960327167
0.9346140805407904	0.573869283351299	0.6266876425260489
0.9348443367265757	0.5315241798952786	0.6266154973259748
0.9350745929118018	0.057392729320596136	0.626543360431537
0.9353048490964644	0.4575233580173257	0.6264712318417809
0.9355351052805663	0.604798047337125	0.6263991115557492
0.9357653614641053	0.3150830104746499	0.6263269995724869
0.9359956176470862	0.19957875386843124	0.6262548958910364
0.936225873829501	0.5650036496848857	0.6261828005104446
0.936456130011363	0.5585050210969961	0.6261107134297517
0.9366863861926621	0.18867104696071174	0.6260386346480051
0.9369166423734013	0.2903943524229018	0.6259665641642487
0.9371468985535776	0.5900449567814797	0.625894501977528
0.9373771547331923	0.5526216268695747	0.6258224480868874
0.9376074109122465	0.20436663106752115	0.6257504024913715
0.9378376670907429	0.24104530193936224	0.6256783651900243
0.9380679232686735	0.5626624675805285	0.6256063361818937
0.9382981794460458	0.6034679357358533	0.6255343154660223
0.9385284356228513	0.35687269994165777	0.6254623030414582
0.9387586917990954	0.033671902556385636	0.6253902989072454
0.938988947974782	0.4063419315632847	0.6253183030624279
0.9392192041499039	0.610293376919071	0.6252463155060539
0.939449460324467	0.5708740036888724	0.6251743362371671
0.9396797164984623	0.32596395067744494	0.6251023652548163
0.9399099726718947	0.02032292825138482	0.625030402558046
0.9401402288447662	0.3557997623920822	0.6249584481459017
0.9403704850170761	0.5751021166212352	0.6248865020174299
0.9406007411888285	0.6130358688996709	0.6248145641716754
0.9408309973600116	0.480649587868291	0.6247426346076886
0.9410612535306315	0.2320230758078457	0.624670713324514
0.9412915097006912	0.0643482430959923	0.6245988003211973
0.941521765870184	0.3420201765838987	0.6245268955967874
0.9417520220391142	0.5377924631196538	0.6244549991503299
0.9419822782074878	0.6212650715531698	0.62438311098087
0.9422125343752974	0.5861141050659154	0.6243112310874568
0.9424427905425388	0.44841782704969724	0.624239359469139
0.9426730467092213	0.24705648924963344	0.624167496124961
0.9429033028753353	0.016213064603278204	0.6240956410539733
0.9431335590408844	0.20233473207266117	0.6240237942552224
0.9433638152058628	0.387021669764527	0.6239519557277574
0.943594071370286	0.5199672418880883	0.6238801254706215
0.9438243275341427	0.5926195337071638	0.6238083034828661
0.9440545836974337	0.6066314092075582	0.6237364897635387
0.944284839860163	0.5715974746968301	0.6236646843116864
0.9445150960223229	0.4951573532239994	0.6235928871263596
0.9447453521839269	0.3876426764898804	0.6235210982066025
0.9449756083449565	0.2635578313870805	0.6234493175514693
0.9452058645054249	0.1346519102128968	0.6233775451600044
0.9454361206653273	0.011289663148361662	0.6233057810312579
0.945666376824662	0.10205871269513844	0.6232340251642791
0.9458966329834303	0.20659578120600708	0.6231622775581164
0.9461268891416346	0.29079290790013196	0.6230905382118179
0.9463571452992753	0.3631830271807512	0.6230188071244329
0.9465874014563472	0.4196556017359248	0.6229470842950118
0.9468176576128554	0.4648966915608827	0.6228753697226026
0.9470479137687988	0.5014927652688186	0.6228036634062549
0.9472781699241781	0.5304056650252904	0.6227319653450181
0.9475084260789896	0.5541198693284013	0.6226602755379428
0.9477386822332337	0.5688561719984602	0.6225885939840788
0.9479689383869131	0.5760075155964914	0.6225169206824749
0.9481991945400238	0.5777184881170188	0.6224452556321824
0.9484294506925685	0.5714652334996679	0.6223735988322505
0.9486597068445516	0.5632058517498204	0.6223019502817281
0.9488899629959655	0.5519969750391936	0.6222303099796677
0.9491202191468108	0.54302099578429	0.6221586779251195
0.9493504752970859	0.5313026725462474	0.6220870541171345
0.9495807314468062	0.5035811547118411	0.6220154385547586
0.9498109875959531	0.46147501214968445	0.6219438312370482
0.9500412437445286	0.4071526794150008	0.6218722321630535
0.9502714998925392	0.34535061734925543	0.6218006413318236
0.950501756039982	0.276336200010974	0.6217290587424102
0.9507320121868614	0.1851184403702646	0.6216574843938633
0.9509622683331708	0.0765595916227998	0.6215859182852359
0.9511925244789143	0.042721086914729395	0.6215143604155783
0.951422780624088	0.17083481684898003	0.6214428107839434
0.9516530367686961	0.2948749524155988	0.621371269389381
0.9518832929127337	0.4051448366582693	0.6212997362309447
0.9521135490562036	0.5135252035278217	0.6212282113076851
0.9523438051991069	0.5932219024703485	0.6211566946186542
0.9525740613414354	0.6087665859226471	0.6210851861629062
0.9528043174831996	0.582739802432483	0.6210136859394902
0.9530345736244018	0.5096258533376323	0.6209421939474576
0.9532648297650327	0.36490197498686483	0.6208707101858638
0.9534950859050891	0.1661300598140933	0.6207992346537621
0.953725342044577	0.05370543831199945	0.6207277673502031
0.9539555981834952	0.27037319064664084	0.62065630827424
0.9541858543218421	0.4637168539131248	0.6205848574249263
0.9544161104596265	0.5930836274427365	0.6205134148013117
0.9546463665968395	0.6011762797309492	0.6204419804024522
0.9548766227334804	0.5113431511728164	0.6203705542274013
0.955106878869555	0.3128362458826093	0.6202991362752103
0.9553371350050558	0.032846805912680244	0.6202277265449346
0.9555673911399927	0.2636472944553158	0.6201563250356249
0.9557976472743532	0.49103525632307815	0.6200849317463385
0.956027903408147	0.6096592228394757	0.6200135466761261
0.9562581595413718	0.5557362608972023	0.619942169824042
0.9564884156740228	0.33105955390656444	0.6198708011891418
0.9567186718060994	0.009206412866745395	0.6197994407704798
0.9569489279376111	0.33215899121516984	0.6197280885671066
0.9571791840685483	0.5692146662884632	0.6196567445780798
0.9574094401989149	0.589063454280173	0.6195854088024525
0.9576396963287099	0.4056353365692572	0.6195140812392793
0.9578699524579376	0.04045388389971344	0.6194427618876135
0.9581002085865938	0.3483633525826846	0.6193714507465109
0.9583304647146821	0.5818396130874455	0.6193001478150252
0.9585607208421955	0.5691670348350804	0.6192288530922134
0.958790976969139	0.2655636514429748	0.6191575665771291
0.9590212330955167	0.16208381452815918	0.6190862882688258
0.9592514892213138	0.5121492721243476	0.6190150181663636
0.9594817453465411	0.6051261603414108	0.618943756268794
0.9597120014711935	0.3415743622600113	0.6188725025751745
0.9599422575952771	0.10853870309973157	0.6188012570845584
0.9601725137187883	0.5164270520576743	0.6187300197960024
0.9604027698417265	0.5865517568608161	0.6186587907085628
0.9606330259640949	0.2941683098816239	0.6185875698212938
0.9608632820858893	0.2138751398269389	0.6185163571332531
0.9610935382071083	0.5720266645804849	0.6184451526434973
0.96132379432776	0.5315669843698285	0.6183739563510796
0.9615540504478336	0.08685279545227031	0.61830276825506
0.9617843065673402	0.4278072842195126	0.6182315883544912
0.9620145626862682	0.6093863192032443	0.6181604166484335
0.9622448188046288	0.2891214657924785	0.6180892531359398
0.9624750749224158	0.2716103006553712	0.6180180978160689
0.9627053310396257	0.605917366378045	0.6179469506878785
0.9629355871562639	0.39487457093921713	0.617875811750424
0.9631658432723257	0.1722627588543446	0.617804681002764
0.9633960993878191	0.5946976836346191	0.6177335584439528
0.963626355502734	0.42912955794302166	0.6176624440730512
0.9638566116170783	0.1494416311232596	0.6175913378891138
0.964086867730847	0.5989248147646221	0.6175202398911996
0.9643171238440421	0.40740224695163285	0.617449150078366
0.9645473799566641	0.21306510240641546	0.6173780684496699
0.9647776360687134	0.6050901534512272	0.6173069950041693
0.965007892180187	0.31490575675202503	0.617235929740923
0.9652381482910878	0.35260916647357055	0.6171648726589881
0.9654684044014139	0.5908717429668325	0.6170938237574234
0.9656986605111604	0.12140411019889541	0.6170227830352885
0.9659289166203378	0.5141052296090416	0.6169517504916384
0.9661591727289353	0.499056096776582	0.6168807261255351
0.9663894288369549	0.1696107294043271	0.6168097099360365
0.9666196849444052	0.6018616900029299	0.6167387019221984
0.9668499410512829	0.22285739027179158	0.6166677020830807
0.9670801971575803	0.47348534352680677	0.6165967104177447
0.967310453263308	0.5071692043414916	0.6165257269252461
0.9675407093684582	0.20090425906471626	0.6164547516046464
0.9677709654730293	0.6114526942819285	0.6163837844550052
0.9680012215770232	0.09881470244144241	0.6163128254753814
0.9682314776804463	0.5554454830431059	0.6162418746648322
0.9684617337832873	0.34617726074356814	0.6161709320224208
0.9686919898855549	0.41775222334496775	0.616099997547204
0.9689222459872445	0.5108151390394419	0.6160290712382431
0.9691525020883597	0.247723518505853	0.6159581530945968
0.9693827581888916	0.5940240427478326	0.6158872431153277
0.9696130142888546	0.0822243889981212	0.6158163412994916
0.969843270388241	0.6122374395129216	0.6157454476461509
0.9700735264870469	0.054169236784028574	0.6156745621543671
0.9703037825852794	0.5980539573925734	0.6156036848231986
0.9705340386829275	0.1503887513783565	0.6155328156517089
0.970764294780003	0.5731440791370028	0.6154619546389554
0.9709945508765021	0.20954498308088593	0.6153911017839996
0.9712248069724214	0.5569498952872973	0.6153202570859037
0.971455063067764	0.23335410206707957	0.6152494205437273
0.9716853191625276	0.5546598032377543	0.6151785921565326
0.9719155752567119	0.2227618814795686	0.6151077719233805
0.9721458313503213	0.56510192192605	0.6150369598433311
0.972376087443357	0.17837919290942827	0.6149661559154451
0.9726063435358128	0.5879215946253709	0.6148953601387862
0.9728365996276886	0.09766777920384112	0.6148245725124158
0.9730668557189837	0.6070996138045909	0.614753793035396
0.9732971118096986	0.023192445631228742	0.6146830217067883
0.9735273678998413	0.6064841803271799	0.6146122585256522
0.9737576239894054	0.1790209892129574	0.6145415034910516
0.9739878800783894	0.5518345016907076	0.6144707566020492
0.9742181361667919	0.35016380225204563	0.6144000178577075
0.9744483922546189	0.4224387253510785	0.6143292872570871
0.97467864834186	0.5046414317849379	0.6142585647992536
0.9749089044285297	0.2083316137115836	0.6141878504832651
0.9751391605146118	0.5962601193335615	0.6141171443081892
0.9753694166001224	0.07299535475115701	0.6140464462730839
0.9755996726850492	0.5717243083503587	0.6139757563770156
0.9758299287693942	0.3691689318587204	0.6139050746190469
0.9760601848531651	0.3621722817955879	0.6138344009982383
0.9762904409363554	0.5663151606478213	0.613763735513655
0.9765206970189617	0.006315419056092314	0.6136930781643616
0.9767509531009915	0.5753751197128222	0.6136224289494191
0.9769812091824396	0.38264755128987515	0.6135517878678924
0.9772114652633043	0.31150666492414386	0.6134811549188459
0.9774417213435919	0.5933727379535774	0.6134105301013414
0.9776719774233007	0.1442316225658291	0.6133399134144432
0.9779022335024263	0.4840223331542215	0.6132693048572164
0.9781324895809742	0.5377596622168801	0.6131987044287239
0.9783627456589415	0.03694447833639325	0.6131281121280302
0.9785930017363274	0.5516731011375078	0.6130575279542001
0.9788232578131314	0.46271898904753617	0.612986951906298
0.9790535138893504	0.13598751625894456	0.6129163839833897
0.9792837699649909	0.5789183214704536	0.6128458241845373
0.9795140260400442	0.42461458520019313	0.6127752725088084
0.9797442821145187	0.15032767231551566	0.6127047289552653
0.9799745381884079	0.5824050541187868	0.6126341935229748
0.9802047942617209	0.4461939994002543	0.6125636662109992
0.9804350503344538	0.08606814071177002	0.612493147018405
0.9806653064066044	0.5525396039110058	0.6124226359442577
0.9808955624781678	0.5177864631194004	0.6123521329876246
0.9811258185491534	0.060402854490883756	0.612281638147568
0.9813560746195525	0.45565239192410556	0.6122111514231561
0.9815863306893726	0.5858590473618557	0.6121406728134525
0.9818165867586108	0.2771339999285834	0.6120702023175238
0.9820468428272656	0.2508121577076133	0.6119997399344363
0.9822770988953355	0.5768093527419504	0.6119292856632564
0.9825073549628164	0.5076817555196909	0.6118588395030516
0.9827376110297203	0.07399038311217931	0.6117884014528843
0.9829678670960434	0.39154851213731234	0.6117179715118221
0.9831981231617863	0.6053674902637746	0.6116475496789311
0.9834283792269406	0.43437293619410167	0.6115771359532806
0.9836586352915093	0.016528838863914763	0.6115067303339362
0.983888891355497	0.40517068478118357	0.6114363328199632
0.9841191474188979	0.6083661175957789	0.6113659434104304
0.9843494034817174	0.464315565547255	0.6112955621044028
0.9845796595439519	0.10055518314194203	0.6112251889009489
0.9848099156056003	0.3195892999191862	0.6111548237991362
0.9850401716666695	0.5741043360991307	0.6110844667980296
0.9852704277271525	0.5611830278626839	0.611014117896699
0.9855006837870515	0.30971747268997785	0.610943777094211
0.9857309398463654	0.07661143690334915	0.6108734443896334
0.9859611959050975	0.41604304541032916	0.6108031197820332
0.9861914519632413	0.5919923064696769	0.6107328032704801
0.9864217080207943	0.5493329990704424	0.6106624948540428
0.9866519640777692	0.30656062331347184	0.6105921945317854
0.9868822201341524	0.020327909422972135	0.6105219023027803
0.9871124761899572	0.3398273863502852	0.6104516181660915
0.9873427322451765	0.5585002969470759	0.6103813421207899
0.9875729882998102	0.5910836581780174	0.6103110741659435
0.9878032443538568	0.48612555001109475	0.6102408143006218
0.9880335004073152	0.24678483305837548	0.6101705625238936
0.9882637564601894	0.046933824949509706	0.6101003188348265
0.9884940125124755	0.3192918873833109	0.6100300832324904
0.9887242685641753	0.5067650485157411	0.6099598557159541
0.9889545246152863	0.605627435632218	0.6098896362842873
0.9891847806658173	0.5659802884359646	0.6098194249365564
0.989415036715755	0.43361034726343933	0.6097492216718349
0.9896452927651095	0.2454229647375986	0.6096790264891893
0.989875548813878	0.014110510828894945	0.6096088393876897
0.9901058048620611	0.20996227460777528	0.6095386603664059
0.9903360609096529	0.39851752068286866	0.6094684894244091
0.9905663169566631	0.5195561342315813	0.6093983265607664
0.9907965730030833	0.591638714593491	0.6093281717745503
0.991026829048923	0.6035200444645636	0.6092580250648281
0.9912570850941688	0.5363336235150374	0.6091878864306739
0.991487341138825	0.4424751287385525	0.6091177558711566
0.9917175971828954	0.3258436582553569	0.6090476333853456
0.9919478532263776	0.18369055449819785	0.6089775189723122
0.9921781092692724	0.036443761182011536	0.6089074126311266
0.9924083653115798	0.10436955618492116	0.6088373143608594
0.9926386213533036	0.22816912726979832	0.6087672241605807
0.9928688773944376	0.33619257196176355	0.608697142029363
0.9930991334349821	0.41451934767487375	0.6086270679662772
0.9933293894749358	0.48962406596672037	0.6085570019703951
0.9935596455143022	0.5423874007620098	0.6084869440407865
0.993789901553084	0.5708573759458742	0.6084168941765223
0.994020157591272	0.5818860717242519	0.6083468523766766
0.9942504136288712	0.5928363408113697	0.6082768186403196
0.9944806696658876	0.6041358480588657	0.6082067929665209
0.9947109257023068	0.6055972538414469	0.6081367753543568
0.9949411817381426	0.5913940549116845	0.6080667658028952
0.9951714377733846	0.5829245781688508	0.6079967643112109
0.9954016938080376	0.5722159557146413	0.6079267708783747
0.9956319498420997	0.5705666263672271	0.6078567855034593
0.995862205875576	0.5756587386081912	0.6077868081855358
0.9960924619084623	0.5807191536719348	0.6077168389236774
0.9963227179407494	0.5819395485058383	0.6076468777169598
0.9965529739724522	0.5776786780278566	0.6075769245644511
0.9967832300035647	0.5843088760569898	0.6075069794652258
0.9970134860340857	0.5863144879831308	0.6074370424183569
0.9972437420640186	0.5912663244838227	0.6073671134229167
0.9974739980933621	0.5956018861480574	0.6072971924779784
0.9977042541221116	0.5964851505168459	0.6072272795826167
0.997934510150267	0.586570962706759	0.6071573747359048
0.998164766177837	0.5655976855615181	0.6070874779369135
0.9983950222048137	0.5280211547978753	0.6070175891847189
0.9986252782311988	0.4732972953352302	0.6069477084783937
0.9988555342569938	0.3991710580906311	0.6068778358170115
0.999085790282201	0.30463976914854796	0.6068079711996451
0.9993160463068151	0.1906104919071649	0.6067381146253702
0.9995463023308374	0.0618831666571488	0.6066682660932605
0.9997765583542688	0.0786704970479867	0.6065984256023897
1.000006814377104	0.22196795009740497	0.6065285931518338
1.0002370703993462	0.35953462674293746	0.6064587687406661
1.0004673264209982	0.47693651309234364	0.6063889523679601
1.0006975824420639	0.5631498013806601	0.6063191440327894
1.0009278384625286	0.5995574907617448	0.606249343734233
1.0011580944824057	0.5862285894201071	0.6061795514713616
1.001388350501688	0.5040785059839358	0.6061097672432522
1.0016186065203785	0.3596516012573156	0.606039991048979
1.0018488625384798	0.1639342448027411	0.6059702228876163
1.0020791185559879	0.060681605831732655	0.6059004627582405
1.002309374572905	0.2821769698809513	0.6058307106599261
1.0025396305892245	0.46699556820988997	0.6057609665917506
1.0027698866049526	0.5750576251526266	0.6056912305527878
1.0030001426200799	0.5815065225650886	0.605621502542116
1.0032303986346147	0.49044400091035856	0.6055517825588084
1.0034606546485578	0.2723341725814254	0.6054820706019407
1.0036909106619072	0.0002416296373909943	0.6054123666705894
1.0039211666746648	0.28244257134517936	0.6053426707638299
1.0041514226868256	0.5061202442679471	0.6052729828807398
1.0043816786983917	0.6015956875795221	0.605203303020395
1.004611934709368	0.5315345157102284	0.6051336311818704
1.0048421907197482	0.3111189890814686	0.6050639673642442
1.0050724467295353	0.005012780100720204	0.6049943115665919
1.0053027027387282	0.3328287284771677	0.6049246637879909
1.0055329587473207	0.5573331113001683	0.6048550240275197
1.005763214755322	0.5900170082053019	0.6047853922842523
1.005993470762728	0.40521007160233846	0.6047157685572672
1.0062237267695444	0.06829907458875586	0.6046461528456395
1.0064539827757644	0.306022573786691	0.6045765451484487
1.0066842387813861	0.5621137082032162	0.6045069454647727
1.0069144947864153	0.573384221007003	0.6044373537936871
1.0071447507908464	0.3264850362100825	0.604367770134271
1.0073750067946845	0.07223554776551719	0.6042981944856007
1.0076052627979222	0.4488336143998791	0.6042286268467563
1.0078355188005668	0.5999360833171492	0.604159067216813
1.0080657748026178	0.4355746121911555	0.6040895155948494
1.008296030804071	0.03718601282773237	0.6040199719799446
1.0085262868049252	0.392161017547609	0.6039504363711771
1.0087565428051857	0.5910436730286976	0.6038809087676236
1.008986798804848	0.4401143295630257	0.6038113891683639
1.0092170548039143	0.016268683850503493	0.603741877572476
1.0094473108023825	0.42823726468471485	0.6036723739790388
1.0096775668002496	0.5862519067646159	0.603602878387132
1.009907822797524	0.35628204080191894	0.6035333907958321
1.0101380787942045	0.13629668684635227	0.6034639112042182
1.0103683347902888	0.5316863826134631	0.60339443961137
1.0105985907857722	0.5394011626115437	0.6033249760163681
1.0108288467806594	0.1249672305573768	0.6032555204182902
1.0110591027749443	0.3893022050484598	0.6031860728162177
1.011289358768634	0.5997728524939736	0.6031166332092279
1.0115196147617287	0.29811573646648937	0.6030472015964
1.0117498707542198	0.26235787957232914	0.6029777779768165
1.0119801267461148	0.5956719028949524	0.6029083623495549
1.0122103827374125	0.3814824366103014	0.6028389547136953
1.0124406387281102	0.1825964987780518	0.6027695550683186
1.0126708947182108	0.5737825794149143	0.602700163412504
1.012901150707713	0.41192656674323225	0.6026307797453321
1.0131314066966157	0.1659725559216848	0.6025614040658833
1.0133616626849213	0.5795485349749315	0.6024920363732376
1.0135919186726294	0.38908762245129436	0.6024226766664754
1.0138221746597387	0.22490625714527257	0.6023533249446779
1.0140524306462484	0.601330029941989	0.602283981206926
1.0142826866321595	0.2885742454155239	0.6022146454523
1.0145129426174646	0.35315232688410114	0.6021453176798833
1.0147431986021755	0.574901561195179	0.6020759978887534
1.0149734545862834	0.1171864166756946	0.6020066860779939
1.0152037105697929	0.48669205140026484	0.6019373822466849
1.0154339665527001	0.49402897819820907	0.6018680863939087
1.0156642225350117	0.1406165787814293	0.6017987985187448
1.0158944785167248	0.5983856688686483	0.6017295186202757
1.0161247344978328	0.2496096295616369	0.6016602466975851
1.016354990478341	0.4359607916561606	0.6015909827497531
1.016585246458248	0.5152293047032352	0.6015217267758619
1.016815502437558	0.12275879049388022	0.6014524787749925
1.017045758416268	0.5937505372636729	0.6013832387462277
1.0172760143943693	0.19612879547069229	0.6013140066886523
1.017506270371874	0.4990011037006777	0.6012447826013452
1.0177365263487792	0.43063835776933646	0.6011755664833892
1.0179667823250806	0.3005247608571773	0.6011063583338686
1.0181970383007801	0.5589612807880197	0.6010371581518652
1.0184272942758728	0.06503285028707806	0.6009679659364633
1.0186575502503705	0.595604144540109	0.6008987816867422
1.018887806224264	0.13558535044080278	0.6008296054017874
1.0191180621975593	0.5533729568474066	0.6007604370806804
1.0193483181702518	0.29688005575225807	0.6006912767225056
1.0195785741423466	0.4625754732481976	0.6006221243263447
1.0198088301138364	0.41761757851488346	0.6005529798912833
1.0200390860847215	0.38368863592991087	0.6004838434164048
1.0202693420550064	0.4812996030015561	0.6004147149007915
1.0204995980246858	0.3111695153198483	0.6003455943435283
1.0207298539937615	0.5224294142229909	0.600276481743699
1.0209601099622314	0.2468995170729571	0.6002073771003875
1.0211903659301007	0.5495086119368283	0.6001382804126768
1.021420621897367	0.23118559360288016	0.6000691916796513
1.0216508778640372	0.540681320577851	0.6000001109003935
1.0218811338300986	0.22775606751352195	0.5999310380739912
1.0221113897955516	0.5461525918415079	0.5998619731995289
1.0223416457604078	0.26853880756549786	0.5997929162760876
1.0225719017246568	0.5092517097272933	0.5997238673027548
1.0228021576883035	0.32380026477500307	0.5996548262786141
1.0230324136513498	0.47320593505600533	0.5995857932027495
1.0232626696137936	0.40591055132646936	0.5995167680742469
1.0234929255756229	0.3803849760871713	0.5994477508921947
1.0237231815368546	0.4883989148695686	0.599378741655673
1.0239534374974808	0.263636283130541	0.5993097403637695
1.0241836934575037	0.5690360337203527	0.5992407470155688
1.0244139494169209	0.08249175027480393	0.5991717616101573
1.0246442053757336	0.584291279531086	0.5991027841466199
1.024874461333942	0.12251446079949452	0.5990338146240425
1.025104717291546	0.5458705648311803	0.5989648530415107
1.0253349732485373	0.356286013993106	0.598895899398113
1.025565229204927	0.38385866750819175	0.5988269536929322
1.0257954851607116	0.5234103716755196	0.5987580159250552
1.02602574111589	0.1184098276721528	0.5986890860935685
1.0262559970704674	0.5843615939138299	0.5986201641975571
1.0264862530244376	0.1984133950354403	0.5985512502361091
1.0267165089778068	0.47665522246349945	0.5984823442083094
1.0269467649305648	0.4904117600946539	0.5984134461132473
1.0271770208827176	0.16754511510579384	0.598344555950008
1.0274072768342621	0.5897070258800589	0.5982756737176792
1.0276375327851999	0.2344885516983577	0.5982067994153473
1.0278677887355319	0.41831520045124854	0.5981379330420993
1.0280980446852588	0.530476328252756	0.5980690745970219
1.028328300634375	0.01707905208064464	0.5980002240792041
1.0285585565828887	0.555662831873694	0.5979313814877307
1.0287888125307925	0.4183003033563676	0.5978625468216916
1.0290190684780909	0.19834286832261683	0.597793720080173
1.0292493244247838	0.5870650010308838	0.5977249012622624
1.0294795803708685	0.31585017906125934	0.5976560903670487
1.0297098363163448	0.30060411481830085	0.5975872873936194
1.0299400922612147	0.5951820864965833	0.5975184923410624
1.0301703482054725	0.26272947301915384	0.5974497052084672
1.0304006041491265	0.33461112026515455	0.5973809259949195
1.0306308600921716	0.5941208573957351	0.5973121546995093
1.0308611160346086	0.269757801672261	0.5972433913213246
1.0310913719764379	0.3070718601133492	0.5971746358594541
1.0313216279176562	0.5951070717076795	0.5971058883129869
1.0315518838582656	0.3359362370543234	0.5970371486810117
1.0317821397982645	0.2127115760417233	0.5969684169626172
1.0320123957376577	0.5693299624688705	0.5968996931568913
1.032242651676446	0.4419817782304655	0.5968309772629227
1.0324729076146182	0.040777957655297736	0.5967622692798039
1.032703163552188	0.4989779419454635	0.5966935692066202
1.032933419489145	0.5533250981161637	0.5966248770424636
1.0331636754254931	0.20339802478730923	0.596556192786423
1.0333939313612328	0.3024169203493564	0.5964875164375875
1.0336241872963607	0.5855336110584696	0.5964188479950476
1.0338544432308792	0.46307657142565817	0.5963501874578927
1.034084699164784	0.02711583783143412	0.5962815348252138
1.0343149550980826	0.4182952005917332	0.5962128900960989
1.034545211030772	0.5843620978963564	0.5961442532696384
1.03477546696285	0.3912317084876864	0.5960756243449238
1.035005722894321	0.023750303014498236	0.5960070033210436
1.035235978825178	0.4268982664467036	0.5959383901970907
1.0354662347554253	0.5936036078666564	0.5958697849721539
1.0356964906850656	0.4357036909787167	0.5958011876453233
1.0359267466140882	0.04635870426493749	0.5957325982156928
1.036157002542501	0.3461144417225678	0.5956640166823507
1.036387258470306	0.5663561549750072	0.5955954430443875
1.0366175143975007	0.52831915400575	0.5955268773008948
1.0368477703240824	0.246824742758737	0.5954583194509648
1.0370780262500479	0.14321795886133037	0.5953897694936895
1.037308282175411	0.45391256866158036	0.5953212274281561
1.037538538100154	0.582047747418232	0.5952526932534615
1.037768794024286	0.4925830936715835	0.5951841669686944
1.0379990499478078	0.2110803975290519	0.5951156485729462
1.0382293058707155	0.1377771884997998	0.59504713806531
1.0384595617930126	0.424089152836368	0.5949786354448764
1.0386898177147	0.5851180307203635	0.5949101407107372
1.0389200736357713	0.5489187942440299	0.5948416538619864
1.0391503295562319	0.34221954017109635	0.5947731748977146
1.039380585476076	0.06397692158434093	0.5947047038170159
1.0396108413953098	0.24022930316014143	0.5946362406189807
1.0398410973139316	0.47064942513574	0.5945677853027018
1.040071353231941	0.5725741581560546	0.5944993378672725
1.0403016091493378	0.5600554032808795	0.594430898311785
1.0405318650661168	0.41124853816102974	0.5943624666353339
1.0407621209822822	0.18598210607470905	0.5942940428370108
1.0409923768978344	0.06905858777880292	0.5942256269159086
1.0412226328127754	0.3092149488285675	0.59415721887112
1.0414528887270982	0.4757533892410829	0.5940888187017401
1.041683144640812	0.580757358113553	0.5940204264068596
1.0419134005539135	0.575106219699252	0.5939520419855728
1.0421436564663968	0.48939601666640836	0.5938836654369751
1.0423739123782672	0.3599677678805086	0.5938152967601587
1.0426041682895202	0.16817260390689964	0.5937469359542183
1.0428344242001615	0.016762108022824962	0.5936785830182464
1.0430646801101877	0.20799711846616176	0.5936102379513378
1.043294936019599	0.3571879173879616	0.5935419007525865
1.0435251919283957	0.48670578944674253	0.5934735714210868
1.0437554478365834	0.5510873058527773	0.593405249955931
1.043985703744152	0.5850065426846623	0.5933369363562166
1.0442159596510991	0.5736134523505755	0.5932686306210389
1.0444462155574354	0.523477760052374	0.5932003327494891
1.0446764714631533	0.46198168175692356	0.5931320427406643
1.0449067273682537	0.36242702840082297	0.5930637605936591
1.0451369832727397	0.2709688113621505	0.5929954863075672
1.0453672391766107	0.15989125570795842	0.5929272198814838
1.0455974950798586	0.06222290494585287	0.5928589613145067
1.0458277509825007	0.03603070005759573	0.5927907106057257
1.046058006884519	0.12390159776372305	0.5927224677542416
1.046288262785925	0.2032418252546117	0.5926542327591464
1.0465185186867128	0.2713821858920828	0.5925860056195373
1.0467487745868842	0.3229120173196387	0.5925177863345095
1.0469790304864421	0.3762979565524264	0.5924495749031576
1.0472092863853808	0.4046143218246331	0.5923813713245795
1.0474395422836984	0.44450458144446203	0.5923131755978714
1.047669798181397	0.467240531035216	0.5922449877221289
1.0479000540784822	0.4832121417182643	0.5921768076964463
1.048130309974949	0.4852753545333939	0.5921086355199215
1.0483605658708042	0.49986155357884343	0.5920404711916488
1.0485908217660351	0.4978683297170415	0.5919723147107284
1.0488210776606477	0.49528446414407995	0.5919041660762551
1.0490513335546456	0.4964195721064923	0.5918360252873244
1.0492815894480252	0.4745397879380355	0.5917678923430343
1.049511845340787	0.47122142145567436	0.5916997672424814
1.049742101232926	0.4428356186500169	0.5916316499847641
1.0499723571244477	0.4173118486590797	0.5915635405689782
1.0502026130153497	0.3862883776189808	0.5914954389942212
1.0504328689056324	0.33287712202757164	0.5914273452595903
1.0506631247953009	0.2870117916462178	0.5913592593641817
1.0508933806843472	0.219363350821975	0.5912911813070949
1.0511236365727759	0.14727901237714344	0.5912231110874263
1.051353892460589	0.06361160541100619	0.591155048704273
1.0515841483477775	0.03577069392347884	0.5910869941567356
1.0518144042343436	0.13317886843759552	0.5910189474439111
1.0520446601202895	0.23668134130787327	0.5909509085648972
1.0522749160056195	0.34089196895587837	0.5908828775187904
1.0525051718903298	0.4211585766136024	0.5908148543046903
1.0527354277744183	0.5087432019598128	0.5907468389216957
1.0529656836578865	0.5667550086277545	0.5906788313689045
1.0531959395407333	0.5769668382180794	0.590610831645416
1.0534261954229618	0.5649812921544608	0.5905428397503273
1.0536564513045708	0.5148023566573025	0.590474855682738
1.0538867071855587	0.4046483355413857	0.5904068794417472
1.054116963065928	0.25870797464930856	0.5903389110264532
1.054347218945668	0.08886373346452187	0.590270950435958
1.0545774748247914	0.10477790550540506	0.5902029976693572
1.0548077307032966	0.29256487235494966	0.5901350527257506
1.0550379865811768	0.4378751485654991	0.5900671156042394
1.0552682424584383	0.5483758646978097	0.5899991863039212
1.055498498335071	0.5893013710059365	0.5899312648238988
1.0557287542110882	0.5300904025220717	0.5898633511632676
1.055959010086485	0.390269875941875	0.5897954453211292
1.0561892659612526	0.1764673463602947	0.5897275472965856
1.0564195218354016	0.06878569477009278	0.5896596570887341
1.0566497777089314	0.3175359038156578	0.5895917746966749
1.0568800335818358	0.5032352014716086	0.5895239001195098
1.0571102894541171	0.5821956608850778	0.5894560333563387
1.0573405453257796	0.5274951637177558	0.5893881744062605
1.0575708011968155	0.3587954867958767	0.589320323268378
1.0578010570672294	0.09386456365816276	0.5892524799417908
1.0580313129370216	0.20717531391473337	0.5891846444255989
1.058261568806186	0.46012139630352783	0.5891168167189055
1.0584918246747324	0.5793802856781141	0.5890489968208084
1.0587220805426534	0.5256994343090222	0.5889811847304107
1.0589523364099498	0.30837914272439626	0.5889133804468133
1.0591825922766211	0.008782647203494642	0.5888455839691179
1.0594128481426728	0.32675723473686846	0.5887777952964239
1.0596431040080931	0.5431361438404666	0.5887100144278363
1.0598733598728949	0.5625738650164067	0.5886422413624529
1.0601036157370742	0.3604639052113587	0.5885744760993763
1.0603338716006239	0.0069370654639497875	0.5885067186377106
1.0605641274635549	0.3561098245847862	0.5884389689765542
1.0607943833258542	0.5684647802719834	0.5883712271150132
1.0610246391875289	0.529530626106254	0.5883034930521873
1.061254895048581	0.24683781870192575	0.588235766787178
1.061485150909011	0.1621181681226924	0.5881680483190878
1.0617154067688157	0.48958019438675154	0.5881003376470196
1.061945662627995	0.570938416868286	0.5880326347700762
1.062175918486546	0.34759324696265337	0.5879649396873607
1.0624061743444708	0.06555412127626048	0.5878972523979756
1.0626364302017712	0.4465627190514439	0.5878295729010228
1.0628666860584495	0.5739418280047512	0.5877619011956046
1.0630969419144989	0.3634008816349517	0.5876942372808258
1.0633271977699221	0.08608286718688722	0.5876265811557891
1.0635574536247197	0.47936418455465024	0.5875589328195975
1.0637877094788903	0.5623947356407838	0.5874912922713541
1.0640179653324366	0.2659613478055828	0.5874236595101622
1.064248221185358	0.22085218254534048	0.5873560345351252
1.0644784770376488	0.5571462926839357	0.5872884173453482
1.0647087328893123	0.491437101397928	0.5872208079399341
1.0649389887403455	0.0528957166166306	0.5871532063179877
1.065169244590755	0.4303770808336982	0.5870856124786109
1.065399500440537	0.5760863572835926	0.5870180264209088
1.065629756289691	0.25561590294141606	0.5869504481439858
1.0658600121382176	0.27131944179734235	0.5868828776469457
1.0660902679861173	0.5702717327126872	0.5868153149288929
1.0663205238333942	0.3679320668840182	0.5867477599889305
1.066550779680039	0.16645936947645312	0.5866802128261658
1.0667810355260572	0.5542667915703794	0.5866126734397018
1.067011291371445	0.4320979611439977	0.5865451418286445
1.067241547216204	0.1125305245498604	0.586477617992098
1.0674718030603332	0.5487766553199462	0.5864101019291678
1.067702058903835	0.43799328820219907	0.586342593638958
1.0679323147467086	0.11630565256497877	0.5862750931205744
1.0681625705889535	0.553462745423197	0.5862076003731218
1.068392826430567	0.4007076247660559	0.5861401153957069
1.0686230822715543	0.19416302754891585	0.5860726381874334
1.0688533381119105	0.5808698361601886	0.5860051687474082
1.069083593951635	0.31126302682792606	0.5859377070747374
1.0693138497907342	0.3108289047184788	0.5858702531685246
1.0695441056292048	0.5685296596958811	0.5858028070278769
1.069774361467047	0.14270491597745846	0.5857353686519
1.0700046173042568	0.4684394223459986	0.5856679380397014
1.0702348731408362	0.4904120715641611	0.5856005151903865
1.070465128976787	0.10594187986410891	0.585533100103061
1.0706953848121068	0.5693927110084729	0.5854656927768322
1.0709256406467944	0.289519564184168	0.5853982932108069
1.0711558964808514	0.3787126751271408	0.585330901404091
1.0713861523142776	0.5251353862392816	0.5852635173557916
1.0716164081470758	0.05919359123522555	0.5851961410650144
1.0718466639792448	0.5735435762572592	0.5851287725308667
1.0720769198107762	0.26566388499034055	0.5850614117524582
1.0723071756416802	0.42039867509557743	0.5849940587288927
1.0725374314719518	0.4925118878999725	0.584926713459279
1.0727676873015919	0.1813606816794785	0.5848593759427242
1.0729979431305996	0.5679910856014725	0.5847920461783359
1.0732281989589754	0.07042157116679507	0.5847247241652216
1.0734584547867227	0.5487034749387029	0.5846574099024878
1.073688710613836	0.2876178186757261	0.5845901033892439
1.073918966440321	0.44003873302838276	0.5845228046245959
1.074149222266169	0.44909712115439293	0.5844555136076545
1.074379478091384	0.28730856205967203	0.5843882303375264
1.0746097339159721	0.5362086410570649	0.5843209548133181
1.0748399897399201	0.14388277963234114	0.5842536870341416
1.0750702455632384	0.5645381664998628	0.5841864269991022
1.0753005013859276	0.017802582761426947	0.5841191747073081
1.0755307572079822	0.573253605943898	0.5840519301578696
1.075761013029402	0.08233872657558633	0.5839846933498953
1.0759912688501876	0.5684303462635386	0.5839174642824938
1.076221524670343	0.1601183482473649	0.583850242954773
1.0764517804898621	0.5513711924174421	0.5837830293658431
1.0766820363087461	0.20444249480267146	0.5837158235148133
1.0769122921269976	0.530396927423676	0.5836486254007919
1.077142547944613	0.2215048931504695	0.5835814350228891
1.0773728037615946	0.5289175502218365	0.5835142523802136
1.0776030595779438	0.21144522807856914	0.5834470774718745
1.0778333153936581	0.5362693483790499	0.5833799102969821
1.0780635712087356	0.17217015392678806	0.5833127508546467
1.0782938270231772	0.5528312726397386	0.5832455991439778
1.078524082836989	0.10454612117952972	0.5831784551640833
1.0787543386501668	0.5694059907703892	0.5831113189140746
1.078984594462704	0.008704388582086664	0.5830441903930638
1.0792148502746086	0.5749996537641475	0.5829770696001584
1.0794451060858743	0.11389853240262715	0.5829099565344709
1.0796753618965076	0.5484604682199962	0.5828428511951095
1.0799056177065085	0.25728322041667895	0.5827757535811849
1.0801358735158748	0.47548450265247594	0.5827086636918083
1.0803661293246043	0.4024852463382551	0.5826415815260909
1.0805963851326965	0.33845706363411415	0.5825745070831438
1.080826640940155	0.5235612598639998	0.5825074403620768
1.0810568967469754	0.1380076352724388	0.5824403813620022
1.0812871525531613	0.5785860194602267	0.58237333008203
1.0815174083587076	0.11171224939884478	0.582306286521273
1.0817476641636172	0.5291606067920518	0.5822392506788415
1.0819779199678923	0.3563466369732471	0.5821722225538465
1.082208175771526	0.3435802474347045	0.5821052021454013
1.0824384315745257	0.5338832833714922	0.5820381894526155
1.0826686873768843	0.044403737545679334	0.5819711844746029
1.0828989431786102	0.5671713504669875	0.5819041872104729
1.0831291989797018	0.28511992005641	0.5818371976593377
1.0833594547801504	0.3834412741998562	0.581770215820312
1.083589710579962	0.5276924428253599	0.5817032416925062
1.0838199663791417	0.027405745461406505	0.581636275275031
1.084050222177679	0.553124997255454	0.5815693165670017
1.0842804779755748	0.3573796548496038	0.5815023655675308
1.0845107337728321	0.2802831885626082	0.5814354222757295
1.0847409895694546	0.5733803183831759	0.5813684866907098
1.0849712453654385	0.16373589827410656	0.5813015588115853
1.0852015011607878	0.4384767319046484	0.5812346386374677
1.0854317569554945	0.5243560909932963	0.5811677261674724
1.085662012749563	0.008516665059014328	0.581100821400711
1.085892268542988	0.5174858588898121	0.5810339243362983
1.086122524335775	0.4654422742008978	0.5809670349733458
1.0863527801279274	0.08825357144195933	0.5809001533109661
1.0865830359194346	0.5439501258843757	0.5808332793482757
1.0868132917103046	0.43098694146218275	0.5807664130843856
1.0870435475005316	0.12226340464410851	0.5806995545184115
1.087273803290122	0.5430248353523786	0.5806327036494651
1.0875040590790799	0.43255805291967714	0.5805658604766589
1.0877343148673895	0.09859385423842557	0.5804990249991118
1.0879645706550627	0.5241738492639467	0.5804321972159342
1.0881948264420938	0.46715226133196364	0.580365377126242
1.088425082228484	0.013397359352540605	0.5802985647291492
1.0886553380142288	0.48048987721495273	0.5802317600237713
1.088885593799338	0.5232976876173113	0.58016496300922
1.0891158495838011	0.13051337820989972	0.580098173684613
1.0893461053676332	0.37172923128873314	0.5800313920490606
1.0895763611508162	0.5746731283209472	0.5799646181016828
1.089806616933361	0.3271441945514534	0.5798978518415913
1.090036872715262	0.16282397116016323	0.5798310932679026
1.0902671284965189	0.5294551904309277	0.5797643423797321
1.090497384277137	0.511365148463214	0.5796975991761933
1.090727640057111	0.12947402050059517	0.5796308636564032
1.0909578958364423	0.3409371727141261	0.5795641358194765
1.091188151615135	0.5623522347986896	0.5794974156645278
1.091418407393185	0.4228972673462532	0.5794307031906737
1.0916486631705917	0.01253502523796901	0.5793639983970301
1.0918789189473574	0.40558737304537984	0.5792973012827123
1.0921091747234837	0.5757192885316214	0.5792306118468357
1.0923394304989609	0.4092559324261197	0.5791639300885187
1.0925696862737926	0.016581555908697754	0.579097256006877
1.0927999420479877	0.37700172838452384	0.5790305896010237
1.0930301978215389	0.5629560659824541	0.5789639308700777
1.0932604535944446	0.4572132746422532	0.5788972798131554
1.0934907093667094	0.11796342370800139	0.5788306364293722
1.0937209651383297	0.2759482520121981	0.5787640007178458
1.0939512209093036	0.5382200428327831	0.5786973726776935
1.0941814766796352	0.548767050327881	0.578630752308031
1.0944117324493268	0.32141636307495824	0.5785641396079741
1.094641988218372	0.03760653192733948	0.5784975345766422
1.0948722439867737	0.37208470549758654	0.5784309372131513
1.0951024997545291	0.5514348240532583	0.5783643475166196
1.0953327555216388	0.5181244349576711	0.5782977654861641
1.095563011288108	0.2900128840041395	0.5782311911209006
1.0957932670539274	0.03368230766427471	0.5781646244199498
1.0960235228191002	0.34289480249956406	0.578098065382428
1.0962537785836268	0.5340040255356013	0.578031514007453
1.0964840343475122	0.5520411027098767	0.5779649702941411
1.096714290110752	0.40124763153892534	0.5778984342416115
1.0969445458733456	0.1365254188921462	0.5778319058489824
1.097174801635295	0.15836554534612457	0.5777653851153715
1.0974050573966025	0.40917193125058116	0.5776988720398962
1.0976353131572574	0.5569591492562779	0.577632366621678
1.097865568917268	0.5510596492848484	0.5775658688598331
1.098095824676635	0.4258941950161468	0.5774993787534797
1.0983260804353572	0.20775832995003696	0.5774328963017367
1.0985563361934287	0.04316233221648219	0.5773664215037246
1.0987865919508533	0.2829282506646858	0.5772999543585614
1.099016847707628	0.4609525803382445	0.5772334948653666
1.0992471034637596	0.5532084119446785	0.5771670430232574
1.0994773592192448	0.5533825788623189	0.577100598831354
1.0997076149740872	0.45818001106597467	0.5770341622887745
1.0999378707282776	0.302309911600971	0.5769677333946408
1.1001681264818204	0.10173081480938981	0.5769013121480715
1.1003983822347172	0.10893965967317391	0.5768348985481853
1.1006286379869665	0.29923074143516104	0.5767684925941025
1.100858893738569	0.44664451546025696	0.5767020942849425
1.101089149489519	0.5352776776040715	0.5766357036198269
1.1013194052398196	0.5645491538342713	0.5765693205978748
1.1015496609894684	0.5412174831399944	0.5765029452182069
1.1017799167384732	0.4724569422935383	0.5764365774799413
1.1020101724868336	0.374623252032945	0.576370217382198
1.1022404282345386	0.24844701129210947	0.5763038649241009
1.1024706839815992	0.10564727400471452	0.5762375201047671
1.1027009397280096	0.04025453310030458	0.576171182923319
1.1029311954737693	0.1706653400862722	0.5761048533788774
1.10316145121888	0.2832388559975456	0.5760385314705623
1.1033917069633443	0.378880134121644	0.5759722171974943
1.10362196270716	0.46132736268968877	0.5759059105587946
1.1038522184503254	0.5218683442661822	0.575839611553585
1.1040824741928397	0.5523154515790265	0.5757733201809867
1.1043127299346998	0.5607099613094793	0.5757070364401222
1.1045429856759137	0.5615454077854247	0.5756407603301104
1.1047732414164757	0.5546910751137432	0.5755744918500744
1.1050034971563871	0.5428460004770541	0.5755082309991353
1.105233752895651	0.5078105096027161	0.575441977776414
1.1054640086342642	0.47296759551823675	0.5753757321810334
1.105694264372232	0.44289596217834637	0.5753094942121136
1.1059245201095402	0.41987374062615385	0.5752432638687808
1.1061547758462005	0.384922838446437	0.5751770411501537
1.106385031582207	0.3494776438677777	0.575110826055356
1.106615287317566	0.3381983109655647	0.5750446185835085
1.10684554305227	0.3205961892164853	0.5749784187337357
1.1070757987863238	0.30093017255353915	0.5749122265051586
1.1073060545197237	0.2889884857505065	0.5748460418969007
1.1075363102524731	0.2963041935750289	0.5747798649080841
1.107766565984574	0.3000820893454046	0.5747136955378308
1.1079968217160217	0.29802674826533954	0.574647533785265
1.1082270774468166	0.3229333552347179	0.5745813796495097
1.1084573331769565	0.34331798098599664	0.5745152331296886
1.108687588906443	0.35812441700201225	0.5744490942249244
1.1089178446352757	0.3858423594460769	0.5743829629343405
1.1091481003634587	0.42552014386137627	0.5743168392570592
1.1093783560909898	0.449732822839304	0.5742507231922047
1.109608611817867	0.47687319018795904	0.574184614738901
1.10983886754409	0.5196946918260952	0.574118513896272
1.110069123269659	0.5348946900989098	0.5740524206634414
1.110299378994575	0.5560703082739178	0.5739863350395329
1.1105296347188383	0.5735865215483568	0.5739202570236703
1.1107598904424496	0.5566634195722144	0.5738541866149777
1.1109901461654055	0.5443529822089149	0.57378812381258
1.1112204018877114	0.5107330138542164	0.5737220686156004
1.1114506576093592	0.45319534113449106	0.573656021023165
1.1116809133303516	0.37238930791779823	0.5735899810343982
1.1119111690506887	0.27065203509351393	0.5735239486484242
1.112141424770378	0.1466863960063975	0.5734579238643656
1.1123716804894097	0.020496017497137586	0.5733919066813501
1.1126019362077855	0.12356462170605997	0.573325897098502
1.1128321919255024	0.26454638217587045	0.5732598951149475
1.113062447642568	0.37779909154647684	0.5731939007298092
1.113292703358981	0.49171642444678043	0.5731279139422129
1.113522959074734	0.5438334721231005	0.5730619347512858
1.1137532147898324	0.5689392153519329	0.5729959631561519
1.113983470504272	0.5267893347942998	0.5729299991559379
1.1142137262180554	0.4272206091113635	0.5728640427497688
1.1144439819311822	0.2837710640948396	0.5727980939367704
1.1146742376436518	0.0914410429658129	0.5727321527160686
1.1149044933554673	0.10689827989250389	0.5726662190867885
1.1151347490666221	0.3035007014177037	0.5726002930480579
1.115365004777122	0.46420147342963547	0.5725343745990015
1.1155952604869663	0.5499066936964319	0.5724684637387455
1.1158255161961559	0.5586988256065303	0.572402560466416
1.1160557719046909	0.45938876473694845	0.5723366647811395
1.1162860276125697	0.28780850662502866	0.572270776682043
1.1165162833197904	0.04520430720051166	0.5722048961682534
1.1167465390263516	0.1987512524836541	0.5721390232388982
1.1169767947322522	0.4203436644906045	0.5720731578931043
1.1172070504374991	0.5416089956701907	0.5720073001299967
1.1174373061420868	0.5545522228163141	0.571941449948704
1.1176675618460168	0.41670871735931303	0.571875607348353
1.1178978175492884	0.1862925907292048	0.571809772328071
1.118128073251904	0.10815716008023252	0.5717439448869847
1.11835832895386	0.3760469578937696	0.5716781250242225
1.118588584655155	0.53660597398768	0.5716123127389124
1.118818840355792	0.5443865608411523	0.5715465080301813
1.1190490960557695	0.3882937524669939	0.5714807108971571
1.1192793517550916	0.0932362352983227	0.5714149213389665
1.1195096074537492	0.23038985500958709	0.5713491393547402
1.11973986315175	0.48080378888051056	0.571283364943604
1.1199701188490927	0.5572972093609132	0.5712175981046863
1.1202003745457778	0.4411674059641098	0.5711518388371152
1.1204306302418012	0.13433387363656124	0.5710860871400204
1.120660885937165	0.21396013477766046	0.5710203430125294
1.1208911416318659	0.49687214560816856	0.5709546064537719
1.121121397325903	0.5497490580532948	0.5708888774628768
1.1213516530192849	0.38117144064447317	0.5708231560389703
1.1215819087120031	0.02243924245070769	0.5707574421811836
1.121812164404065	0.3407935107974064	0.5706917358886437
1.1220424200954673	0.5531517537297325	0.5706260371604805
1.1222726757862076	0.4913736902123773	0.5705603459958237
1.1225029314762864	0.16523296005258378	0.5704946623938026
1.1227331871657047	0.23637518998749196	0.5704289863535462
1.12296344285446	0.5314568927808753	0.5703633178741846
1.1231936985425548	0.514972885422471	0.5702976569548466
1.1234239542299929	0.21196927656475217	0.5702320035946608
1.1236542099167617	0.22273039551508372	0.5701663577927604
1.123884465602873	0.5316406979214966	0.570100719548272
1.1241147212883216	0.5000659890504622	0.5700350888603273
1.1243449769731064	0.16186656425252088	0.569969465728056
1.1245752326572298	0.2966407077633196	0.5699038501505881
1.1248054883406924	0.5555137090036659	0.5698382421270535
1.1250357440234946	0.4295192334449126	0.5697726416565823
1.1252659997056287	0.008686792900109652	0.5697070487383074
1.1254962553871017	0.43402356081517335	0.5696414633713569
1.1257265110679122	0.5552165554669493	0.5695758855548624
1.1259567667480606	0.25282657478067966	0.5695103152879541
1.1261870224275445	0.23451230065266804	0.5694447525697637
1.126417278106364	0.5503871769654403	0.5693791973994221
1.1266475337845188	0.42229619758045567	0.5693136497760604
1.1268777894620117	0.06654211503579807	0.569248109698809
1.127108045138842	0.4882373161080929	0.5691825771667992
1.1273383008150044	0.4944929192825905	0.569117052179164
1.1275685564905038	0.06495323203558862	0.5690515347350332
1.1277988121653413	0.4377122934640534	0.5689860248335384
1.1280290678395068	0.5396374932392318	0.5689205224738138
1.128259323513018	0.13129992991229417	0.5688550276549863
1.128489579185864	0.39483607499495404	0.5687895403761908
1.1287198348580447	0.5368945503492211	0.5687240606365591
1.1289500905295589	0.14926884617424124	0.5686585884352238
1.1291803462004038	0.4005098174639794	0.5685931237713178
1.1294106018705867	0.5441933591390304	0.568527666643971
1.1296408575401051	0.10936921025939397	0.5684622170523167
1.1298711132089583	0.44522705137346835	0.5683967749954876
1.1301013688771453	0.50672638453627	0.5683313404726164
1.1303316245446662	0.010314260688705723	0.5682659134828356
1.1305618802115254	0.496115458398469	0.568200494025277
1.1307921358777127	0.4347060804068416	0.5681350820990759
1.1310223915432391	0.1332602580755613	0.5680696777033625
1.1312526472080962	0.5513847494619855	0.5680042808372722
1.1314829028722841	0.301642604545345	0.5679388914999378
1.131713158535809	0.3286245552097735	0.5678735096904911
1.131943414198668	0.5513903844220832	0.5678081354080661
1.1321736698608573	0.0698228317229066	0.5677427686517972
1.1324039255223823	0.5033274315000342	0.5676774094208167
1.1326341811832359	0.41468491309013333	0.56761205771426
1.1328644368434264	0.22817568031231414	0.5675467135312586
1.1330946925029501	0.5587361219981472	0.5674813768709475
1.1333249481617993	0.1207781202721307	0.5674160477324626
1.133555203819984	0.4875141855986707	0.5673507261149351
1.1337854594775	0.40564874183682575	0.5672854120175005
1.1340157151343475	0.2618555757237283	0.5672201054392928
1.134245970790529	0.5464641177641331	0.5671548063794458
1.1344762264460448	0.021765453805795032	0.5670895148370937
1.1347064821008879	0.5340627960179668	0.5670242308113731
1.1349367377550568	0.28416721989044974	0.5669589543014191
1.135166993408563	0.412225615079747	0.566893685306363
1.1353972490613993	0.4603313317760377	0.5668284238253417
1.1356275047135675	0.22462314582869708	0.5667631698574899
1.135857760365065	0.5505059104709383	0.566697923401943
1.1360880160158973	0.020718554414693356	0.5666326844578349
1.1363182716660587	0.5614683338460255	0.5665674530243022
1.1365485273155473	0.16346041851395465	0.5665022291004809
1.1367787829643667	0.5113524465294936	0.5664370126855054
1.1370090386125167	0.30771870716698285	0.5663718037785112
1.13723929426	0.4268162420158405	0.5663066023786331
1.1374695499068075	0.40765167119390056	0.5662414084850097
1.1376998055529504	0.3308897702899212	0.5661762220967733
1.1379300611984227	0.46812396204123735	0.5661110432130618
1.1381603168432248	0.25877831929221673	0.566045871833011
1.1383905724873529	0.510813422004142	0.5659807079557582
1.1386208281308094	0.1923547869236229	0.5659155515804387
1.1388510837735981	0.5415319975328434	0.565850402706188
1.139081339415711	0.14383140346409434	0.5657852613321447
1.1393115950571513	0.5469202443297279	0.5657201274574444
1.1395418506979234	0.11307983404458172	0.5656550010812226
1.1397721063380255	0.5398725403698554	0.5655898822026164
1.1400023619774549	0.11858125992699603	0.5655247708207632
1.1402326176162128	0.5438474047982761	0.5654596669348
1.1404628732542972	0.14352619402586053	0.5653945705438641
1.1406931288917121	0.5413316886519125	0.5653294816470916
1.140923384528457	0.18286586344239414	0.5652644002436199
1.1411536401645246	0.5207413413145088	0.5651993263325882
1.1413838957999187	0.2506135315641482	0.565134259913133
1.1416141514346387	0.4751753370039118	0.565069200984392
1.1418444070686848	0.3388722338707392	0.5650041495455026
1.1420746627020575	0.41424651031845516	0.5649391055956025
1.1423049183347609	0.4170977914464754	0.5648740691338283
1.1425351739667904	0.3049220609929984	0.5648090401593193
1.142765429598148	0.503396687175245	0.5647440186712129
1.142995685228827	0.17186019518673368	0.5646790046686492
1.143225940858834	0.5493796144755337	0.5646139981507642
1.1434561964881713	0.008180795650200412	0.564548999116696
1.1436864521168302	0.5457462103830948	0.5644840075655853
1.1439167077448122	0.21068215028966875	0.5644190234965699
1.1441469633721237	0.46883442222084726	0.5643540469087871
1.1443772189987584	0.38827083348866287	0.5642890778013772
1.1446074746247226	0.29267325488450247	0.564224116173477
1.1448377302500106	0.5333374966666348	0.5641591620242272
1.145067985874622	0.04980163897830914	0.564094215352767
1.1452982414985597	0.5423642676670489	0.5640292761582345
1.145528497121823	0.23724874156273204	0.5639643444397694
1.1457587527444073	0.4275793939790945	0.5638994201965118
1.1459890083663151	0.4615712000507837	0.5638345034276009
1.1462192639875455	0.1520073769401265	0.5637695941321762
1.1464495196081026	0.5637395858870794	0.5637046923093763
1.1466797752279871	0.1813216499485294	0.5636397979583404
1.1469100308471918	0.43447075127797213	0.5635749110782106
1.147140286465718	0.4770307463496384	0.5635100316681264
1.1473705420835727	0.11713435539911787	0.5634451597272258
1.147600797700745	0.5480736467816616	0.5633802952546518
1.14783105331724	0.2800911808516201	0.5633154382495433
1.14806130893306	0.34357665940177173	0.56325058871104
1.148291564548203	0.5343514985243473	0.5631857466382828
1.1485218201626752	0.06855137102261227	0.5631209120304105
1.1487520757764653	0.47138147989653484	0.5630560848865667
1.1489823313895802	0.46288628488660377	0.5629912652058904
1.1492125870020162	0.09818728905232443	0.5629264529875232
1.1494428426137744	0.53022965279406	0.5628616482306057
1.1496730982248602	0.375330371699086	0.5627968509342774
1.1499033538352612	0.2024320648743666	0.5627320610976831
1.1501336094449865	0.5572052563225313	0.562667278719961
1.1503638650540304	0.3073552201024613	0.5626025038002544
1.1505941206623973	0.2523182618876945	0.5625377363377032
1.1508243762700894	0.5624070396142457	0.5624729763314483
1.1510546318771	0.2842341948776032	0.5624082237806332
1.1512848874834276	0.2645826324288312	0.5623434786843999
1.1515151430890784	0.5493027514895448	0.5622787410418886
1.1517453986940474	0.31836723739089984	0.5622140108522424
1.1519756542983417	0.22136143320734297	0.5621492881146014
1.152205909901956	0.5448224423686429	0.5620845728281091
1.15243616550489	0.37923800256041873	0.5620198649919078
1.152666421107141	0.12129494891578191	0.5619551646051406
1.1528966767087154	0.5216385580308035	0.5618904716669478
1.1531269323096076	0.45713795776592603	0.5618257861764737
1.153357187909821	0.026328692941431586	0.56176110813286
1.1535874435093505	0.4236445220461921	0.5616964375352503
1.1538176991082056	0.5454744305506659	0.5616317743827853
1.1540479547063816	0.22755465739683858	0.561567118674609
1.154278210303876	0.261212565316765	0.5615024704098647
1.154508465900686	0.5377641615406197	0.5614378295876966
1.1547387214968214	0.4324289927910508	0.561373196207245
1.1549689770922682	0.007410163497412026	0.5613085702676571
1.1551992326870373	0.41990344811225605	0.5612439517680733
1.1554294882811236	0.5496712390547954	0.5611793407076384
1.155659743874528	0.3125178121161264	0.5611147370854956
1.155889999467246	0.12131760903484681	0.5610501409007899
1.1561202550592815	0.4776262971611019	0.560985552152664
1.1563505106506373	0.5377274406086913	0.5609209708402609
1.1565807662413106	0.25561781028976155	0.5608563969627255
1.156811021831304	0.16307564654431272	0.5607918305192008
1.157041277420607	0.4804569693498449	0.5607272715088341
1.157271533009233	0.5348633499951944	0.5606627199307658
1.1575017885971781	0.2918535620214341	0.5605981757841414
1.1577320441844405	0.10850845621589522	0.5605336390681058
1.1579622997710166	0.44945296169637605	0.5604691097818046
1.1581925553569108	0.545670152455485	0.5604045879243813
1.1584228109421237	0.3876053280822155	0.5603400734949802
1.1586530665266508	0.0413532763800149	0.5602755664927476
1.1588833221104982	0.32134698156410696	0.5602110669168265
1.159113577693655	0.5407530656231871	0.5601465747663653
1.1593438332761306	0.5026131508440995	0.5600820900405062
1.1595740888579211	0.2600591397853195	0.5600176127383959
1.1598043444390287	0.08242613177321256	0.5599531428591786
1.1600346000194428	0.39733966518764274	0.559888680402003
1.1602648555991792	0.5464951847229794	0.5598242253660103
1.160495111178233	0.4994307534522275	0.5597597777503472
1.1607253667565993	0.25964636793503676	0.559695337554161
1.1609556223342745	0.05967280913800316	0.5596309047765985
1.1611858779112707	0.3579182730649222	0.5595664794168022
1.1614161334875797	0.5228368912313852	0.5595020614739202
1.1616463890632045	0.5288195450634063	0.5594376509470981
1.1618766446381443	0.37883667819174305	0.5593732478354823
1.1621069002123983	0.10954397014470467	0.5593088521382191
1.1623371557859683	0.18320047543080992	0.5592444638544546
1.1625674113588498	0.4250445970524652	0.5591800829833365
1.1627976669310436	0.5457301770248104	0.5591157095240112
1.1630279225025573	0.5218804097753238	0.5590513434756232
1.163258178073379	0.3740980576912543	0.5589869848373227
1.163488433643515	0.15019992545039107	0.5589226336082549
1.1637186892129616	0.10799229966582677	0.5588582897875677
1.163948944781721	0.33537176091973153	0.5587939533744076
1.1641792003497988	0.49551425950260475	0.5587296243679203
1.164409455917189	0.5589047610992482	0.5586653027672548
1.164639711483886	0.505556350846869	0.5586009885715599
1.164869967049894	0.3598292656301987	0.558536681779982
1.165100222615217	0.16321305344190246	0.5584723823916676
1.1653304781798541	0.05311765209959307	0.5584080904057646
1.1655607337438012	0.2593666142643658	0.5583438058214218
1.1657909893070593	0.4173912436223546	0.5582795286377871
1.1660212448696299	0.5143125708868823	0.5582152588540079
1.1662515004315155	0.5472870808949689	0.5581509964692314
1.1664817559927096	0.5149531146510293	0.5580867414826078
1.1667120115532157	0.42077629673132216	0.5580224938932844
1.1669422671130305	0.2785964114928083	0.5579582537004104
1.167172522672156	0.11222722476752073	0.5578940209031338
1.167402778230592	0.058314404066016234	0.5578297955006032
1.1676330337883387	0.2192191121452043	0.5577655774919671
1.1678632893453955	0.3568261579658575	0.5577013668763745
1.1680935449017602	0.46099925119681906	0.557637163652975
1.1683238004574406	0.5221243859387089	0.5575729678209151
1.1685540560124268	0.5457121543283326	0.5575087793793468
1.1687843115667254	0.5352745542575057	0.5574445983274176
1.169014567120333	0.49767285611931933	0.5573804246642773
1.1692448226732493	0.4385047150374483	0.5573162583890755
1.1694750782254748	0.35995286317140984	0.5572520995009616
1.1697053337770091	0.2690334607628496	0.5571879479990852
1.1699355893278538	0.16864383868007263	0.5571238038825955
1.1701658448780066	0.06849788878877089	0.5570596671506428
1.170396100427473	0.028121339692002423	0.5569955378023757
1.1706263559762402	0.11814491791862128	0.5569314158369473
1.1708566115243224	0.2003741833652709	0.5568673012535038
1.1710868670717096	0.2726711991306036	0.5568031940511983
1.1713171226184043	0.33611850360445933	0.5567390942291802
1.17154737816441	0.38857746555164463	0.5566750017865989
1.1717776337097228	0.43296142146588956	0.5566109167226058
1.1720078892543435	0.46723543385821253	0.5565468390363513
1.1722381447982737	0.49500987535947727	0.5564827687269855
1.1724684003415065	0.5148286441954697	0.5564187057936613
1.1726986558840529	0.5298868814814783	0.5563546502355261
1.1729289114259003	0.5397410613533806	0.5562906020517344
1.1731591669670587	0.5463229932689965	0.5562265612414347
1.1733894225075152	0.5497257017461284	0.5561625278037814
1.1736196780472823	0.5522262959100058	0.5560985017379224
1.1738499335863533	0.5526438533833629	0.5560344830430107
1.1740801891247317	0.5536971511928394	0.5559704717181969
1.174310444662418	0.5531273746739785	0.5559064677626324
1.174540700199413	0.5536192204602176	0.5558424711754683
1.1747709557357142	0.552434838953918	0.5557784819558573
1.17500121127132	0.5516485303293004	0.5557145001029514
1.1752314668062305	0.5486937213913681	0.5556505256159027
1.175461722340446	0.5439837238770606	0.555586558493863
1.1756919778739654	0.5366784972141017	0.5555225987359845
1.1759222334067916	0.525574964122667	0.5554586463414187
1.176152488938925	0.509034575910015	0.555394701309318
1.176382744470365	0.4873363058398552	0.5553307636388348
1.1766130000011044	0.45742399319625293	0.5552668333291235
1.1768432555311494	0.42086424045459503	0.5552029103793349
1.1770735110605024	0.37403168147291704	0.5551389947886212
1.1773037665891601	0.3192735503242497	0.555075086556136
1.1775340221171182	0.25366909566396795	0.5550111856810334
1.1777642776443757	0.17953559534667973	0.5549472921624664
1.1779945331709392	0.09623138439758222	0.5548834059995866
1.1782247886968105	0.00514674275565688	0.5548195271915465
1.1784550442219868	0.09172065732942086	0.5547556557375
1.1786852997464612	0.19123812228279125	0.5546917916366025
1.1789155552702402	0.28932206677140554	0.5546279348880058
1.179145810793325	0.3759261064246179	0.5545640854908629
1.1793760663157111	0.44996514523762193	0.5545002434443287
1.1796063218374042	0.5050878333182393	0.5544364087475554
1.1798365773583948	0.5368109598405673	0.5543725813996996
1.1800668328786847	0.5404917223176586	0.5543087613999146
1.1802970883982795	0.512042303534025	0.5542449487473529
1.1805273439171795	0.44281446086052645	0.5541811434411685
1.1807575994353785	0.3334435186458804	0.5541173454805175
1.1809878549528776	0.19375291021754582	0.554053554864554
1.1812181104696793	0.03367422222996008	0.5539897715924313
1.1814483659857797	0.13538879605100007	0.5539259956633055
1.1816786215011819	0.2963004673622502	0.55386222707633
1.181908877015887	0.431997014293409	0.5537984658306595
1.1821391325298944	0.5181133122960799	0.5537347119254489
1.182369388043203	0.5414605956800562	0.5536709653598533
1.182599643555813	0.5041505113635139	0.5536072261330276
1.1828298990677186	0.4038918972441932	0.5535434942441286
1.1830601545789263	0.24462681421453336	0.5534797696923099
1.1832904100894355	0.04123128268533993	0.5534160524767269
1.1835206655992443	0.1707072716308114	0.5533523425965352
1.1837509211083517	0.36239710935570574	0.553288640050891
1.1839811766167636	0.5012249993188169	0.5532249448389479
1.1842114321244739	0.5530063175315413	0.5531612569598636
1.184441687631482	0.4923935016363244	0.5530975764127938
1.1846719431377912	0.3364686462135627	0.5530339031968936
1.184902198643399	0.11581418646127101	0.5529702373113197
1.185132454148307	0.13581535843318993	0.5529065787552275
1.1853627096525148	0.3573516978357669	0.5528429275277738
1.1855929651560198	0.5039329888526091	0.552779283628115
1.1858232206588235	0.5458037926990319	0.5527156470554074
1.1860534761609278	0.44051976203209176	0.5526520178088069
1.1862837316623298	0.21816874673589884	0.5525883958874709
1.1865139871630233	0.06772522461152214	0.5525247812905576
1.1867442426630195	0.3374544746802988	0.5524611740172208
1.186974498162313	0.5053429503855553	0.5523975740666188
1.1872047536609012	0.5290457487245044	0.5523339814379093
1.1874350091587897	0.40062486688058824	0.552270396130248
1.1876652646559809	0.13158774667614276	0.5522068181427909
1.1878955201524637	0.1821492933649555	0.5521432474746988
1.1881257756482502	0.4467438219918191	0.5520796841251254
1.1883560311433268	0.5480074203401357	0.552016128093232
1.1885862866376955	0.458150557451555	0.5519525793781757
1.188816542131365	0.19098983290598073	0.5518890379791114
1.1890467976243315	0.14872002374819887	0.5518255038951981
1.189277053116591	0.4281858903440584	0.5517619771255949
1.189507308608145	0.5493235032610037	0.551698457669459
1.1897375640990016	0.42594950864499337	0.5516349455259463
1.1899678195891563	0.11597233703966148	0.5515714406942163
1.1901980750786028	0.24685062169154434	0.5515079431734288
1.1904283305673447	0.49281226504871445	0.551444452962741
1.1906585860553798	0.5221411738041497	0.5513809700613121
1.1908888415427106	0.29507977045559464	0.5513174944682999
1.1911190970293393	0.08589889072271151	0.5512540261828625
1.1913493525152627	0.4288159343864628	0.5511905652041592
1.1915796080004772	0.5376703893742805	0.55112711153135
1.191809863484993	0.3729528417405866	0.5510636651635908
1.1920401189687944	0.0003167928912067852	0.5510002261000452
1.1922703744518965	0.37869318468047547	0.5509367943398678
1.1925006299342926	0.5505077489660058	0.55087336988222
1.1927308854159808	0.38068758490264776	0.5508099527262612
1.1929611408969645	0.008707746442343178	0.5507465428711501
1.1931913963772391	0.3950267390061071	0.5506831403160475
1.193421651856807	0.5432129997323328	0.550619745060112
1.1936519073356713	0.33798213369337243	0.5505563571025026
1.193882162813826	0.09854255886464922	0.5504929764423808
1.1941124182912786	0.46290630576937	0.5504296030789043
1.1943426737680185	0.5151697423812425	0.550366237011236
1.1945729292440541	0.20650823554210673	0.5503028782385336
1.1948031847193818	0.26159786333529733	0.5502395267599582
1.1950334401939986	0.5342929000488765	0.550176182574671
1.195263695667911	0.4081861456217772	0.5501128456818306
1.1954939511411138	0.026194616914616553	0.5500495160805987
1.1957242066136093	0.4525427957090119	0.5499861937701352
1.195954462085397	0.5188039943930004	0.549922878749601
1.196184717556476	0.1654889404541025	0.5498595710181571
1.196414973026847	0.32214192579850826	0.5497962705749638
1.196645228496511	0.5416853237789561	0.5497329774191823
1.1968754839654658	0.29673786423912907	0.5496696915499737
1.1971057394337117	0.21483404536541734	0.5496064129664994
1.197335994901246	0.5271173428950432	0.5495431416679211
1.1975662503680682	0.37795396675126225	0.5494798776534005
1.197796505834182	0.1324373636960008	0.5494166209220978
1.198026761299588	0.5220617276996178	0.5493533714731743
1.1982570167642845	0.4044618213881179	0.5492901293057924
1.1984872722282727	0.09300424770390314	0.549226894419113
1.1987175276915474	0.5168502767681811	0.5491636668122996
1.198947783154117	0.41680713395254354	0.5491004464845117
1.1991780386159747	0.10976333270796261	0.5490372334349132
1.1994082940771207	0.5113626782133595	0.5489740276626661
1.1996385495375543	0.3867064538406531	0.5489108291669328
1.199868804997278	0.16709026676807154	0.5488476379468749
1.2000990604562938	0.529351657030495	0.5487844540016542
1.200329315914597	0.3189595413050639	0.5487212773304345
1.2005595713721875	0.2590634796186318	0.5486581079323781
1.2007898268290653	0.537864714922155	0.5485949458066481
1.2010200822852324	0.19773784808507025	0.5485317909524065
1.2012503377406905	0.37469581036416105	0.5484686433688156
1.2014805931954342	0.5090928192331284	0.54840550305504
1.2017108486494654	0.014557793480719144	0.5483423700102421
1.2019411041027845	0.48603495454336787	0.548279244233585
1.2021713595553898	0.39492935952191327	0.5482161257242325
1.202401615007288	0.21010011330414297	0.5481530144813459
1.2026318704584698	0.5344419334471416	0.5480899105040913
1.202862125908939	0.1755879961354465	0.5480268137916311
1.2030923813586933	0.4280903940609706	0.5479637243431296
1.2033226368077368	0.450310923607434	0.5479006421577494
1.2035528922560685	0.127392790298884	0.5478375672346545
1.2037831477036849	0.5425719755491358	0.54777449957301
1.2040134031505847	0.20223866835716575	0.5477114391719802
1.2042436585967728	0.4175676345282922	0.5476483860307276
1.2044739140422518	0.4491180233256768	0.5475853401484161
1.2047041694870115	0.17895896409989337	0.5475223015242124
1.2049344249310592	0.5325867286339185	0.5474592701572791
1.205164680374391	0.10709980401798547	0.5473962460467817
1.205394935817009	0.4938224227315104	0.5473332291918843
1.2056251912589124	0.3358843935162638	0.5472702195917518
1.205855446700102	0.32365776792685536	0.5472072172455487
1.2060857021405749	0.4941912466507068	0.5471442221524405
1.2063159575803337	0.12525534028401947	0.5470812343115917
1.206546213019372	0.5357086157023503	0.5470182537221691
1.206776468457696	0.08858238469687685	0.5469552803833361
1.2070067238953073	0.5092979262765754	0.5468923142942576
1.207236979332204	0.270974664335479	0.5468293554540993
1.2074672347683815	0.42466946689740004	0.546766403862028
1.2076974902038455	0.40544783628221137	0.5467034595172077
1.2079277456385926	0.29578027235243154	0.546640522418805
1.2081580010726267	0.4894569431883644	0.5465775925659846
1.20838825650594	0.17853667854380822	0.5465146699579144
1.208618511938535	0.5253290071959434	0.5464517545937596
1.2088487673704176	0.058980841206546175	0.5463888464726847
1.2090790228015793	0.5348849631532585	0.5463259455938583
1.2093092782320247	0.042134755598313256	0.546263051956445
1.209539533661751	0.5393808302227073	0.5462001655596121
1.2097697890907613	0.12003433654736102	0.5461372864025252
1.2100000445190529	0.5167541968079784	0.5460744144843515
1.210230299946626	0.17273680073795095	0.5460115498042574
1.2104605553734815	0.49724408905839457	0.5459486923614095
1.2106908107996253	0.21357018357327884	0.545885842154973
1.2109210662250467	0.4976773357224449	0.5458229991841178
1.2111513216497476	0.22873299315354897	0.5457601634480101
1.211381577073731	0.48777920437736205	0.5456973349458164
1.2116118324969973	0.2279822528649757	0.5456345136767037
1.2118420879195428	0.48538969271548826	0.5455716996398401
1.212072343341367	0.20442765449887745	0.5455088928343934
1.2123025987624712	0.5028025672797922	0.5454460932595305
1.2125328541828613	0.16741327449249832	0.5453833009144176
1.2127631096025282	0.5273909419001879	0.5453205157982245
1.212993365021477	0.10449576962777624	0.5452577379101179
1.2132236204397082	0.5414874625630822	0.5451949672492653
1.2134538758572184	0.019150801781977783	0.5451322038148356
1.2136841312740074	0.535752410209625	0.545069447605997
1.2139143866900741	0.08375030158859015	0.5450066986219176
1.2141446421054207	0.5128045781367883	0.5449439568617656
1.2143748975200468	0.2006854057646168	0.5448812223247089
1.2146051529339523	0.4645356961620829	0.5448184950099163
1.214835408347137	0.3181597329911632	0.5447557749165564
1.2150656637596007	0.3770804859250705	0.5446930620437974
1.215295919171346	0.4359783606643014	0.5446303563908079
1.2155261745823656	0.23750301161189113	0.5445676579567583
1.215756429992664	0.5182161780559651	0.5445049667408164
1.2159866854022432	0.05139249555513725	0.5444422827421507
1.2162169408110974	0.5397250219419487	0.5443796059599318
1.2164471962192325	0.16158743553795335	0.5443169363933273
1.2166774516266416	0.4725466275095193	0.5442542740415084
1.2169077070333305	0.3644023042913642	0.5441916189036429
1.2171379624392928	0.30758157545580966	0.5441289709789019
1.2173682178445349	0.5083175167593261	0.5440663302664533
1.2175984732490523	0.06079589732021862	0.5440036967654682
1.2178287286528475	0.5376336973823399	0.5439410704751154
1.218058984055921	0.21934888617107057	0.5438784513945648
1.2182892394582707	0.4175566041599954	0.5438158395229867
1.2185194948598976	0.44882045152689665	0.5437532348595512
1.2187497502607978	0.15837887290183972	0.5436906374034292
1.2189800056609725	0.5388726850346259	0.5436280471537908
1.2192102610604243	0.16821169343920156	0.5435654641098056
1.2194405164591577	0.4311730481565593	0.5435028882706427
1.219670771857163	0.44114077364345217	0.5434403196354755
1.2199010272544444	0.12960395109368233	0.5433777582034732
1.2201312826510007	0.5262631433702539	0.5433152039738071
1.220361538046833	0.2428033971126433	0.5432526569456474
1.220591793441936	0.3539696458445123	0.5431901171181668
1.2208220488363206	0.4980125148142365	0.5431275844905331
1.2210523042299777	0.021533995490156388	0.54306505906192
1.221282559622909	0.49006610303659137	0.5430025408314982
1.2215128150151144	0.40445378773714974	0.542940029798439
1.2217430704065904	0.16820410254020657	0.5428775259619149
1.2219733257973417	0.537609355103149	0.5428150293210957
1.2222035811873713	0.2758193989935751	0.5427525398751526
1.2224338365766727	0.2938411440209057	0.5426900576232587
1.2226640919652476	0.5249897675862181	0.5426275825645857
1.2228943473530993	0.17572190051567738	0.542565114698304
1.2231246027402198	0.36872769358720126	0.5425026540235883
1.2233548581266138	0.5154401658842683	0.5424402005396091
1.2235851135122808	0.11047838186925749	0.5423777542455386
1.2238153688972209	0.4132377266773674	0.5423153151405493
1.2240456242814355	0.4996575181574803	0.5422528832238129
1.2242758796649187	0.0812926877797065	0.5421904584945036
1.224506135047679	0.4090644462667054	0.5421280409517916
1.2247363904297073	0.49936309744505925	0.5420656305948518
1.224966645811004	0.10586348730452852	0.542003227422857
1.2251969011915769	0.3970848400727219	0.5419408314349778
1.2254271565714165	0.5151449762775637	0.54187844263039
1.2256574119505312	0.16501495196848204	0.5418160610082638
1.2258876673289199	0.3392313748935189	0.5417536865677732
1.2261179227065777	0.5326111452667346	0.5416913193080921
1.226348178083505	0.26638256686393735	0.5416289592283942
1.2265784334597047	0.23465902443162678	0.5415666063278518
1.2268086888351755	0.5210905137260018	0.5415042606056389
1.2270389442099146	0.37977459965179383	0.5414419220609297
1.2272691995839253	0.0768753963536748	0.541379590692897
1.2274994549572067	0.473353890033108	0.541317266500715
1.2277297103297584	0.48363616761929584	0.5412549494835575
1.2279599657015787	0.13707805322860236	0.5411926396405987
1.2281902210726678	0.3251576866547192	0.5411303369710131
1.2284204764430284	0.5324724832138295	0.5410680414739738
1.228650731812657	0.34898445664471034	0.5410057531486561
1.2288809871815574	0.07706218707775585	0.5409434719942331
1.2291112425497257	0.45676917142393386	0.5408811980098805
1.2293414979171613	0.5088403913688679	0.540818931194773
1.2295717532838648	0.22550810471233096	0.540756671548085
1.2298020086498376	0.2052269513702614	0.5406944190689909
1.2300322640150811	0.5075151353882139	0.540632173756665
1.2302625193795933	0.4707580298991055	0.5405699356102828
1.2304927747433767	0.15838624268027648	0.5405077046290186
1.2307230301064238	0.25997758982352015	0.5404454808120498
1.2309532854687395	0.5101896232060166	0.5403832641585499
1.2311835408303247	0.46260677828169994	0.5403210546676941
1.2314137961911762	0.15963546101303405	0.5402588523386587
1.231644051551291	0.24100219791234045	0.5401966571706198
1.231874306910678	0.49438275704386214	0.5401344691627509
1.2321045622693287	0.49654011662703984	0.5400722883142295
1.232334817627246	0.22964037611397392	0.540010114624231
1.2325650729844253	0.14954218893836624	0.5399479480919323
1.2327953283408764	0.4490352770083988	0.5398857887165068
1.2330255836965927	0.5332872130826964	0.5398236364971322
1.2332558390515764	0.34976993999184225	0.5397614914329842
1.2334860944058257	0.02690695758637926	0.5396993535232394
1.2337163497593375	0.31987890264218083	0.539637222767075
1.233946605112121	0.5081754126902666	0.539575099163665
1.2341768604641703	0.49459633738148484	0.5395129827121875
1.2344071158154835	0.2609277793880182	0.5394508734118196
1.2346373711660616	0.06656222822619562	0.5393887712617378
1.2348676265159035	0.37299898119476005	0.5393266762611191
1.2350978818650113	0.530125922131581	0.5392645884091398
1.2353281372133826	0.4771964217936743	0.5392025077049777
1.235558392561021	0.2684431158525168	0.5391404341478088
1.2357886479079219	0.04176813972322507	0.5390783677368116
1.2360189032540876	0.3342590340524929	0.5390163084711628
1.2362491585995181	0.5113123149703913	0.5389542563500396
1.2364794139442103	0.5111085840498687	0.5388922113726204
1.2367096692881652	0.36576233903226896	0.5388301735380826
1.236939924631387	0.10191042938748995	0.5387681428456026
1.237170179973871	0.18548043015471805	0.5387061192943593
1.2374004353156163	0.4112158821593118	0.5386441028835312
1.237630690656625	0.5263440094057523	0.5385820936122953
1.2378609459969017	0.494642260797254	0.5385200914798284
1.238091201336436	0.3394326199277004	0.5384580964853116
1.2383214566752356	0.09807231798533217	0.5383961086279211
1.2385517120132945	0.15580740754192068	0.5383341279068367
1.2387819673506169	0.381528309129189	0.5382721543212357
1.2390122226871985	0.501071534840638	0.5382101878702977
1.239242478023047	0.5310714832998261	0.5381482285531994
1.2394727333581552	0.42568037901380573	0.5380862763691213
1.2397029886925228	0.26000834403825934	0.5380243313172425
1.2399332440261563	0.03499064741774516	0.5379623933967398
1.2401634993590462	0.19255934580022893	0.537900462606795
1.2403937546911994	0.3717176235468875	0.5378385389465852
1.2406240100226127	0.5015456016029871	0.5377766224152903
1.2408542653532908	0.5233771736043628	0.5377147130120887
1.2410845206832262	0.4887579017195542	0.5376528107361614
1.2413147760124215	0.362995143249239	0.5375909155866875
1.2415450313408798	0.19674130841301363	0.5375290275628453
1.2417752866685976	0.005262359642314529	0.5374671466638156
1.2420055419955764	0.1860335531652429	0.5374052728887779
1.2422357973218134	0.34800183113819183	0.5373434062369125
1.2424660526473095	0.4647077629687387	0.5372815467073991
1.242696307972065	0.5169711364216084	0.537219694299418
1.242926563296077	0.5311349128392466	0.5371578490121496
1.2431568186193527	0.48332417690752083	0.5370960108447727
1.243387073941885	0.3804194064600188	0.5370341797964688
1.2436173292636785	0.26493931007024624	0.5369723558664179
1.243847584584729	0.11595251673653745	0.536910539053801
1.2440778399050394	0.029627823416396137	0.5368487293577981
1.2443080952246106	0.17223519632764805	0.5367869267775899
1.2445383505434369	0.29762295635327707	0.5367251313123583
1.2447686058615202	0.3983411207913716	0.5366633429612838
1.244998861178855	0.46443428646498214	0.536601561723549
1.2452291164954536	0.5207022176151557	0.5365397875983313
1.245459371811309	0.5255896249411638	0.5364780205848142
1.245689627126424	0.5183616264444874	0.5364162606821778
1.2459198824407949	0.48922365237948423	0.5363545078896047
1.2461501377544266	0.4246586733730441	0.5362927622062749
1.2463803930673116	0.36829556428092963	0.5362310236313719
1.2466106483794552	0.2932741127798731	0.5361692921640759
1.2468409036908534	0.2031580726089091	0.5361075678035699
1.2470711590015064	0.12622592819045836	0.5360458505490354
1.2473014143114205	0.044979421356819815	0.5359841403996528
1.2475316696205867	0.03915254328547102	0.5359224373546065
1.247761924929009	0.11089047158255058	0.5358607414130774
1.2479921802366867	0.1730932459712724	0.535799052574248
1.2482224355436153	0.23847606236721353	0.5357373708373016
1.2484526908498008	0.29077167762497463	0.5356756962014192
1.2486829461552431	0.32856153401264054	0.5356140286657832
1.2489132014599411	0.3743452663384416	0.5355523682295764
1.2491434567638964	0.40578258424655056	0.5354907148919812
1.2493737120671047	0.42299602398058855	0.5354290686521814
1.249603967369567	0.45181152201660846	0.5353674295093596
1.249834222671285	0.4705004080263488	0.535305797462698
1.2500644779722603	0.472812019542166	0.5352441725113798
1.250294733272486	0.4884863163547581	0.5351825546545895
1.2505249885719645	0.5009225713188937	0.53512094389151
1.2507552438706966	0.4955342768356201	0.5350593402213242
1.25098549916868	0.5085283588005617	0.5349977436432161
1.25121575446592	0.5101605200909172	0.5349361541563679
1.2514460097624092	0.505911219207916	0.534874571759965
1.251676265058156	0.496972011858807	0.534812996453189
1.2519065203531625	0.4972572994056474	0.5347514282352234
1.2521367756474155	0.5012628014292426	0.5346898671052551
1.252367030940922	0.49197861006249394	0.5346283130624665
1.2525972862336823	0.47423489055433926	0.5345667661060416
1.252827541525692	0.46667709928310686	0.5345052262351656
1.2530577968169543	0.4572223044923736	0.5344436934490219
1.2532880521074685	0.4364569740967793	0.5343821677467953
1.2535183073972314	0.40421975036392566	0.5343206491276707
1.2537485626862446	0.3745455510986034	0.5342591375908324
1.25397881797451	0.34415600608169233	0.5341976331354646
1.2542090732620286	0.30113706459762035	0.5341361357607519
1.2544393285487978	0.2502720558716794	0.5340746454658795
1.2546695838348199	0.1917733991166723	0.5340131622500318
1.2548998391200914	0.12616822351975943	0.5339516861123949
1.2551300944046109	0.05592052675223902	0.533890217052154
1.2553603496883843	0.024433161648994093	0.5338287550684929
1.2555906049714076	0.10474821205945195	0.5337673001605979
1.2558208602536807	0.19033980608475143	0.5337058523276546
1.2560511155352077	0.27178323890171996	0.533644411568847
1.2562813708159797	0.3424719316121472	0.5335829778833634
1.2565116260960016	0.4069648857313361	0.533521551270388
1.2567418813752742	0.46883788707278384	0.5334601317291064
1.2569721366537934	0.5141304869614496	0.5333987192587055
1.257202391931563	0.5291830975338707	0.5333373138583704
1.2574326472085817	0.517478327678725	0.5332759155272871
1.2576629024848487	0.47753793237156134	0.5332145242646423
1.2578931577603676	0.4157579070141056	0.5331531400696211
1.258123413035128	0.3304146227564964	0.5330917629414128
1.2583536683091403	0.21428665719619627	0.5330303928792008
1.258583923582396	0.07922628949267174	0.5329690298821741
1.2588141788549063	0.0681985579057479	0.532907673949516
1.2590444341266616	0.21333071766712858	0.5328463250804161
1.2592746893976636	0.34457077707851785	0.5327849832740604
1.2595049446679147	0.43735088875836536	0.5327236485296355
1.2597351999374087	0.5023340708778933	0.5326623208463298
1.2599654552061519	0.5201955475238599	0.5326010002233288
1.260195710474143	0.48679809605757884	0.5325396866598198
1.2604259657413812	0.3986758579423676	0.5324783801549906
1.2606562210078704	0.25837127145171246	0.5324170807080272
1.2608864762736063	0.08200440663307229	0.5323557883181184
1.2611167315385845	0.10976308087099226	0.5322945029844528
1.261346986802808	0.2890108083802704	0.5322332247062174
1.2615772420662756	0.4274035143685984	0.5321719534826
1.2618074973289923	0.5056859952169711	0.5321106893127873
1.2620377525909554	0.5119549314613511	0.5320494321959678
1.2622680078521618	0.43848666699194266	0.5319881821313303
1.262498263112614	0.29211986348897107	0.5319269391180623
1.2627285183723103	0.09237393584303522	0.5318657031553525
1.262958773631252	0.12599045987720237	0.531804474242389
1.2631890288894372	0.32984794359974234	0.5317432523783602
1.2634192841468685	0.4751796112613272	0.5316820375624542
1.2636495394035465	0.5302313115122637	0.5316208297938595
1.263879794659466	0.4697742203273272	0.5315596290717659
1.264110049914634	0.30869585918396836	0.5314984353953603
1.2643403051690372	0.07663813428843436	0.5314372487638354
1.2645705604226893	0.17824787691049082	0.5313760691763761
1.2648008156755872	0.3944775446340598	0.5313148966321726
1.2650310709277262	0.5165753364036434	0.5312537311304151
1.2652613261791072	0.5093456722278349	0.5311925726702924
1.2654915814297292	0.36622027772875965	0.5311314212509946
1.2657218366795975	0.12276125717702224	0.531070276871709
1.2659520919287088	0.15909193447929115	0.5310091395316265
1.2661823471770655	0.3983726329691419	0.5309480092299361
1.2664126024246598	0.5224396906851376	0.5308868859658292
1.2666428576714968	0.48798610675508935	0.5308257697384944
1.266873112917577	0.2976888485844446	0.5307646605471215
1.2671033681629003	0.012355656154265704	0.5307035583909003
1.2673336234074624	0.2805369501461057	0.5306424632690222
1.2675638786512642	0.47947704469140584	0.530581375180677
1.2677941338943117	0.518814973365545	0.5305202941250535
1.2680243891365988	0.3580008977427581	0.5304592201013435
1.268254644378125	0.06825301747986379	0.5303981531087376
1.2684848996188949	0.24592151526946582	0.5303370931464252
1.268715154858901	0.46803418055490786	0.5302760402135988
1.2689454100981548	0.5054302729107351	0.5302149943094461
1.2691756653366446	0.33276103729298245	0.5301539554331609
1.2694059205743753	0.015407198286276264	0.530092923583933
1.2696361758113424	0.3157004788414661	0.5300318987609545
1.2698664310475531	0.5126316159489824	0.5299708809634145
1.2700966862830003	0.4801918075946264	0.5299098701905062
1.2703269415176899	0.22385189054797233	0.5298488664414192
1.2705571967516165	0.13807060235941943	0.5297878697153463
1.2707874519847864	0.430443337941579	0.5297268800114773
1.2710177072171933	0.511881027465268	0.5296658973290055
1.27124796244884	0.33383353594337883	0.5296049216671217
1.2714782176797215	0.019818880330054398	0.5295439530250191
1.2717084729098427	0.3745866451078301	0.5294829914018879
1.271938728139204	0.5269816469857336	0.5294220367969203
1.2721689833678032	0.38865900423541766	0.5293610892093088
1.2723992385956404	0.03265736923574519	0.5293001486382454
1.2726294938227152	0.3402336235842638	0.5292392150829224
1.2728597490490248	0.5196401215641924	0.5291782885425328
1.27309000427457	0.39118059584948744	0.5291173690162688
1.273320259499358	0.016230307578442682	0.5290564565033212
1.2735505147233834	0.36771383130177737	0.5289955510028839
1.2737807699466455	0.5159248192955755	0.5289346525141494
1.2740110251691446	0.33331978782800686	0.5288737610363108
1.2742412803908787	0.07313099485792526	0.5288128765685614
1.2744715356118517	0.4396380653788108	0.528751999110093
1.2747017908320608	0.503202973368656	0.5286911286600994
1.274932046051506	0.21922995694040148	0.5286302652177737
1.2751623012701854	0.22170162704832258	0.5285694087823097
1.2753925564881032	0.5110196095440211	0.5285085593528996
1.2756228117052517	0.42525974262244776	0.5284477169287389
1.2758530669216384	0.02184558272543302	0.528386881509019
1.27608332213726	0.3894739077018567	0.5283260530929346
1.276313577352119	0.509708811273881	0.5282652316796783
1.2765438325662088	0.22527112044870523	0.528204417268446
1.2767740877795346	0.24398716757295003	0.5281436098584301
1.277004342992095	0.5093405276253808	0.5280828094488249
1.2772345982038915	0.36632669861417333	0.528022016038824
1.277464853414921	0.10003203222556892	0.5279612296276225
1.2776951086251829	0.4797989245436664	0.5279004502144148
1.2779253638346817	0.4419014631680939	0.5278396777983939
1.2781556190434147	0.020196049246419517	0.5277789123787552
1.278385874251376	0.42938747565847174	0.5277181539546945
1.2786161294585743	0.4901670407676988	0.5276574025254043
1.2788463846650044	0.09967390704125123	0.5275966580900805
1.279076639870668	0.37819233032109667	0.5275359206479177
1.2793068950755653	0.5065031570281875	0.5274751901981106
1.2795371502796955	0.14211582817003404	0.5274144667398544
1.2797674054830577	0.3535293303239341	0.5273537502723444
1.2799976606856522	0.5060644170969066	0.5272930407947758
1.2802279158874814	0.14421087341466232	0.5272323383063431
1.2804581710885363	0.3624299810789523	0.5271716428062441
1.2806884262888287	0.49440443480956764	0.527110954293671
1.2809186814883518	0.10796537663477815	0.5270502727678215
1.2811489366871087	0.39825064994031	0.52698959822789
1.2813791918850967	0.4733512901814408	0.5269289306730732
1.2816094470823083	0.03300211946142004	0.5268682701025689
1.281839702278752	0.44989367653299367	0.5268076165155705
1.282069957474433	0.4365986925480698	0.5267469699112729
1.2823002126693424	0.08058204534792737	0.5266863302888746
1.2825304678634815	0.49906134445186623	0.5266256976475712
1.2827607230568516	0.3348601039346072	0.5265650719865586
1.282990978249448	0.22469511194382064	0.5265044533050348
1.2832212334412774	0.5249134619386268	0.5264438416021942
1.2834514886323372	0.18660583349587753	0.526383236877234
1.2836817438226227	0.378611029712977	0.5263226391293523
1.2839119990121395	0.47412763412401004	0.5262620483577443
1.2841422542008871	0.02219887394848219	0.5262014645616068
1.2843725093888654	0.4946348496926739	0.526140887740137
1.2846027645760698	0.3280550471751945	0.5260803178925331
1.2848330197625057	0.26256617887987443	0.5260197550179907
1.2850632749481685	0.5065345328872609	0.5259591991157082
1.285293530133062	0.08128006234787433	0.525898650184882
1.2855237853171824	0.45914027151628645	0.5258381082247104
1.2857540405005308	0.3720773042865335	0.5257775732343907
1.2859842956831045	0.22611177026384224	0.5257170452131211
1.28621455086491	0.5077866382220175	0.5256565241600974
1.2864448060459437	0.08222424687253564	0.5255960100745188
1.286675061226204	0.46284237766828135	0.5255355029555832
1.2869053164056956	0.34578389585042	0.5254750028024873
1.2871355715844088	0.277622380559161	0.5254145096144317
1.2873658267623491	0.4909521738701524	0.5253540233906132
1.2875960819395162	0.02354345209940667	0.5252935441302301
1.2878263371159084	0.5020424923221012	0.525233071832481
1.2880565922915297	0.22438655392804163	0.5251726064965635
1.288286847466378	0.39823922703230946	0.5251121481216765
1.28851710264045	0.4081702772574499	0.5250516967070196
1.2887473578137483	0.22628924466364408	0.5249912522517906
1.288977612986273	0.507220064674808	0.5249308147551882
1.2892078681580217	0.020977428468298087	0.5248703842164122
1.2894381233289987	0.5139274910989987	0.5248099606346601
1.2896683784991998	0.16864600025393306	0.5247495440091324
1.289898633668624	0.4570754588576324	0.5246891343390283
1.290128888837273	0.3228782636119002	0.5246287316235466
1.2903591440051467	0.35241118927058623	0.5245683358618867
1.2905893991722461	0.42831946166450446	0.5245079470532478
1.2908196543385702	0.2239058962494893	0.5244475651968296
1.2910499095041161	0.48797754533808874	0.5243871902918323
1.2912801646688874	0.09201828042457266	0.5243268223374551
1.2915104198328842	0.5097985797620221	0.5242664613328973
1.2917406749961022	0.02937759168056664	0.5242061072773603
1.2919709301585436	0.5050083407100345	0.5241457601700432
1.2922011853202062	0.13366475610111528	0.5240854200101469
1.292431440481091	0.48049169268375164	0.524025086796871
1.2926616956412038	0.21567214459780754	0.5239647605294145
1.292891950800537	0.4495027151396689	0.5239044412069795
1.2931222059590937	0.27781699452036646	0.5238441288287659
1.2933524611168683	0.4205791732388504	0.5237838233939754
1.2935827162738698	0.3218121966325163	0.5237235249018065
1.2938129714300894	0.3993034091625032	0.5236632333514621
1.2940432265855337	0.34595417658280747	0.5236029487421413
1.2942734817401982	0.37944260058705126	0.5235426710730463
1.2945037368940835	0.35790261152050834	0.5234824003433777
1.2947339920471912	0.36943868662256263	0.5234221365523362
1.2949642471995209	0.3702322672527639	0.5233618796991232
1.2951945023510716	0.36823145053595485	0.5233016297829401
1.2954247575018454	0.3583018631801553	0.5232413868029879
1.2956550126518354	0.37408050421320355	0.5231811507584696
1.2958852678010486	0.3399110548800621	0.523120921648585
1.2961155229494814	0.40365318227772085	0.5230606994725369
1.2963457780971277	0.3017113962379804	0.5230004842295283
1.2965760332440008	0.44075319611001595	0.5229402759187576
1.2968062883900915	0.2451779111191855	0.5228800745394293
1.2970365435354012	0.4720795824722509	0.5228198800907449
1.2972667986799318	0.17506934684075137	0.5227596925719059
1.2974970538236792	0.4927898298329893	0.5226995119821157
1.2977273089666501	0.08817952950076252	0.5226393383205749
1.2979575641088428	0.509739037829297	0.522579171586486
1.2981878192502494	0.01890703552832773	0.5225190117790538
1.298418074390875	0.5153242871875088	0.5224588588974795
1.298648329530723	0.14706125667222802	0.5223987129409646
1.2988785846697835	0.47151773547178893	0.5223385739087147
1.2991088398080637	0.2803409828506731	0.5222784417999307
1.2993390949455623	0.3939951489680221	0.5222183166138158
1.2995693500822785	0.39429724083457984	0.5221581983495731
1.2997996052182124	0.2641398541569214	0.5220980870064059
1.300029860353363	0.4774943189486634	0.5220379825835175
1.300260115487732	0.09090806327424372	0.5219778850801109
1.3004903706213156	0.521822531739533	0.5219177944953902
1.3007206257541173	0.11115933598501593	0.5218577108285583
1.3009508808861359	0.46630378684161206	0.5217976340788187
1.3011811360173724	0.305273464401487	0.521737564245375
1.3014113911478202	0.342314932049649	0.5216775013274326
1.3016416462774862	0.447813714137536	0.5216174453241937
1.301871901406367	0.12999874630015285	0.521557396234863
1.3021021565344668	0.5217270808172485	0.5214973540586433
1.3023324116617843	0.12617034390584275	0.5214373187947392
1.3025626667883168	0.4566687027819702	0.5213772904423555
1.3027929219140624	0.3586322899978819	0.5213172690006972
1.3030231770390186	0.25998622971286034	0.521257254468969
1.3032534321631961	0.49492587450771125	0.5211972468463728
1.303483687286583	0.026938393312232023	0.5211372461321163
1.3037139424091875	0.4886342166365308	0.5210772523254019
1.3039441975310078	0.3192214981666705	0.521017265425435
1.3041744526520411	0.28428843672596305	0.520957285431421
1.3044047077722882	0.4915734743049731	0.5208973123425645
1.3046349628917469	0.02793823092768427	0.5208373461580714
1.3048652180104179	0.4781083738180114	0.5207773868771466
1.3050954731283009	0.3445489130842845	0.5207174344989952
1.3053257282454	0.23431594931436622	0.5206574890228215
1.3055559833617192	0.5158193106115326	0.5205975504478298
1.3057862384772465	0.13314726022920106	0.5205376187732289
1.3060164935919876	0.41148074224471254	0.5204776939982227
1.3062467487059404	0.43026605267934437	0.5204177761220176
1.3064770038191054	0.08213259093595937	0.520357865143819
1.3067072589314828	0.5052910823048167	0.5202979610628329
1.3069375140430726	0.31561046524061576	0.520238063878265
1.3071677691538757	0.24363875334380208	0.5201781735893213
1.3073980242638898	0.5049619302123263	0.5201182901952084
1.3076282793731142	0.17273774550875004	0.5200584136951327
1.3078585344815508	0.36484469198492975	0.5199985440883003
1.3080887895891962	0.4902636784014254	0.5199386813739181
1.3083190446960524	0.06624018282156618	0.5198788255511921
1.3085492998021193	0.43284605413293786	0.5198189766193292
1.3087795549073988	0.4429265913464453	0.5197591345775353
1.3090098100118863	0.020859797882854636	0.5196992994250185
1.3092400651155855	0.4673888388901195	0.5196394711609845
1.3094703202184943	0.4214154896685513	0.5195796497846411
1.3097005753206148	0.061382256729246576	0.5195198352951946
1.3099308304219448	0.4718539873120421	0.5194600276918526
1.310161085522484	0.39501116131411024	0.5194002269738227
1.3103913406222303	0.07401860342545674	0.5193404331403124
1.310621595721189	0.47373542861719836	0.5192806461905279
1.3108518508193545	0.41043391766562415	0.5192208661236783
1.3110821059167315	0.0506294940258486	0.5191610929389697
1.3113123610133153	0.46486085946426847	0.519101326635611
1.311542616109104	0.4437146613227753	0.5190415672128108
1.3117728712041057	0.015350393627947795	0.5189818146697743
1.312003126298315	0.4199439606952414	0.5189220690057115
1.3122333813917308	0.46977491742893457	0.5188623302198301
1.312463636484357	0.10866124634730173	0.5188025983113377
1.3126938915761897	0.346976291336979	0.5187428732794431
1.3129241466672323	0.500275000564536	0.5186831551233542
1.3131544017574803	0.22634814096851907	0.5186234438422802
1.3133846568469325	0.23698260723938758	0.5185637394354301
1.3136149119355967	0.509357625032051	0.5185040419020104
1.3138451670234699	0.36809111670766914	0.5184443512412305
1.3140754221105442	0.06687713442832177	0.5183846674523013
1.3143056771968231	0.44736337837299484	0.5183249905344307
1.3145359322823094	0.4808631843313438	0.518265320486827
1.3147661873670036	0.14962483175257166	0.518205657308699
1.3149964424509024	0.29241356941180263	0.5181460009992569
1.3152266975340072	0.5136260488051739	0.5180863515577093
1.31545695261632	0.36375937178048856	0.5180267089832651
1.3156872076978363	0.045408283168001704	0.5179670732751349
1.3159174627785575	0.4183784659712657	0.5179074444325278
1.316147717858484	0.49639023064236004	0.5178478224546533
1.3163779729376106	0.24210243166083972	0.5177882073407224
1.3166082280159421	0.17344395086874792	0.5177285990899437
1.3168384830934856	0.4737266983793798	0.5176689977015252
1.3170687381702306	0.46398755808000725	0.5176094031746794
1.3172989932461783	0.162460897745796	0.5175498155086162
1.31752924832133	0.24348378970656095	0.5174902347025455
1.3177595033956866	0.4916745295906052	0.517430660755677
1.317989758469246	0.44738458240598616	0.5173710936672218
1.3182200135420077	0.1397446853080336	0.5173115334363904
1.3184502686139752	0.25028908874186245	0.5172519800623923
1.3186805236851462	0.49527237173053296	0.5171924335444387
1.3189107787555197	0.4609619075229569	0.5171328938817406
1.3191410338250948	0.17565266571067925	0.5170733610735088
1.3193712888938776	0.2023350752850479	0.5170138351189528
1.319601543961857	0.47011001915677153	0.5169543160172866
1.3198317990290387	0.4909515400303941	0.5168948037677193
1.320062054095424	0.2625909276100473	0.516835298369462
1.3202923091610095	0.09239385534277922	0.5167757998217267
1.3205225642257965	0.39621682470159214	0.5167163081237245
1.3207528192897828	0.5060244112496828	0.5166568232746672
1.3209830743529734	0.3793755111962386	0.5165973452737652
1.3212133294153623	0.08667435271076174	0.5165378741202314
1.3214435844769543	0.24616906383548132	0.5164784098132764
1.321673839537744	0.4666769029475884	0.5164189523521134
1.3219040945977365	0.48660346089337436	0.5163595017359528
1.322134349656933	0.3069805010116554	0.5163000579640062
1.322364604715327	0.0050940188244227025	0.5162406210354876
1.3225948597729162	0.31394820289604713	0.5161811909496096
1.3228251148297097	0.4958129149631244	0.5161217677055819
1.3230553698857013	0.4821792324719909	0.5160623513026186
1.3232856249408937	0.28785559462504756	0.5160029417399312
1.3235158799952869	0.0038990282897574113	0.5159435390167325
1.3237461350488797	0.2875172357140834	0.5158841431322352
1.3239763901016692	0.47231147996783385	0.5158247540856526
1.3242066451536576	0.4962458239091776	0.5157653718761973
1.3244369002048444	0.35665251669060377	0.5157059965030818
1.3246671552552316	0.09694712602523997	0.515646627965519
1.3248974103048148	0.19097623630451893	0.5155872662627227
1.3251276653535964	0.4142804149684206	0.5155279113939055
1.3253579204015757	0.5012346782862482	0.515468563358281
1.3255881754487553	0.4492040422389491	0.5154092221550615
1.325818430495127	0.2780085649301386	0.5153498877834628
1.3260486855406957	0.02146254957208786	0.515290560242697
1.326278940585463	0.23858712314475133	0.5152312395319774
1.3265091956294282	0.42986907574561106	0.5151719256505176
1.32673945067259	0.5018194888765666	0.5151126185975319
1.3269697057149514	0.45545158635186894	0.5150533183722333
1.3271999607565113	0.3097830468283519	0.5149940249738362
1.3274302157972657	0.08305880788928749	0.5149347384015553
1.3276604708372142	0.1598649358438795	0.5148754586546053
1.3278907258763575	0.35905982167640893	0.5148161857321998
1.3281209809146994	0.47613160337441923	0.5147569196335522
1.3283512359522334	0.5002162675841375	0.5146976603578789
1.3285814909889666	0.4308997828307705	0.5146384079043921
1.3288117460248914	0.2692412971010319	0.5145791622723087
1.3290420010600088	0.05597097628949821	0.514519923460843
1.3292722560943246	0.15095700830378755	0.5144606914692081
1.3295025111278362	0.3365104556109893	0.5144014662966198
1.3297327661605411	0.4663172606188602	0.5143422479422934
1.3299630211924365	0.5127197029666338	0.5142830364054448
1.330193276223528	0.46895872639048314	0.5142238316852877
1.3304235312538197	0.36814340951953073	0.5141646337810362
1.3306537862833037	0.21922906883580864	0.5141054426919076
1.330884041311976	0.03277784228638175	0.5140462584171184
1.3311142963398412	0.15053195662560231	0.5139870809558829
1.3313445513669002	0.30604238495766645	0.5139279103074162
1.3315748063931518	0.4340987742400485	0.5138687464709347
1.331805061418596	0.4986339532436673	0.5138095894456539
1.3320353164432315	0.49710128603490955	0.5137504392307898
1.3322655714670613	0.45263294126306614	0.5136912958255578
1.3324958264900855	0.36932296108983265	0.5136321592291739
1.3327260815122965	0.23664037307996816	0.513573029440856
1.3329563365337025	0.08855978072275178	0.5135139064598185
1.3331865915543015	0.06062516324135222	0.5134547902852779
1.3334168465740905	0.20528352388806298	0.5133956809164515
1.3336471015930706	0.32419089140422586	0.5133365783525553
1.3338773566112387	0.416142141076026	0.513277482592807
1.3341076116286006	0.485466915509463	0.5132183936364215
1.3343378666451562	0.5108993198387746	0.5131593114826156
1.3345681216608998	0.4916144514465327	0.5131002361306077
1.3347983766758365	0.461199284986495	0.5130411675796134
1.335028631689962	0.3972871558403481	0.5129821058288506
1.3352588867032769	0.30297626375013953	0.5129230508775365
1.3354891417157801	0.21550024348063712	0.5128640027248885
1.335719396727478	0.10756428877389618	0.5128049613701223
1.3359496517383609	0.001692643937919569	0.5127459268124576
1.3361799067484335	0.09903514858984841	0.5126868990511109
1.336410161757696	0.19795825628764996	0.5126278780852994
1.3366404167661468	0.2773195576396672	0.5125688639142414
1.3368706717737862	0.3520514754550307	0.5125098565371544
1.3371009267806124	0.41394325121628606	0.5124508559532568
1.337331181786626	0.4590424392075865	0.5123918621617664
1.3375614367918311	0.4843863778602919	0.5123328751619
1.3377916917962251	0.5050765833166356	0.5122738949528763
1.3380219467998056	0.498819441263072	0.5122149215339145
1.3382522018025735	0.502525948550316	0.5121559549042322
1.3384824568045302	0.4872574091709536	0.5120969950630475
1.3387127118056739	0.46205243232632415	0.5120380420095795
1.3389429668060027	0.44783889357306134	0.5119790957430471
1.3391732218055208	0.40836815740078636	0.511920156262668
1.3394034768042242	0.3866324549419038	0.5118612235676617
1.3396337318021148	0.3485729787470483	0.5118022976572467
1.33986398679919	0.3110295823748278	0.5117433785306426
1.3400942417954513	0.286734902841627	0.5116844661870679
1.3403244967909005	0.24537082387291348	0.5116255606257412
1.3405547517855443	0.22496514405487125	0.5115666618458801
1.340785006779369	0.1961661047083736	0.5115077698467072
1.3410152617723752	0.16993459390665794	0.5114488846274419
1.3412455167645707	0.15338179917806735	0.5113900061873015
1.3414757717559471	0.1299226177789094	0.5113311345255076
1.3417060267465075	0.12198263209324209	0.5112722696412793
1.3419362817362537	0.1041280965309655	0.5112134115338357
1.3421665367251834	0.10424521303772499	0.5111545602023971
1.3423967917132986	0.09534303453550558	0.5110957156461831
1.3426270467006045	0.09916888070098523	0.5110368778644121
1.34285730168709	0.10276618023602063	0.5109780468563071
1.3430875566727531	0.10920721487515589	0.510919222621089
1.3433178116576039	0.12161299762985665	0.5108604051579752
1.343548066641638	0.1284632790023763	0.5108015944661871
1.3437783216248549	0.15368463104980543	0.5107427905449456
1.3440085766072556	0.16737381297484627	0.5106839933934707
1.344238831588837	0.1972539310795006	0.5106252030109838
1.3444690865696047	0.2213266292427437	0.5105664193967044
1.3446993415495538	0.24964532438000278	0.5105076425498543
1.3449295965286852	0.28311464293105115	0.5104488724696543
1.3451598515070002	0.31222476915777186	0.5103901091553249
1.345390106484496	0.3479108903059595	0.510331352606088
1.3456203614611726	0.37739096818468054	0.5102726028211646
1.3458506164370305	0.411871044662081	0.510213859799776
1.346080871412071	0.43449750889266	0.510155123541143
1.3463111263862915	0.46764414717756675	0.5100963940444878
1.3465413813596938	0.4795565490296262	0.5100376713090314
1.3467716363322757	0.503381854572793	0.5099789553339962
1.3470018913040402	0.4993433394258093	0.5099202461186026
1.3472321462749848	0.5032205429476054	0.5098615436620736
1.3474624012451082	0.4780196307032396	0.5098028479636311
1.3476926562144136	0.45803319527693576	0.5097441590224961
1.3479229111828992	0.4087693141222221	0.5096854768378913
1.348153166150565	0.35848760897373094	0.5096268014090389
1.3483834211174137	0.2897204137090908	0.5095681327351602
1.3486136760834377	0.2059788553178128	0.5095094708154797
1.3488439310486429	0.10941135628562368	0.5094508156492182
1.3490741860130253	0.01401792593729212	0.5093921672355991
1.3493044409765869	0.09441392475605684	0.5093335255738446
1.3495346959393266	0.19308361461390022	0.5092748906631775
1.3497649509012404	0.2968038228231086	0.5092162625028219
1.3499952058623335	0.37718954373206626	0.509157641091999
1.3502254608226054	0.44431419637533864	0.5090990264299321
1.3504557157820583	0.4888798540688948	0.5090404185158435
1.3506859707406889	0.49779572850662546	0.5089818173489572
1.3509162256984932	0.48906160973768303	0.5089232229284973
1.351146480655479	0.43692627358983244	0.5088646352536855
1.3513767356116413	0.35016531551781055	0.5088060543237461
1.351606990566983	0.22818365170166555	0.508747480137902
1.3518372455214982	0.09786726912870247	0.5086889126953782
1.3520675004751914	0.052744851063448284	0.5086303519953973
1.3522977554280613	0.19112135659945384	0.5085717980371832
1.3525280103801072	0.33128711583433806	0.5085132508199601
1.3527582653313293	0.4232199352305908	0.5084547103429518
1.3529885202817296	0.4886885330038646	0.5083961766053817
1.353218775231306	0.5012765042337345	0.5083376496064747
1.353449030180056	0.4597838781655307	0.5082791293454553
1.35367928512798	0.35948377059282666	0.5082206158215478
1.3539095400750853	0.20821650917356838	0.5081621090339749
1.3541397950213587	0.039967146165161616	0.5081036089819642
1.3543700499668083	0.14418022255940116	0.5080451156647382
1.3546003049114343	0.3026263281912421	0.5079866290815216
1.3548305598552328	0.43145458035574635	0.5079281492315401
1.3550608147982055	0.4978668128309136	0.5078696761140179
1.3552910697403493	0.48050847446539485	0.5078112097281811
1.3555213246816724	0.4051381996652665	0.507752750073252
1.3557515796221622	0.25186158382820445	0.5076942971484595
1.35598183456183	0.05268149773002945	0.5076358509530255
1.3562120895006746	0.15652323321750217	0.5075774114861757
1.3564423444386884	0.3437746918616881	0.5075189787471376
1.3566725993758755	0.4576121976097551	0.5074605527351351
1.3569028543122337	0.506387489783592	0.5074021334493948
1.3571331092477619	0.43892728608922305	0.5073437208891423
1.3573633641824667	0.2871260736548399	0.5072853150536016
1.3575936191163431	0.07820420889169877	0.5072269159419999
1.3578238740493904	0.159082546008672	0.5071685235535632
1.3580541289816093	0.3583812900597318	0.5071101378875175
1.3582843839130019	0.4777596534400472	0.5070517589430881
1.3585146388435645	0.4969611433572706	0.506993386719502
1.358744893773302	0.382532598039422	0.5069350212159845
1.3589751487022097	0.17821020081485378	0.5068766624317629
1.359205403630287	0.0702172080148678	0.506818310366064
1.359435658557534	0.31272799844933674	0.5067599650181138
1.359665913483953	0.4580486827075213	0.506701626387139
1.359896168409544	0.5001210098448414	0.5066432944723658
1.3601264233343031	0.38955177065057	0.5065849692730221
1.3603566782582281	0.15976025092235838	0.5065266507883353
1.3605869331813283	0.11211110610370767	0.5064683390175301
1.3608171881035964	0.352296755948697	0.5064100339598352
1.361047443025034	0.4946652459774279	0.5063517356144774
1.3612776979456398	0.46613617225810755	0.5062934439806845
1.3615079528654155	0.2918986751032765	0.5062351590576831
1.3617382077843558	0.02406368859992908	0.5061768808447019
1.3619684627024666	0.26679083997386316	0.5061186093409672
1.3621987176197483	0.45569949321353254	0.5060603445457061
1.3624289725361989	0.4840747217766122	0.5060020864581471
1.3626592274518214	0.34471525004056136	0.5059438350775171
1.3628894823666071	0.06782920456086394	0.5058855904030459
1.3631197372805592	0.241497098414275	0.505827352433961
1.3633499921936771	0.4461354220463753	0.5057691211694902
1.363580247105964	0.49473871072614445	0.5057108966088613
1.3638105020174192	0.32891561719212126	0.5056526787513022
1.3640407569280384	0.02593142119647068	0.5055944675960424
1.3642710118378247	0.29118574842435135	0.5055362631423096
1.3645012667467804	0.47249423598355117	0.5054780653893317
1.364731521654904	0.45816312877868726	0.5054198743363375
1.364961776562193	0.23750911501969652	0.5053616899825563
1.3651920314686488	0.10213837457689345	0.5053035123272166
1.3654222863742689	0.3952079447680724	0.5052453413695477
1.3656525412790574	0.49503221790815505	0.5051871771087776
1.3658827961830105	0.35898079631883406	0.5051290195441362
1.3661130510861281	0.048833066379922796	0.5050708686748526
1.3663433059884096	0.29424783199560567	0.5050127245001562
1.3665735608898548	0.4946943062319204	0.5049545870192762
1.3668038157904665	0.4308792982393758	0.5048964562314413
1.3670340706902424	0.13751278449059878	0.5048383321358816
1.3672643255891819	0.22184590279370742	0.5047802147318267
1.3674945804872838	0.4643549577320759	0.5047221040185065
1.367724835384552	0.4557951541807581	0.5046639999951498
1.3679550902809847	0.18099804880691356	0.5046059026609868
1.368185345176579	0.20469045098365016	0.504547812015248
1.368415600071338	0.4717665465612047	0.504489728057163
1.3686458549652598	0.45069311096581127	0.5044316507859617
1.3688761098583468	0.160574978441751	0.5043735802008743
1.3691063647505928	0.22403907414266605	0.5043155163011322
1.3693366196420038	0.47275166257441437	0.5042574590859644
1.3695668745325766	0.42682364975136217	0.5041994085546021
1.3697971294223084	0.09913818323707702	0.5041413647062764
1.3700273843112074	0.3021014157612554	0.5040833275402158
1.3702576391992667	0.5013245307930669	0.504025297055653
1.370487894086489	0.3600385185888428	0.5039672732518178
1.3707181489728717	0.030184315466371875	0.5039092561279419
1.370948403858416	0.39907151254651935	0.5038512456832558
1.3711786587431207	0.4801050673966577	0.5037932419169909
1.3714089136269842	0.22287590146503128	0.5037352448283787
1.371639168510011	0.20003353670003532	0.5036772544166495
1.3718694233921978	0.4757448012884238	0.5036192706810352
1.3720996782735442	0.4001034202176502	0.5035612936207673
1.372329933154053	0.017894038287622593	0.5035033232350766
1.3725601880337157	0.3848952712709108	0.5034453595231968
1.3727904429125428	0.48941558140380964	0.503387402484357
1.3730206977905306	0.20192862875992929	0.5033294521177899
1.3732509526676784	0.2508271934564042	0.5032715084227274
1.3734812075439835	0.4989943150545361	0.5032135713984021
1.3737114624194458	0.3357303451232404	0.5031556410440461
1.373941717294072	0.11082823123185118	0.5030977173588898
1.3741719721678545	0.46549061220787125	0.5030398003421672
1.3744022270407947	0.417448115028197	0.5029818899931103
1.3746324819128934	0.0074188257053380835	0.5029239863109514
1.374862736784152	0.4086351752185964	0.5028660892949224
1.3750929916545669	0.4605866357539748	0.5028081989442568
1.3753232465241392	0.09527316968804572	0.5027503152581869
1.3755535013928666	0.35644953857719486	0.5026924382359462
1.3757837562607569	0.47883682317356036	0.5026345678767654
1.376014011127801	0.15136660188931822	0.5025767041798797
1.3762442659940048	0.3200230560044689	0.5025188471445204
1.3764745208593654	0.4872947089135099	0.5024609967699217
1.376704775723879	0.18362640504323735	0.5024031530553175
1.3769350305875496	0.30757185764438805	0.5023453159999399
1.3771652854503789	0.48926603803276075	0.502287485603022
1.3773955403123617	0.17767957173398868	0.5022296618637986
1.3776257951735034	0.32032537288383167	0.5021718447815017
1.3778560500337975	0.4877003868728672	0.5021140343553665
1.3780863048932441	0.14838348607977328	0.5020562305846269
1.3783165597518474	0.3518956233899971	0.5019984334685154
1.3785468146096076	0.4774372809596814	0.5019406430062657
1.3787770694665213	0.08932464225816403	0.501882859197113
1.3790073243225918	0.399912343727606	0.5018250820402902
1.379237579177816	0.4498649870567182	0.5017673115350323
1.3794678340321953	0.0015674556321668698	0.5017095476805732
1.3796980888857286	0.4497754884333879	0.5016517904761474
1.3799283437384122	0.3859697181972221	0.5015940399209903
1.3801585985902527	0.11783165666064782	0.5015362960143347
1.3803888534412447	0.48285221265452793	0.5014785587554165
1.3806191082913917	0.27836678386118485	0.5014208281434696
1.38084936314069	0.25515730921435864	0.5013631041777294
1.3810796179891425	0.48287545220830774	0.5013053868574304
1.3813098728367479	0.1210304595758924	0.5012476761818074
1.3815401276835064	0.39105322464820313	0.5011899721500958
1.3817703825294172	0.42453708141940666	0.5011322747615307
1.3820006373744782	0.07836525561093394	0.5010745840153477
1.3822308922186932	0.48907630397797736	0.5010168999107812
1.382461147062061	0.27794131459248367	0.500959222447067
1.3826914019045775	0.287000588425836	0.5009015516234414
1.3829216567462397	0.48228999198465144	0.5008438874391409
1.3831519115870605	0.04125088610547456	0.5007862298933976
1.383382166427036	0.4440591530920325	0.5007285789854483
1.3836124212661607	0.34386416844955425	0.5006709347145305
1.3838426761044338	0.2325268189350462	0.5006132970798798
1.384072930941855	0.48885459223163424	0.5005556660807325
1.3843031857784285	0.07425787751141028	0.5004980417163236
1.3845334406141512	0.4474363466137605	0.5004404239858902
1.3847636954490208	0.3432264669460806	0.5003828128886687
1.3849939502830435	0.24286119217083768	0.5003252084238942
1.3852242051162162	0.4747851505784655	0.5002676105908038
1.3854544599485386	0.023144610787413283	0.5002100193886341
1.3856847147800044	0.4695429557475962	0.5001524348166232
1.3859149696106277	0.28037358594941847	0.5000948568740045
1.3861452244403967	0.32600588340754516	0.5000372855600174
1.3863754792693188	0.4437754795956168	0.4999797208738971
1.3866057340973843	0.10015774853183146	0.49992216281488283
1.3868359889245987	0.4887266209982837	0.4998646113822104
1.3870662437509607	0.12791995362544273	0.4998070665751172
1.3872964985764697	0.4402891633691718	0.49974952839284054
1.3875267534011269	0.32665428654340267	0.4996919968346175
1.3877570082249313	0.2885012755461896	0.4996344718996857
1.3879872630478816	0.4423917636314297	0.4995769535872828
1.3882175178699785	0.11474605450393016	0.49951944189664643
1.3884477726912245	0.49626492585527665	0.4994619368270134
1.3886780275116175	0.07752052922342079	0.4994044383776221
1.388908282331156	0.4639818540714341	0.49934694654771067
1.3891385371498397	0.23886016817281347	0.499289461336517
1.3893687919676716	0.3829647388452728	0.4992319827432785
1.3895990467846446	0.3727534544397563	0.4991745107672351
1.3898293016007661	0.266709003051638	0.4991170454076228
1.3900595564160387	0.454982631934387	0.49905958666367956
1.3902898112304518	0.1367959562000124	0.49900213453464615
1.3905200660440133	0.48836997101743085	0.49894468901975925
1.3907503208567162	0.007531108085722493	0.4988872501182588
1.3909805756685651	0.48745700187561697	0.49882981782938257
1.3912108304795563	0.11072791632431117	0.4987723921523701
1.3914410852896917	0.47121164668212584	0.4987149730864597
1.3916713400989729	0.21107622932096565	0.4986575606308897
1.3919015949073972	0.42135579339781587	0.4986001547848999
1.3921318497149568	0.28365924331170683	0.49854275554773125
1.3923621045216672	0.37906110754483785	0.49848536291861917
1.3925923593275222	0.3520896712795384	0.4984279768968042
1.3928226141325206	0.3198734987278365	0.49837059748152596
1.3930528689366621	0.3960751114128111	0.49831322467202405
1.393283123739946	0.2790276115789747	0.4982558584675382
1.393513378542369	0.42623998489952564	0.49819849886730866
1.393743633343938	0.2299153447618562	0.4981411458705734
1.39397388814465	0.43550507232201263	0.4980837994765729
1.3942041429445011	0.2085638222457038	0.49802645968454806
1.3944343977434954	0.45669860477004426	0.49796912649373776
1.3946646525416329	0.1807373737471803	0.49791179990338186
1.3948949073389072	0.4541589481437033	0.49785447991272225
1.3951251621353258	0.18092597819624204	0.49779716652099726
1.3953554169308904	0.45852629996191235	0.49773985972744655
1.3955856717255903	0.1839590003491443	0.4976825595313133
1.3958159265194312	0.45654196479457715	0.4976252659318366
1.3960461813124148	0.1981682468346319	0.49756797892825644
1.396276436104535	0.4496858746188771	0.4975106985198149
1.3965066908957966	0.22806638663914466	0.49745342470575155
1.3967369456861962	0.43234917316032656	0.49739615748530824
1.396967200475737	0.2559281943334811	0.49733889685772475
1.397197455264419	0.39808134729639	0.4972816428222423
1.3974277100522365	0.3118558964770652	0.4972243953781033
1.3976579648391958	0.36109814491979897	0.49716715452454735
1.3978882196252933	0.35568931965521683	0.49710992026081646
1.3981184744105286	0.31070126146994054	0.4970526925861521
1.3983487291949033	0.4038112568617979	0.4969954714997954
1.3985789839784164	0.2304652220081752	0.496938257000988
1.3988092387610647	0.4572165487626143	0.49688104908897235
1.399039493542854	0.14225160840036555	0.49682384776298855
1.399269748323782	0.4796262037169215	0.4967666530222791
1.399500003103846	0.032657653752904636	0.49670946486608647
1.3997302578830448	0.48382955491021545	0.4966522832936529
1.3999605126613848	0.09608828091931015	0.49659510830421877
1.4001907674388603	0.46835895202022804	0.49653793989702766
1.4004210222154716	0.22009002164918245	0.4964807780713217
1.4006512769912236	0.40176424502198094	0.4964236228263418
1.4008815317661087	0.3418076909998118	0.49636647416133234
1.4011117865401277	0.2844573188186662	0.4963093320755357
1.4013420413132875	0.44352122271765104	0.49625219656819264
1.4015722960855812	0.1379114914289808	0.49619506763854737
1.4018025508570098	0.4917775597146278	0.4961379452858424
1.4020328056275706	0.04005510878675339	0.49608082950932136
1.4022630603972654	0.46721452864144863	0.49602372030822656
1.402493315166099	0.23083089656669184	0.4959666176817999
1.4027235699340694	0.3713670333377616	0.4959095216292848
1.4029538247011724	0.39146436693231873	0.49585243214992564
1.40318407946741	0.2096739985132518	0.49579534924296503
1.4034143342327825	0.4759663650337396	0.4957382729076463
1.4036445889972895	0.008623953666614115	0.49568120314321285
1.403874843760929	0.4682544932170076	0.4956241399489088
1.4041050985237011	0.2407626134742425	0.49556708332397775
1.404335353285608	0.34982723715452657	0.4955100332676627
1.4045656080466453	0.4219874481726663	0.4954529897792086
1.404795862806818	0.13788878000366256	0.49539595285785804
1.405026117566126	0.49037573933610634	0.4953389225028549
1.4052563723245641	0.12358158237074529	0.49528189871344463
1.4054866270821353	0.4152863284990074	0.49522488148887067
1.4057168818388373	0.36563229673485215	0.4951678708283776
1.405947136594673	0.207083711838072	0.495110866731209
1.4061773913496396	0.489813452464536	0.4950538691966101
1.4064076461037345	0.08973511330189216	0.4949968782238258
1.4066379008569656	0.4339367342339968	0.4949398938120989
1.4068681556093263	0.35155256937868673	0.4948829159606755
1.4070984103608213	0.2013623749089225	0.49482594466879926
1.407328665111444	0.4801258750832531	0.4947689799357166
1.4075589198611975	0.1272094888390323	0.49471202176067164
1.4077891746100788	0.39639048044819614	0.49465507014291016
1.4080194293580923	0.40601042881787364	0.4945981250816761
1.4082496841052363	0.11889732821797877	0.49454118657621493
1.408479938851511	0.49015843208967413	0.49448425462577195
1.408710193596915	0.23168937839655507	0.494427329229593
1.408940448341448	0.31691955222949414	0.4943704103869233
1.409170703085117	0.458609051208324	0.4943134980970067
1.4094009578279068	0.041448742795498594	0.4942565923590927
1.4096312125698254	0.4378044591542741	0.4941996931724248
1.4098614673108743	0.38351629108502416	0.49414280053624854
1.410091722051051	0.1278602601885357	0.49408591444981037
1.4103219767903565	0.4887301305944364	0.49402903491235584
1.410552231528786	0.2618510210808128	0.49397216192313226
1.4107824862663487	0.26513470236010045	0.4939152954813835
1.4110127410030382	0.4793202881477044	0.49385843558635745
1.4112429957388566	0.14657606288591396	0.49380158223729964
1.4114732504737988	0.3536396216604103	0.4937447354334578
1.4117035052078686	0.4527635305753945	0.49368789517407746
1.4119337599410668	0.05563690665932597	0.493631061458405
1.4121640146733918	0.40362419477834666	0.4935742342856874
1.4123942694048444	0.42880147414786685	0.4935174136551712
1.4126245241354218	0.01598834863732762	0.49346059956610405
1.4128547788651276	0.443556631776043	0.4934037920177316
1.4130850335939553	0.39868253345594773	0.49334699100930285
1.4133152883219107	0.0632834467310821	0.49329019654006306
1.4135455430489876	0.454715655866724	0.4932334086092612
1.4137757977751937	0.37575213535461616	0.49317662721614236
1.4140060525005251	0.07750126658280776	0.49311985235995504
1.4142363072249808	0.44976063140046507	0.4930630840399468
1.414466561948562	0.3815011479655218	0.4930063222553649
1.4146968166712675	0.06234659659888467	0.4929495670054573
1.4149270713931006	0.44362828698328216	0.49289281828947057
1.4151573261140606	0.4039010754763946	0.49283607610665287
1.4153875808341385	0.02492784430219175	0.4927793404562542
1.4156178355533398	0.4289146055169568	0.4927226113375213
1.4158480902716677	0.4340678657471779	0.49266588874970113
1.4160783449891161	0.037666456024365524	0.4926091726920435
1.4163085997056868	0.38796623379114115	0.49255246316379603
1.4165388544213804	0.4567658218167468	0.4924957601642069
1.4167691091361976	0.12733903867790558	0.4924390636925244
1.4169993638501392	0.31471493371989034	0.4923823737479966
1.417229618563204	0.47750555251131294	0.4923256903298725
1.4174598732753885	0.2440141900154346	0.4922690134374016
1.417690127986691	0.2009247236495613	0.4922123430698329
1.4179203826971192	0.47048750506327375	0.49215567922641335
1.4181506374066684	0.3616277127622603	0.49209902190639293
1.41838089211534	0.04839640879529683	0.49204237110902044
1.4186111468231382	0.41332913110762537	0.4919857268335437
1.4188414015300497	0.4555529146605141	0.4919290890792153
1.4190716562360832	0.1336212992654196	0.49187245784528216
1.4193019109412384	0.28756585059120565	0.491815833130994
1.4195321656455127	0.4917180426449055	0.4917592149356005
1.4197624203489057	0.3152516505062083	0.4917026032583513
1.419992675051422	0.08812413092293192	0.4916459980984951
1.4202229297530564	0.4300438510605757	0.4915893994552825
1.4204531844538109	0.4492533958658576	0.491532807327963
1.4206834391536853	0.15257334744919082	0.4914762217157864
1.4209136938526752	0.25094991529800537	0.49141964261800386
1.4211439485507866	0.47812899194506875	0.49136307003386365
1.4213742032480157	0.3706340777535597	0.4913065039626169
1.421604457944364	0.020367347996658514	0.4912499444035135
1.4218347126398287	0.3478628614144309	0.49119339135580425
1.4220649673344117	0.47909627463593196	0.49113684481873915
1.4222952220281149	0.30445904349462516	0.4910803047915682
1.4225254767209352	0.06604290095310561	0.49102377127354274
1.4227557314128734	0.393592230564206	0.490967244263913
1.4229859861039291	0.4696029957743354	0.49091072376192985
1.4232162407941018	0.2656679469458181	0.4908542097668443
1.423446495483387	0.10495183999708232	0.49079770227790825
1.423676750171796	0.41568487455819964	0.4907412012943698
1.423907004859319	0.4695234892548211	0.49068470681548243
1.4241372595459583	0.2637809154595513	0.49062821884049684
1.4243675142317158	0.09955327164875008	0.49057173736866366
1.4245977689165872	0.39453376920924094	0.4905152623992353
1.4248280236005717	0.47494997750550344	0.49045879393146335
1.4250582782836743	0.29909230498522793	0.4904023319645979
1.4252885329658924	0.04196919821855227	0.49034587649789146
1.4255187876472273	0.3535901159363499	0.49028942753059507
1.42574904232768	0.48945173236250156	0.4902329850619604
1.4259792970072427	0.3659654752729045	0.490176549091241
1.4262095516859221	0.05993893931118707	0.4901201196176873
1.4264398063637143	0.2760238578230011	0.4900636966405522
1.4266700610406204	0.46436141289124977	0.49000728015908757
1.426900315716639	0.4388925222305513	0.48995087017254585
1.4271305703917772	0.20371214363834406	0.48989446668017744
1.4273608250660246	0.12357038369024198	0.48983806968123733
1.4275910797393832	0.3893716574340867	0.4897816791749775
1.427821334411858	0.48779653377183396	0.48972529516064917
1.428051589083445	0.3629192625197413	0.48966891763750586
1.4282818437541454	0.08217844524947934	0.4896125466048001
1.4285120984239557	0.2332260043792837	0.48955618206178547
1.4287423530928802	0.4370029553914601	0.48949982400771364
1.4289726077609157	0.46831194951288335	0.48944347244183856
1.4292028624280635	0.3124982340554013	0.4893871273634127
1.4294331170943237	0.028890000709771588	0.4893307887716893
1.4296633717596883	0.2595473059631186	0.4892744566659235
1.4298936264241717	0.4565332322668883	0.4892181310453649
1.430123881087766	0.46536554910501715	0.489161811909269
1.4303541357504703	0.31522342109744383	0.4891054992568894
1.4305843904122815	0.04819067527192929	0.48904919308748046
1.4308146450732078	0.23202224852834652	0.4889928934002936
1.4310448997332428	0.4268097079287825	0.48893660019458435
1.431275154392391	0.47271798509900187	0.4888803134696053
1.4315054090506476	0.36500315041990744	0.4888240332246114
1.431735663708013	0.13787444154728545	0.4887677594588567
1.4319659183644888	0.1346251752254592	0.4887114921715947
1.432196173020075	0.3624865375953599	0.48865523136207967
1.4324264276747698	0.473772330984229	0.4885989770295663
1.4326566823285733	0.4400086210763656	0.48854272917330865
1.432886936981488	0.27998758330851853	0.4884864877925608
1.433117191633507	0.04266888229885629	0.48843025288657876
1.4333474462846378	0.2073224454410777	0.48837402445461525
1.433577700934875	0.40239858707357506	0.4883178024959264
1.433807955584219	0.4841651617892571	0.4882615870097667
1.4340382102326714	0.43558627775409386	0.4882053779953906
1.4342684648802293	0.2792957798924477	0.48814917545205383
1.4344987195269	0.05675059739825694	0.48809297937900953
1.4347289741726743	0.17912339363391333	0.4880367897755149
1.434959228817555	0.37037777056938953	0.4879806066408246
1.4351894834615453	0.4726324970064648	0.48792442997419316
1.4354197381046412	0.4688058187547899	0.4878682597748768
1.435649992746842	0.35841020349511776	0.487812096042131
1.43588024738815	0.1703578938332559	0.487755938775211
1.436110502028563	0.05219065433406958	0.48769978797337266
1.4363407566680813	0.2551060874289201	0.4876436436358717
1.4365710113067036	0.4051176655912425	0.4875875057619643
1.4368012659444322	0.47304785139499683	0.48753137435090554
1.437031520581264	0.4492723269142445	0.4874752494019524
1.437261775217202	0.3412929731086571	0.48741913091435995
1.4374920298522464	0.1739266642542978	0.48736301888738437
1.4377222844863948	0.02166884990296092	0.4873069133202823
1.4379525391196482	0.21319405741766084	0.48725081421231
1.4381827937520049	0.3697785700747752	0.48719472156272403
1.438413048383465	0.4647869076534721	0.487138635370781
1.4386433030140287	0.4841557675859369	0.48708255563573727
1.4388735576436962	0.4314192430964979	0.4870264823568496
1.4391038122724704	0.31496919701516773	0.4869704155333737
1.4393340669003472	0.1555057510853886	0.4869143551645677
1.4395643215273237	0.021814736357987585	0.48685830124968893
1.439794576153404	0.19281965546810742	0.4868022537879935
1.4400248307785861	0.33635486837639306	0.4867462127787389
1.4402550854028697	0.4335016186007581	0.48669017822118243
1.4404853400262543	0.47607412038729935	0.4866341501145813
1.4407155946487407	0.46512081828061747	0.4865781284581927
1.4409458492703298	0.39366967121351515	0.48652211325127387
1.4411761038910216	0.2869581902394044	0.4864661044930821
1.4414063585108132	0.15286103534195508	0.4864101021828758
1.4416366131297063	0.0015554265849384574	0.4863541063199122
1.4418668677477005	0.14560256069744582	0.48629811690344926
1.442097122364797	0.28300905527329023	0.4862421339327443
1.4423273769809917	0.37772623168518277	0.48618615740705623
1.4425576315962856	0.444723759722994	0.48613018732564295
1.4427878862106804	0.4734280569018273	0.48607422368776204
1.4430181408241745	0.4621841551560685	0.4860182664926721
1.443248395436766	0.4140341191733507	0.48596231573963183
1.4434786500484595	0.3373962615044731	0.4859063714278984
1.4437089046592504	0.24047121725274662	0.4858504335567314
1.4439391592691384	0.12920358177094876	0.48579450212538944
1.4441694138781291	0.009642439272248338	0.4857385771331297
1.4443996684862181	0.1074785621834786	0.48568265857921183
1.4446299230934045	0.21648469702384399	0.485626746462895
1.4448601776996917	0.3173980565834779	0.48557084078343715
1.4450904323050748	0.387790418160633	0.4855149415400984
1.4453206869095538	0.4410399285940964	0.48545904873213763
1.4455509415131322	0.47228812115138036	0.48540316235881337
1.445781196115806	0.48199674227991607	0.48534728241938563
1.4460114507175765	0.4716411732506576	0.4852914089131134
1.4462417053184466	0.4394832814570562	0.4852355418392553
1.4464719599184124	0.3902416435200645	0.48517968119707183
1.4467022145174782	0.3279016787610557	0.4851238269858213
1.4469324691156376	0.25610479040537115	0.48506797920476497
1.4471627237128912	0.17702056830983548	0.48501213785316244
1.4473929783092465	0.09935161155479871	0.48495630293027164
1.4476232329046934	0.019055787969691262	0.48490047443535483
1.4478534874992368	0.0550083578392655	0.4848446523676709
1.4480837420928758	0.12896676285015865	0.48478883672648
1.4483139966856087	0.1908873258580936	0.4847330275110428
1.4485442512774338	0.2511835100065849	0.4846772247206198
1.448774505868352	0.31160409180725657	0.484621428354471
1.4490047604583693	0.3547470470163604	0.48456563841185557
1.4492350150474802	0.39531775579611356	0.48450985489203513
1.4494652696356851	0.4261519974846546	0.48445407779427024
1.4496955242229865	0.4486463805125566	0.4843983071178208
1.4499257788093778	0.4604251968681122	0.4843425428619493
1.4501560333948649	0.4769319273906801	0.484286785025915
1.4503862879794438	0.47105326183539875	0.48423103360897984
1.4506165425631177	0.47179345046656607	0.484175288610404
1.4508467971458827	0.47148087311845466	0.4841195500294494
1.4510770517277385	0.47044776050467907	0.4840638178653774
1.4513073063086879	0.4690222794955601	0.48400809211744844
1.4515375608887298	0.46000136441668343	0.4839523727849241
1.4517678154678604	0.44462117468430207	0.48389665986706687
1.4519980700460842	0.42969049153198935	0.483840953363137
1.4522283246234016	0.4168730346790034	0.483785253272396
1.452458579199812	0.40596537441111674	0.4837295595941057
1.452688833775311	0.4076784602725739	0.48367387232752884
1.4529190883499021	0.3988207200204004	0.48361819147192653
1.453149342923583	0.39286093901159436	0.48356251702656095
1.4533795974963555	0.38391328199117536	0.4835068489906941
1.453609852068218	0.37330835791893635	0.48345118736358816
1.4538401066391657	0.3673763907714093	0.4833955321445065
1.454070361209208	0.36885719155851765	0.48333988333270905
1.454300615778344	0.3761592937800322	0.48328424092745853
1.4545308703465651	0.3820899300030281	0.4832286049280194
1.454761124913876	0.38395722883688144	0.4831729753336529
1.4549913794802771	0.38381347056411685	0.4831173521436216
1.4552216340457662	0.3901457750104159	0.4830617353571887
1.455451888610344	0.3978541368704059	0.4830061249736169
1.4556821431740088	0.41437371177980536	0.4829505209921693
1.455912397736768	0.42591114361600724	0.48289492341210716
1.4561426522986105	0.43225248655176285	0.48283933223269615
1.4563729068595423	0.43677928519559506	0.48278374745319785
1.4566031614195605	0.4453154432875303	0.4827281690728762
1.4568334159786644	0.4601542604704481	0.4826725970909947
1.4570636705368547	0.47453288323357085	0.48261703150681645
1.4572939250941328	0.47853612662550554	0.48256147231960456
1.4575241796504992	0.47111975272557327	0.48250591952862254
1.4577544342059516	0.4699302512026185	0.4824503731331344
1.457984688760491	0.4710523429826043	0.48239483313240367
1.458214943314115	0.46659965454260494	0.4823392995256949
1.4584451978668238	0.44906130067097777	0.48228377231227154
1.458675452418621	0.4179758894333411	0.4822282514913968
1.4589057069695068	0.39347000969462176	0.4821727370623349
1.4591359615194763	0.36293549590591323	0.4821172290243508
1.4593662160685295	0.3184141628268684	0.48206172737670894
1.4595964706166675	0.2634919436141563	0.4820062321186732
1.4598267251638881	0.2087600577368323	0.48195074324950865
1.4600569797101954	0.14184155580884983	0.48189526076847855
1.46028723425559	0.07248506920698622	0.4818397846748475
1.460517488800066	0.001621609876196084	0.4817843149678815
1.4607477433436282	0.08300390022925291	0.481728851646844
1.4609779978862676	0.16173535742292122	0.481673394711002
1.4612082524279943	0.23568745078473324	0.481617944159618
1.461438506968802	0.29851907698428615	0.4815624999919584
1.4616687615086978	0.37026590313661034	0.4815070622072868
1.4618990160476737	0.4232057200902072	0.4814516308048699
1.4621292705857318	0.45504829628338184	0.4813962057839725
1.4623595251228734	0.46755899924938327	0.4813407871438599
1.4625897796590974	0.47138575984836667	0.4812853748837974
1.462820034194405	0.45561336443398165	0.4812299690030503
1.4630502887287926	0.40559541790126113	0.481174569500885
1.4632805432622649	0.33429784387460276	0.48111917637656615
1.463510797794821	0.2554215433224741	0.4810637896293596
1.4637410523264525	0.15448070624551485	0.4810084092585331
1.4639713068571658	0.03884106806332632	0.4809530352633511
1.464201561386957	0.08009981002800133	0.48089766764308045
1.464431815915831	0.19636254022020527	0.4808423063969862
1.4646620704437894	0.2929028692510978	0.48078695152433387
1.464892324970824	0.38897807164359466	0.4807316030243919
1.4651225794969382	0.4516062813119818	0.48067626089642557
1.4653528340221311	0.469912682770246	0.48062092513970167
1.4655830885464047	0.4598789160308936	0.48056559575348623
1.4658133430697573	0.4222379331648873	0.4805102727370461
1.4660435975921848	0.3348441172340032	0.48045495608964894
1.4662738521136955	0.21524972798363567	0.4803996458105596
1.4665041066342843	0.08230994112212754	0.48034434189904596
1.4667343611539516	0.06342538609796305	0.480289044354375
1.4669646156726979	0.20632157409755508	0.48023375317581357
1.4671948701905224	0.3366716002886028	0.48017846836262884
1.4674251247074248	0.4223213922044854	0.4801231899140881
1.4676553792234102	0.46497922440712863	0.48006791782945746
1.467885633738469	0.4693263678860064	0.48001265210800637
1.4681158882526022	0.40766272198563885	0.4799573927490022
1.4683461427658138	0.29027818836745145	0.47990213975171137
1.4685763972781058	0.14757439612457285	0.4798468931154009
1.4688066517894707	0.021161163084583323	0.4797916528393405
1.4690369062999094	0.194500047511786	0.47973641892279756
1.469267160809428	0.3383966925267059	0.4796811913650385
1.4694974153180216	0.4293463237328826	0.4796259701653324
1.4697276698256911	0.4753675521237364	0.4795707553229471
1.4699579243324346	0.44492380958350214	0.4795155468371509
1.4701881788382547	0.33614208635036785	0.4794603447072117
1.470418433343148	0.18758899306428234	0.47940514893239833
1.4706486878471177	0.000022236153082166865	0.4793499595119785
1.470878942350168	0.1943874213111279	0.47929477644521956
1.4711091968522887	0.3518778548131815	0.47923959973139235
1.471339451353482	0.44392382375062833	0.4791844293697652
1.471569705853751	0.4752526210739841	0.479129265359606
1.4717999603530922	0.4074621240863084	0.47907410770018416
1.4720302148515072	0.25727406024627086	0.4790189563907683
1.4722604693489931	0.06571015898968846	0.478963811430628
1.4724907238455496	0.14956586500339436	0.4789086728190323
1.4727209783411843	0.3354514861991209	0.4788535405552486
1.4729512328358962	0.4412691602943839	0.47879841463854617
1.4731814873296762	0.4686780591834161	0.4787432950681967
1.4734117418225259	0.39018374446554893	0.4786881818434689
1.4736419963144485	0.22208840141779088	0.47863307496363156
1.473872250805445	0.00009421199175757566	0.47857797442795397
1.4741025052955161	0.22029272151779242	0.4785228802357055
1.4743327597846545	0.39957548228604656	0.4784677923861576
1.4745630142728658	0.46612458763028897	0.4784127108785788
1.4747932687601497	0.4328282335877921	0.478357635712239
1.4750235232465025	0.28058151097224093	0.47830256688640893
1.4752537777319228	0.050742670307457216	0.47824750440035907
1.475484032216417	0.18713442199104258	0.4781924482533578
1.4757142866999815	0.37646661992197	0.47813739844467645
1.4759445411826162	0.47534911928657325	0.47808235497358514
1.4761747956643243	0.42079527021143914	0.47802731783935354
1.4764050501450983	0.26237544899268894	0.47797228704125383
1.4766353046249412	0.01367678131520167	0.4779172625785558
1.4768655591038529	0.24084909752309863	0.4778622444505302
1.4770958135818344	0.4123059401107316	0.47780723265644753
1.4773260680588889	0.4736087676548041	0.4777522271955776
1.4775563225350075	0.37136480967942376	0.4776972280671935
1.477786577010197	0.15246805192165716	0.47764223527056454
1.478016831484449	0.1170800649059554	0.47758724880496384
1.4782470859577725	0.3546934865522551	0.47753226866966036
1.478477340430163	0.46481469398048575	0.47747729486392626
1.478707594901622	0.4203357580053174	0.47742232738703255
1.4789378493721503	0.22494894693749867	0.47736736623825027
1.479168103841745	0.057872873287642596	0.47731241141685177
1.479398358310405	0.31381993832283306	0.4772574629221088
1.4796286127781377	0.4599344892897121	0.47720252075329117
1.47985886724493	0.4351016715228399	0.47714758490967374
1.4800891217107894	0.23338375912031087	0.47709265539052637
1.4803193761757152	0.05257726272139451	0.4770377321951213
1.4805496306397046	0.33049265486676127	0.4769828153227311
1.4807798851027614	0.4613822089487011	0.47692790477262686
1.4810101395648831	0.41695827474191677	0.4768730005440812
1.4812403940260703	0.1869689627530584	0.4768181026363663
1.4814706484863231	0.12245391682218706	0.4767632110487545
1.4817009029456412	0.3705899701660399	0.4767083257805183
1.4819311574040228	0.4757955531210818	0.47665344683093025
1.48216141186147	0.34895513999322025	0.47659857419926266
1.4823916663179801	0.07609336403307176	0.4765437078847887
1.4826219207735545	0.2362234128829244	0.4764888478867809
1.4828521752281927	0.44868781191774904	0.476433994204512
1.4830824296818936	0.43461885494535735	0.4763791468372552
1.4833126841346538	0.22440920719461815	0.4763243057842842
1.4835429385864811	0.10706056536582226	0.4762694710448703
1.4837731930373705	0.3796560826814441	0.4762146426182877
1.4840034474873232	0.4683691030381022	0.47615982050380956
1.4842337019363385	0.3140949322056553	0.476105004700709
1.4844639563844115	0.0017118714619446269	0.47605019520826086
1.484694210831551	0.3129740929756406	0.4759953920257363
1.4849244652777585	0.47374734190103546	0.47594059515240866
1.4851547197230206	0.36288434398758806	0.4758858045875547
1.4853849741673446	0.06422365450287326	0.47583102033044644
1.4856152286107263	0.2817407988287677	0.47577624238035854
1.4858454830531724	0.45810471038653194	0.4757214707365634
1.48607573749468	0.3900314526685382	0.47566670539833567
1.4863059919352486	0.08122441997427315	0.4756119463649496
1.4865362463748764	0.2677985104613443	0.47555719363567944
1.486766500813566	0.4628704986989402	0.4755024472097991
1.4869967552513113	0.3847274977753513	0.4754477070865843
1.4872270096881184	0.06638767411786362	0.4753929732653078
1.4874572641239892	0.2890584911188695	0.4753382457452438
1.4876875185589107	0.4724117106575513	0.47528352452566974
1.4879177729928954	0.35104296003063584	0.4752288096058575
1.4881480274259409	0.007031727291894219	0.4751741009850821
1.488378281858043	0.34564776386708024	0.4751193986626196
1.4886085362892039	0.46505896845415967	0.4750647026377443
1.4888387907194218	0.286016803799899	0.4750100129097315
1.489069045148698	0.09371530065352471	0.47495532947785596
1.4892992995770316	0.3998750452905434	0.4749006523413931
1.489529554004425	0.4464344235418305	0.4748459814996175
1.4897598084308739	0.17029349354495865	0.47479131695180554
1.4899900628563834	0.2232574324217893	0.47473665869723136
1.4902203172809463	0.4636922997688885	0.4746820067351721
1.4904505717045646	0.36567107945236926	0.4746273610649029
1.4906808261272375	0.004100259466227718	0.4745727216856996
1.4909110805489696	0.3656971096650149	0.47451808859683664
1.491141334969757	0.4575792133675186	0.47446346179759097
1.4913715893896007	0.2104426173813833	0.4744088412872382
1.4916018438085024	0.2024357136655867	0.47435422706505387
1.4918320982264561	0.4586831506330166	0.47429961913031526
1.492062352643466	0.3577271067644406	0.4742450174822979
1.4922926070595324	0.022852613233384778	0.4741904221202776
1.492522861474649	0.39156658906441427	0.47413583304353224
1.4927531158888232	0.43837302051862675	0.4740812502513365
1.4929833703020485	0.13822718978577309	0.4740266737429684
1.4932136247143308	0.2834307215081031	0.47397210351770314
1.4934438791256677	0.46244368170616285	0.4739175395748177
1.4936741335360588	0.26400221703844395	0.4738629819135891
1.4939043879455018	0.17094413853434012	0.4738084305332946
1.4941346423539947	0.44904099758739224	0.47375388543321156
1.4943648967615442	0.35158438273102277	0.4736993466126154
1.4945951511681441	0.06578240409022068	0.47364481407078457
1.494825405573801	0.4185536010471752	0.47359028780699475
1.4950556599785076	0.40375557940776496	0.47353576782052487
1.4952859143822679	0.02204230955626124	0.4734812541106512
1.4955161687850829	0.38385146668546594	0.47342674667665086
1.4957464231869455	0.43001976271479975	0.4733722455178031
1.495976677587859	0.08640049506408981	0.47331775063338466
1.4962069319878242	0.3479421918444113	0.473263262022673
1.4964371863868404	0.4444220328460187	0.4732087796849459
1.496667440784908	0.12590055275895745	0.47315430361948113
1.4968976951820256	0.32575661390936395	0.47309983382555687
1.497127949578192	0.4549436663384789	0.4730453703024516
1.49735820397341	0.14165825062541426	0.47299091304944235
1.4975884583676817	0.31324766529522285	0.47293646206580686
1.4978187127609985	0.46237140648252956	0.4728820173508255
1.4980489671533659	0.13568648965840868	0.47282757890377525
1.4982792215447849	0.31418848876212724	0.4727731467239342
1.4985094759352489	0.45573453704240585	0.4727187208105824
1.4987397303247638	0.11456754856607608	0.4726643011629969
1.4989699847133275	0.3474875574852597	0.472609887780457
1.4992002391009391	0.4354289783881926	0.4725554806622414
1.4994304934875977	0.0692957953439669	0.47250107980762934
1.499660747873304	0.3841237690918226	0.47244668521589944
1.4998910022580596	0.41247072588649647	0.4723922968863302
1.5001212566418627	0.0036162764090222344	0.47233791481820125
1.5003515110247134	0.41839662200647026	0.4722835390107915
1.5005817654066138	0.37365582605617953	0.47222916946337995
1.5008120197875587	0.09689632083484782	0.4721748061752469
1.5010422741675502	0.446924344847466	0.4721204491456712
1.5012725285465895	0.29398718184477823	0.4720660983739321
1.5015027829246734	0.20490713337981076	0.47201175385930993
1.501733037301802	0.47003757488908754	0.47195741560108423
1.5019632916779773	0.1858878377627794	0.47190308359853433
1.5021935460531988	0.30879515171843663	0.47184875785094005
1.502423800427465	0.43936171755154285	0.47179443835758167
1.502654054800777	0.03919337030105652	0.47174012511773883
1.5028843091731316	0.4162555163746276	0.47168581813069244
1.5031145635445318	0.35798142360339746	0.4716315173957218
1.5033448179149782	0.13171511233060912	0.471577222912107
1.503575072284472	0.46016539639589016	0.471522934679128
1.503805326653007	0.21850747116140062	0.47146865269606675
1.5040355810205832	0.30787628844842646	0.4714143769622036
1.5042658353872045	0.4382406839460603	0.4713601074768183
1.5044960897528703	0.012962875400123808	0.4713058442391914
1.5047263441175798	0.4248189229779653	0.47125158724860394
1.5049565984813318	0.32035246254940214	0.47119733650433704
1.5051868528441275	0.2121144878378952	0.47114309200567117
1.5054171072059686	0.46789385799103433	0.4710888537518868
1.5056473615668482	0.0998015282416618	0.47103462174226685
1.505877615926774	0.38731407938661455	0.4709803959760904
1.5061078702857393	0.365896242591578	0.4709261764526404
1.5063381246437448	0.15725666201767502	0.47087196317119784
1.5065683790007944	0.4690314732619213	0.4708177561310432
1.5067986333568826	0.13126937192572716	0.47076355533145914
1.5070288877120102	0.38754969282281276	0.4707093607717272
1.5072591420661874	0.36870353862544086	0.4706551724511263
1.507489396419398	0.16532910405724	0.4706009903689423
1.5077196507716457	0.4585599276785513	0.4705468145244559
1.5079499051229368	0.10138809350951283	0.4704926449169474
1.5081801594732684	0.4116571309333775	0.47043848154569967
1.5084104138226393	0.3303030982732561	0.47038432440999484
1.5086406681710485	0.23304041038912812	0.47033017350911527
1.5088709225184957	0.44756102092428024	0.47027602884234326
1.5091011768649845	0.005734637486414451	0.47022189040896023
1.5093314312105146	0.4414198184596059	0.4701677582082487
1.5095616855550806	0.23441011183816512	0.47011363223949215
1.5097919398986863	0.3303291697845125	0.47005951250197237
1.510022194241333	0.3993558385672893	0.4700053989949716
1.5102524485830136	0.1449844510249642	0.4699512917177743
1.5104827029237362	0.466401855106501	0.4698971906696613
1.5107129572634916	0.06894079831253729	0.46984309584991746
1.510943211602285	0.42900406877047625	0.4697890072578247
1.5111734659401144	0.26033513128679786	0.4697349248926664
1.5114037202769817	0.31615304858944343	0.46968084875372523
1.511633974612884	0.3877174281320031	0.4696267788402851
1.5118642289478244	0.15876140350594298	0.4695727151516283
1.5120944832818028	0.4579838870490292	0.4695186576870386
1.5123247376148157	0.01359095507677005	0.4694646064458
1.5125549919468644	0.4582546516902648	0.46941056142719584
1.51278524627795	0.18026807581343818	0.4693565226305093
1.5130155006080692	0.3949009710124869	0.46930249005502483
1.5132457549372205	0.31575781816740817	0.4692484637000267
1.5134760092654085	0.2891867293780285	0.46919444356479767
1.5137062635926324	0.40439438911082604	0.4691404296486217
1.513936517918892	0.15904404831276617	0.46908642195078293
1.5141667722441847	0.4495427986480171	0.46903242047056604
1.5143970265685145	0.024430581939811513	0.4689784252072543
1.514627280891875	0.45566070602312403	0.4689244361601334
1.5148575352142692	0.10235521282832266	0.46887045332848704
1.5150877895356947	0.42890787336678227	0.46881647671160015
1.5153180438561553	0.21408403763852318	0.46876250630875643
1.5155482981756487	0.3797578576970068	0.4687085421192409
1.515778552494175	0.30504460310045045	0.46865458414233824
1.5160088068117321	0.3145420773281643	0.4686006323773336
1.5162390611283232	0.37352100145758793	0.46854668682351136
1.516469315443946	0.24012048257081825	0.4684927474801566
1.5166995697586017	0.4214031976939301	0.4684388143465542
1.516929824072288	0.1652196427760012	0.4683848874219899
1.5171600783850052	0.45062127507443295	0.4683309667057486
1.5173903326967542	0.09247861731773421	0.46827705219711535
1.517620587007533	0.4647641047488439	0.46822314389537595
1.517850841317342	0.026175079219901476	0.4681692417998159
1.5180810956261832	0.4682171457720895	0.46811534590972
1.518311349934052	0.030753712658934305	0.468061456224375
1.5185416042409514	0.4641702448684732	0.4680075727430657
1.5187718585468826	0.07800387300712536	0.4679536954650778
1.5190021128518416	0.4571765377549159	0.46789982438969796
1.5192323671558317	0.11517682304620262	0.4678459595162112
1.519462621458854	0.4495860212478925	0.4677921008439034
1.5196928757609023	0.14271661162908422	0.4677382483720619
1.5199231300619769	0.4422058902882729	0.4676844020999729
1.520153384362083	0.16073093060289173	0.46763056202692144
1.5203836386612164	0.4373544291524133	0.46757672815219475
1.52061389295938	0.16967872306813747	0.46752290047507855
1.52084414725657	0.4353706002302281	0.46746907899486023
1.5210744015527877	0.17016706805338888	0.467415263710826
1.521304655848036	0.4357866469704995	0.4673614546222618
1.521534910142308	0.16149691316130366	0.46730765172845606
1.5217651644356036	0.4378253763841303	0.4672538550286956
1.521995418727929	0.14381657000005355	0.4672000645222658
1.5222256730192814	0.44278942142588756	0.4671462802084543
1.5224559273096596	0.11671706115853608	0.46709250208654834
1.5226861815990629	0.44766247748975513	0.4670387301558354
1.5229164358874947	0.07860427963011446	0.46698496441560183
1.5231466901749504	0.4530981442590626	0.4669312048651359
1.5233769444614293	0.03198358398772361	0.46687745150372534
1.5236071987469357	0.4553612254614723	0.46682370433065634
1.5238374530314647	0.024656836014738004	0.46676996334521786
1.5240677073150206	0.4527776244441636	0.4667162285466963
1.5242979615976069	0.09035382848063456	0.46666249993437875
1.5245282158792124	0.4419833698911415	0.4666087775075555
1.5247584701598413	0.1624149512134135	0.4665550612655134
1.5249887244394917	0.4196737713513812	0.46650135120754094
1.5252189787181685	0.23837502177610884	0.46644764733292493
1.5254492329958682	0.3759015585544187	0.46639394964095443
1.5256794872725863	0.3122216008473341	0.4663402581309185
1.525909741548332	0.3086409449873124	0.46628657280210345
1.5261399958231014	0.3755330500519684	0.46623289365379844
1.5263702500968928	0.21924583886365645	0.4661792206852924
1.526600504369706	0.4239923737552772	0.46612555389587385
1.526830758641541	0.10933418971694592	0.4660718932848313
1.5270610129123992	0.4525763486917734	0.46601823885145327
1.5272912671822805	0.013772796219536282	0.4659645905950285
1.5275215214511808	0.4540488753113909	0.46591094851484677
1.5277517757191008	0.14753171411014027	0.46585731261019697
1.5279820299860434	0.414495872883709	0.4658036828803673
1.5282122842520076	0.2740188423208898	0.465750059324647
1.5284425385169913	0.32470667688123056	0.46569644194232607
1.5286727927809922	0.37415570479552995	0.465642830732694
1.5289030470440137	0.1954194965330606	0.46558922569503963
1.5291333013060573	0.43893467073842757	0.46553562682865174
1.529363555567121	0.03068837516411274	0.46548203413282047
1.5295938098272035	0.4566872831234182	0.46542844760683566
1.5298240640863088	0.14198476792271086	0.46537486724998606
1.530054318344426	0.40624087348945265	0.46532129306156395
1.5302845726015657	0.2986941830775997	0.4652677250408567
1.5305148268577253	0.2790455232966236	0.4652141631871549
1.5307450811129015	0.40947595577253837	0.46516060749974925
1.5309753353670936	0.09848288718903248	0.46510705797793
1.5312055896203058	0.45690661081575895	0.46505351462098626
1.5314358438725355	0.10655835091390907	0.4649999774282091
1.5316660981237824	0.4163877126229594	0.4649464463988887
1.5318963523740443	0.29622106974195106	0.4648929215323161
1.532126606623326	0.2722082322308884	0.46483940282778063
1.5323568608716236	0.4198005464221296	0.46478589028457373
1.532587115118941	0.05586925991948666	0.4647323839019851
1.5328173693652714	0.4553767838491125	0.46467888367930726
1.533047623610621	0.1780197953814827	0.46462538961582944
1.5332778778549832	0.36655029596001215	0.46457190171084406
1.5335081320983601	0.36524294348573466	0.46451841996364157
1.5337383863407517	0.1639386685374107	0.46446494437351316
1.5339686405821602	0.4534818033484227	0.4644114749397495
1.5341988948225815	0.09731751318746928	0.46435801166164253
1.5344291490620197	0.4074716660146129	0.46430455453848285
1.5346594033004715	0.3280901007049969	0.46425110356956245
1.5348896575379358	0.2100563079197415	0.46419765875417307
1.5351199117744163	0.44699683466423595	0.4641442200916054
1.535350166009914	0.06998333768027834	0.46409078758115097
1.5355804202444219	0.41461528972399786	0.4640373612221031
1.535810674477943	0.325825186914688	0.46398394101375257
1.5360409287104773	0.20313351175125588	0.4639305269553917
1.536271182942021	0.44929951566430354	0.463877119046313
1.536501437172581	0.09788941590952821	0.4638237172858072
1.5367316914021518	0.3948864406173228	0.46377032167316734
1.5369619456307364	0.3599365986654043	0.4637169322076853
1.5371921998583298	0.14472223414303148	0.4636635488886543
1.537422454084937	0.4520957931607956	0.4636101717153654
1.5376527083105564	0.17896686027593003	0.46355680068711175
1.5378829625351855	0.3356294214445148	0.46350343580318637
1.5381132167588274	0.4131120667205209	0.463450077062881
1.5383434709814832	0.028162023613574894	0.46339672446548824
1.5385737252031504	0.43284141637037765	0.4633433780103013
1.5388039794238242	0.2997082100276597	0.46329003769661425
1.5390342336435099	0.21272118794081646	0.46323670352371876
1.5392644878622035	0.4510759883063116	0.46318337549090877
1.5394947420799037	0.1440387470436196	0.46313005359747766
1.5397249962966166	0.34609032065778683	0.46307673784271725
1.539955250512341	0.4166861666035801	0.4630234282259211
1.5401855047270723	0.01288991874590445	0.46297012474638344
1.5404157589408112	0.4184198974150201	0.4629168274033977
1.5406460131535613	0.33879665004754367	0.4628635361962565
1.5408762673653185	0.14694794219835666	0.46281025112425445
1.541106521576079	0.44882628322254425	0.462756972186686
1.541336775785852	0.23918620195871396	0.4627036993828427
1.5415670299946334	0.2515908013227889	0.46265043271201967
1.5417972842024292	0.45777946010917053	0.46259717217350893
1.5420275384092246	0.14338200987701316	0.4625439177666083
1.5422577926150218	0.32700925945215575	0.46249066949061113
1.542488046819831	0.4389279791329049	0.4624374273448093
1.5427183010236472	0.06534785813044536	0.4623841913284981
1.5429485552264695	0.3667810404094269	0.46233096144097235
1.5431788094282992	0.4116815928334462	0.4622777376815258
1.5434090636291333	0.0029668741411918442	0.46222452004945375
1.5436393178289745	0.39744650505351675	0.46217130854405025
1.5438695720278197	0.3782284438523991	0.46211810316461044
1.5440998262256773	0.038818527419044214	0.4620649039104273
1.5443300804225335	0.4209021861052346	0.46201171078079867
1.5445603346183934	0.35749256299907306	0.4619585237750185
1.5447905888132567	0.060966907889138014	0.46190534289238144
1.5450208430071255	0.42677137901504975	0.4618521681321824
1.5452510971999958	0.3509402430836243	0.4617989994937173
1.5454813513918721	0.0619013609931478	0.4617458369762803
1.5457116055827522	0.42712262426886294	0.4616926805791671
1.5459418597726358	0.35899804965967463	0.4616395303016734
1.5461721139615214	0.04500049065058978	0.4615863861430948
1.546402368149411	0.4176108233254128	0.4615332481027264
1.5466326223363018	0.3773474807900499	0.46148011617986456
1.5468628765221948	0.011259803075373859	0.4614269903738047
1.5470931307070916	0.39706797915719927	0.46137387068384206
1.5473233848909917	0.40192243581949383	0.4613207571092729
1.5475536390738924	0.04661284116667369	0.46126764964939365
1.5477838932557952	0.36086289238476316	0.46121454830349984
1.5480141474366986	0.42926482559959467	0.4611614530708881
1.5482444016166024	0.12114056447698254	0.46110836395085475
1.548474655795502	0.3031174547476787	0.4610552809426968
1.5487049099734085	0.44765102622087655	0.4610022040457083
1.5489351641503128	0.21057851143355827	0.46094913325918774
1.5491654183262191	0.21838068315786408	0.46089606858243054
1.5493956725011253	0.4469311953737225	0.4608430100147338
1.5496259266750314	0.303716326500318	0.46078995755539426
1.5498561808479376	0.1037336011265022	0.46073691120370863
1.550086435019843	0.41487073744202574	0.4606838709589739
1.5503166891907478	0.3916139285427449	0.460630836820487
1.5505469433606507	0.0348512351417512	0.46057780878754506
1.5507771975295497	0.33711861742837385	0.46052478685944576
1.551007451697452	0.45031220006882555	0.4604717710354846
1.5512377058643498	0.18727057176189565	0.4604187613149605
1.5514679600302477	0.20840638416326387	0.46036575769716986
1.5516982141951412	0.45357975561086183	0.46031276018141104
1.551928468359035	0.32911271682962107	0.4602597687669804
1.5521587225219242	0.033510958388317476	0.46020678345317667
1.5523889766838093	0.3783885979363655	0.4601538042392974
1.5526192308446911	0.42820225606874507	0.46010083112464
1.5528494850045689	0.17079975401091305	0.4600478641085026
1.5530797391634463	0.22283868200925594	0.4599949031901822
1.5533099933213168	0.44770992409500865	0.4599419483689783
1.5535402474781852	0.3485155355698406	0.4598889996441877
1.5537705016340473	0.002849432357352577	0.45983605701510966
1.5540007557889033	0.3499834222001827	0.4597831204810422
1.5542310099427556	0.44349943887862997	0.459730190041283
1.5544612640956055	0.24258720108587584	0.4596772656951304
1.554691518247449	0.13469128269518288	0.4596243474418836
1.5549217723982858	0.41048484042396904	0.45957143528084116
1.555152026548117	0.41878715029287505	0.4595185292113015
1.5553822806969415	0.1359814836204678	0.45946562923256334
1.5556125348447616	0.22902672175191036	0.4594127353439254
1.555842788991574	0.44083233051010334	0.45935984754468684
1.5560730431373768	0.37686302850547143	0.4593069658341473
1.556303297282175	0.062115455344943005	0.4592540902116045
1.5565335514259677	0.2786842317221998	0.45920122067635777
1.5567638055687518	0.4576290448147844	0.4591483572277071
1.5569940597105312	0.333803561006057	0.45909549986495074
1.5572243138513013	0.023002468677132133	0.459042648587389
1.5574545679910616	0.307288195010552	0.4589898033943216
1.5576848221298099	0.4577846734428449	0.45893696428504854
1.5579150762675533	0.3269269014280556	0.4588841312588675
1.558145330404288	0.016920361897368702	0.4588313043150793
1.5583755845400138	0.3106438588729603	0.45877848345298367
1.5586058386747264	0.44899851213803593	0.45872566867188136
1.5588360928084335	0.34467237622032343	0.4586728599710705
1.5590663469411317	0.041281784789460096	0.4586200573498518
1.5592966010728195	0.2847893544116778	0.45856726080752575
1.559526855203499	0.4425223965090622	0.458514470343392
1.5597571093331657	0.3773856544943285	0.4584616859567518
1.5599873634618222	0.09669479460752273	0.4584089076469049
1.5602176175894686	0.22676374473730748	0.4583561354131515
1.5604478717161034	0.42656129724765807	0.4583033692547926
1.5606781258417262	0.41831374767197016	0.45825060917112875
1.5609083799663377	0.18260598777887177	0.4581978551614604
1.5611386340899396	0.12977435035749801	0.4581451072250879
1.5613688882125276	0.3831571820316155	0.4580923653613129
1.5615991423341002	0.4465514390342392	0.45803962956943683
1.5618293964546635	0.2928596169260277	0.4579868998487592
1.5620596505742141	0.006194298024885553	0.4579341761985817
1.5622899046927516	0.29040502296038107	0.4578814586182055
1.5625201588102757	0.44464167644410846	0.4578287471069319
1.562750412926785	0.3934515595385633	0.45777604166406255
1.5629806670422826	0.17179774348561563	0.45772334228889816
1.5632109211567695	0.13308384764356135	0.45767064898073967
1.5634411752702388	0.37318570123900985	0.4576179617388904
1.5636714293826923	0.4478181514849346	0.4575652805626515
1.5639016834941328	0.33703290775836064	0.45751260545132394
1.5641319376045575	0.07660164979915024	0.4574599364042101
1.5643621917139683	0.21042304943012946	0.4574072734206115
1.5645924458223632	0.40630711329872626	0.4573546164998303
1.5648226999297434	0.44510100565333044	0.4573019656411685
1.5650529540361076	0.2942106941270473	0.45724932084392805
1.565283208141456	0.03555017839192283	0.4571966821074115
1.5655134622457856	0.23877159727701636	0.45714404943092146
1.5657437163491015	0.415990232134059	0.4570914228137593
1.5659739704514015	0.44291120829627106	0.4570388022552278
1.5662042245526837	0.2882068963786657	0.4569861877546299
1.5664344786529487	0.04481811118304113	0.4569335793112679
1.5666647327521983	0.22397355626926868	0.45688097692444424
1.566894986850429	0.4103574256314846	0.4568283805934623
1.5671252409476395	0.4420397117409362	0.4567757903176251
1.5673554950438344	0.3315844287673709	0.4567232060962347
1.567585749139013	0.10613788352358366	0.4566706279285939
1.5678160032331707	0.1566990568803281	0.4566180558140071
1.5680462573263099	0.367302615437402	0.45656548975177674
1.568276511418431	0.4438452921193402	0.45651292974120583
1.568506765509532	0.3967934349141615	0.4564603757815982
1.568737019599613	0.20885984287785359	0.45640782787225714
1.5689672736886746	0.03828531551788117	0.45635528601248615
1.5691975277767218	0.2719486992508432	0.4563027502015873
1.5694277818637437	0.41741231429068243	0.45625022043886687
1.5696580359497454	0.4469259697525837	0.45619769672362726
1.5698882900347266	0.3319423665722244	0.45614517905517227
1.5701185441186865	0.139659881152348	0.4560926674328062
1.5703487982016255	0.09836857267895083	0.45604016185583257
1.570579052283543	0.3126133114695815	0.4559876623235557
1.570809306364435	0.4328321951718492	0.4559351688352804
1.5710395604443093	0.4334179847172168	0.45588268139030913
1.5712698145231623	0.33202514037606956	0.45583019998794716
1.571500068600992	0.13496136007379633	0.45577772462749894
1.5717303226777997	0.09552392320534342	0.4557252553082688
1.571960576753585	0.29801340473311677	0.4556727920295611
1.5721908308283472	0.418813561771843	0.4556203347906808
1.5724210849020852	0.4508384293881512	0.45556788359093264
1.572651338974801	0.35746148914744247	0.4555154384296209
1.5728815930464917	0.19678539764476002	0.455462999306051
1.5731118471171597	0.0094542425592479	0.4554105662195274
1.5733421011868032	0.21535421484614897	0.45535813916935536
1.5735723552554228	0.3770683309482486	0.45530571815483983
1.5738026093230184	0.4416448646525419	0.455253303175286
1.5740328633895886	0.42284415735782666	0.45520089422999926
1.5742631174551351	0.31885846515724203	0.45514849131828455
1.5744933715196552	0.14020748103085912	0.4550960944394479
1.5747236255831487	0.06037476482972226	0.4550437035927947
1.574953879645615	0.24705827128464147	0.45499131877763077
1.575184133707058	0.37754881809898017	0.4549389399932606
1.5754143877674747	0.4517586409075163	0.4548865672389908
1.575644641826864	0.42387074130471575	0.45483420051412715
1.5758748958852273	0.3277274260484124	0.45478183981797526
1.576105149942563	0.18117851305533766	0.4547294851498414
1.5763354039988726	0.003933813525472313	0.45467713650903124
1.5765656580541552	0.18496851479915227	0.45462479389485116
1.5767959121084096	0.33589959506268685	0.45457245730660745
1.5770261661616367	0.419790450565129	0.45452012674360615
1.5772564202138355	0.44520794103664274	0.45446780220515387
1.5774866742650058	0.40705409658879327	0.45441548369055706
1.5777169283151482	0.2976146884145779	0.45436317119912206
1.577947182364261	0.14215720113557795	0.45431086473015564
1.5781774364123449	0.022164676536856113	0.45425856428296457
1.5784076904593993	0.1821584342185511	0.45420626985685547
1.5786379445054228	0.3223954006197086	0.4541539814511356
1.5788681985504187	0.4173682753210552	0.45410169906511105
1.5790984525943867	0.44485271376845104	0.45404942269808873
1.5793287066373223	0.4223044950376508	0.4539971523493768
1.5795589606792249	0.3542366095771177	0.45394488801828264
1.5797892147200996	0.23548855373741756	0.45389262970411204
1.580019468759943	0.08562227113555032	0.45384037740617317
1.5802497227987529	0.06470677992963986	0.45378813112377386
1.5804799768365336	0.20548743610840292	0.45373589085622057
1.5807102308732857	0.3289970607101974	0.45368365660282073
1.580940484909003	0.4104014977226262	0.4536314283628833
1.581170738943689	0.4511545809292268	0.45357920613571506
1.5814009929773423	0.43274637526298526	0.45352698992062435
1.5816312470099625	0.3849373700057511	0.4534747797169188
1.5818615010415498	0.3043272056932584	0.45342257552390647
1.5820917550721056	0.18958167968621525	0.45337037734089486
1.582322009101627	0.06034080513780474	0.4533181851671929
1.582552263130114	0.07501935479298139	0.4532659990021087
1.5827825171575682	0.2000985237347765	0.45321381884495
1.5830127711839883	0.3074056418752904	0.4531616446950255
1.5832430252093723	0.38117736204397323	0.45310947655164413
1.5834732792337216	0.4265903914785575	0.4530573144141138
1.5837035332570384	0.45035218102062663	0.45300515828174276
1.5839337872793189	0.43456312520141666	0.4529530081538405
1.5841640413005658	0.37723838000539867	0.45290086402971497
1.5843942953207832	0.30350386001872964	0.45284872590867414
1.5846245493399589	0.21934925772139194	0.4527965937900296
1.5848548033581007	0.11569851713766205	0.45274446767308874
1.5850850573752044	0.00509974881860531	0.4526923475571611
1.5853153113912735	0.10466412986443069	0.45264023344155546
1.5855455654063042	0.20618258093985692	0.4525881253255815
1.5857758194203047	0.2906113481220704	0.45253602320854686
1.5860060734332617	0.3550127208012366	0.4524839270897638
1.5862363274451814	0.41396213346270017	0.4524318369685404
1.5864665814560637	0.4445768000442416	0.4523797528441862
1.5866968354659055	0.45158665306494905	0.4523276747160114
1.586927089474712	0.42842679977024123	0.4522756025833244
1.5871573434824804	0.3990755967432501	0.45222353644543584
1.5873875974892113	0.3572096909467827	0.4521714763016552
1.5876178514949004	0.29943955938590056	0.4521194221512934
1.5878481054995526	0.2284151251586622	0.4520673739936595
1.5880783595031664	0.1506840031702832	0.4520153318280636
1.5883086135057403	0.06911677281626938	0.4519632956538163
1.588538867507274	0.014284260657429049	0.4519112654702279
1.588769121507768	0.09246315085772239	0.45185924127660865
1.5889993755072216	0.1654245929512564	0.451807223072269
1.5892296295056345	0.22725821129585347	0.4517552108565195
1.5894598835030076	0.2863857016516677	0.45170320462867053
1.589690137499342	0.34105190201370505	0.45165120438803236
1.5899203914946327	0.3846136016353265	0.4515992101339168
1.5901506454888847	0.4129989344860992	0.4515472218656337
1.5903808994820925	0.4275134516892304	0.45149523958249493
1.5906111534742549	0.4374478991003473	0.45144326328381185
1.5908414074653792	0.45050265888946084	0.4513912929688937
1.5910716614554612	0.44605463691071545	0.4513393286370526
1.5913019154445036	0.43391357304344363	0.45128737028759913
1.5915321694325002	0.4056850537750896	0.4512354179198459
1.5917624234194536	0.3793254092709547	0.45118347153310356
1.5919926774053665	0.3548195090443792	0.45113153112668297
1.5922229313902336	0.32915432570119973	0.4510795966998971
1.592453185374054	0.29664415580893677	0.45102766825205726
1.5926834393568334	0.25960802692935453	0.4509757457824741
1.5929136933385664	0.22053890505692575	0.4509238292904605
1.5931439473192572	0.1792567016604692	0.45087191877532734
1.593374201298905	0.14755870867257748	0.45082001423638657
1.5936044552775057	0.10825732913046976	0.45076811567295116
1.593834709255061	0.07283263321756578	0.45071622308433273
1.5940649632315718	0.042809742153048724	0.4506643364698434
1.5942952172070362	0.012686748661158891	0.4506124558287956
1.5945254711814554	0.015088390970652316	0.4505605811605013
1.5947557251548286	0.04237353301409777	0.4505087124642732
1.594985979127155	0.06947833982721374	0.4504568497394238
1.5952162330984356	0.09432200877337849	0.45040499298526543
1.595446487068669	0.1171715853409559	0.450353142201111
1.5956767410378543	0.13547205573177723	0.45030129738627345
1.5959069950059932	0.15114559202650318	0.45024945854006504
1.5961372489730827	0.16360800143605428	0.4501976256617994
1.5963675029391267	0.17515200191323319	0.45014579875078853
1.596597756904123	0.18775903990700823	0.45009397780634586
1.59682801086807	0.19931529663180053	0.45004216282778486
1.5970582648309661	0.20790710663653167	0.449990353814419
1.5972885187928165	0.21420109256833958	0.4499385507655604
1.597518772753619	0.21779379518528624	0.44988675368052283
1.5977490267133712	0.2171307713286414	0.44983496255862027
1.5979792806720747	0.2152178977988286	0.4497831773991658
1.5982095346297274	0.21278444379906303	0.4497313982014734
1.5984397885863315	0.21605649436362184	0.4496796249648562
1.5986700425418843	0.20840078082049113	0.4496278576886287
1.5989002964963879	0.20484263608690398	0.44957609637210383
1.5991305504498394	0.1924807556987868	0.4495243410145965
1.5993608044022398	0.18577616046913392	0.44947259161542014
1.5995910583535893	0.17372513179784455	0.44942084817388883
1.5998213123038878	0.16089964917516342	0.44936911068931684
1.6000515662531323	0.1448654660716136	0.4493173791610187
1.6002818202013285	0.12615772567054861	0.4492656535883077
1.6005120741484733	0.10436639223792053	0.4492139339704987
1.6007423280945638	0.08018179183488616	0.4491622203069069
1.6009725820395988	0.05596347003845348	0.44911051259684687
1.601202835983584	0.03096248643928967	0.449058810839632
1.6014330899265155	0.0038155782278641026	0.4490071150345779
1.6016633438683943	0.023991361484130946	0.44895542518099896
1.6018935978092224	0.05467314200620915	0.44890374127820953
1.602123851748994	0.08773543820811724	0.4488520633255259
1.6023541056877089	0.12501369300986365	0.44880039132226307
1.6025843596253717	0.1638656518491833	0.44874872526773496
1.6028146135619774	0.20111798981311166	0.4486970651612579
1.6030448674975313	0.23788461027050573	0.4486454110021459
1.6032751214320298	0.27382855312284976	0.44859376278971497
1.6035053753654733	0.3072669981399299	0.4485421205232806
1.6037356292978633	0.33866759381243994	0.44849048420215754
1.6039658832291956	0.3641977704564052	0.44843885382566245
1.6041961371594726	0.3948197352060776	0.4483872293931105
1.604426391088693	0.4086030165741317	0.4483356109038175
1.60465664501686	0.4362532987281203	0.4482839983570986
1.6048868989439669	0.4400019684243667	0.448232391752271
1.6051171528700179	0.44413109859589234	0.44818079108864967
1.6053474067950109	0.4353214817951262	0.44812919636555126
1.6055776607189465	0.4187621787242847	0.44807760758229154
1.6058079146418243	0.39465770385872334	0.4480260247381868
1.6060381685636478	0.37026510687277214	0.44797444783255247
1.60626842248441	0.3187399286750476	0.44792287686470644
1.6064986764041134	0.2688257936435808	0.44787131183396456
1.6067289303227583	0.2100985213765489	0.44781975273964314
1.6069591842403446	0.14400732039603914	0.4477681995810589
1.6071894381568645	0.0712247507721342	0.44771665235753
1.6074196920723325	0.0036071570201436365	0.4476651110683702
1.6076499459867382	0.08411893818885652	0.44761357571289817
1.6078801999000865	0.15882467118953109	0.44756204629043006
1.608110453812372	0.23454366465923432	0.4475105228002838
1.6083407077236	0.30192618342615973	0.4474590052417753
1.608570961633769	0.3595077647758066	0.447407493614222
1.6088012155428755	0.4043906953714925	0.44735598791694187
1.6090314694509238	0.43167706022426594	0.4473044881492511
1.609261723357908	0.4433469658360174	0.44725299431046833
1.609491977263829	0.43553719709499794	0.44720150639991096
1.60972223116869	0.40489649529074656	0.44715002441689555
1.6099524850724918	0.35418108759438227	0.4470985483607396
1.6101827389752288	0.28445075209387793	0.447047078230762
1.610412992876903	0.1992596830518537	0.44699561402627996
1.610643246777515	0.10191205542867454	0.44694415574661117
1.6108735006770636	0.0016089940317799423	0.4468927033910738
1.611103754575548	0.11091030757664821	0.44684125695898597
1.6113340084729704	0.20967683574290139	0.4467898164496653
1.611564262369325	0.2980237992874758	0.4467383818624311
1.6117945162646192	0.36746888352965484	0.4466869531965999
1.6120247701588484	0.41583901471863993	0.4466355304514912
1.6122550240520137	0.4367815360661911	0.4465841136264227
1.6124852779441123	0.4254612298666498	0.4465327027207139
1.6127155318351483	0.3836556969070202	0.4464812977336821
1.6129457857251186	0.31746082687434835	0.44642989866464666
1.613176039614024	0.2124065234143396	0.44637850551292607
1.6134062935018636	0.09547210606934822	0.4463271182778394
1.6136365473886374	0.031012718886054585	0.44627573695870515
1.6138668012743456	0.15718026401472865	0.4462243615548425
1.6140970551589835	0.27233766815166416	0.44617299206557137
1.6143273090425585	0.3645039556635466	0.4461216284902091
1.6145575629250666	0.4253986428628414	0.44607027082807577
1.614787816806507	0.44600417994060165	0.44601891907849067
1.6150180706868795	0.42364894648263296	0.4459675732407733
1.6152483245661853	0.35806956406869406	0.4459162333142427
1.615478578444422	0.2548019931581035	0.4458648992982187
1.6157088323215918	0.12495319206386063	0.44581357119202064
1.6159390861976943	0.02057778870077842	0.445762248994968
1.6161693400727275	0.16029309798302094	0.445710932706381
1.6163995939466902	0.2887467744703881	0.4456596223255796
1.616629847819585	0.37958432927277447	0.44560831785188304
1.6168601016914106	0.4295236531183726	0.4455570192846116
1.6170903555621665	0.42759330356615993	0.4455057266230853
1.6173206094318526	0.3714419924623247	0.4454544398666243
1.6175508633004676	0.2712522871460478	0.4454031590145491
1.6177811171680134	0.12822020574186366	0.4453518840661794
1.6180113710344892	0.031213678396903255	0.4453006150208358
1.6182416248998939	0.18701923290377312	0.4452493518778389
1.6184718787642245	0.31822860838281636	0.4451980946365096
1.6187021326274869	0.405906224237878	0.4451468432961675
1.6189323864896756	0.4335687678448719	0.44509559785613406
1.6191626403507946	0.3984556089639315	0.44504435831572947
1.619392894210841	0.3068209562195736	0.44499312467427493
1.6196231480698158	0.15465297476754658	0.4449418969310912
1.619853401927717	0.017983811684169217	0.44489067508549945
1.6200836557845464	0.1923672224914383	0.4448394591368206
1.6203139096403028	0.3351432315827422	0.44478824908437575
1.6205441634949849	0.4196387013594399	0.44473704492748645
1.620774417348595	0.43393521049415623	0.44468584666547345
1.6210046712011317	0.37155948246378456	0.4446346542976583
1.6212349250525937	0.2444074155494113	0.4445834678233628
1.6214651789029813	0.0745224324175063	0.44453228724190835
1.6216954327522946	0.11812979656456965	0.44448111255261646
1.6219256866005316	0.28883659026309727	0.44442994375480915
1.6221559404476953	0.3968498892934854	0.4443787808478075
1.6223861942937836	0.4333866038390876	0.4443276238309339
1.6226164481387984	0.38529488678930823	0.4442764727035096
1.6228467019827324	0.2635603199699308	0.4442253274648583
1.6230769558255937	0.07527564821887214	0.4441741881143003
1.6233072096673788	0.12726883832288638	0.44412305465115826
1.6235374635080928	0.3042464341137861	0.4440719270747534
1.6237677173477247	0.41314583662415166	0.4440208053844104
1.623997971186283	0.4396465217658287	0.44396968957944966
1.6242282250237607	0.35286950961064684	0.44391857965919523
1.6244584788601595	0.19997960246268004	0.4438674756229692
1.6246887326954822	0.011825780253825163	0.44381637747009345
1.624918986529727	0.21893613733321518	0.44376528519989106
1.6251492403628955	0.3755798103052541	0.44371419881168445
1.625379494194984	0.4382897966369347	0.4436631183047973
1.6256097480259952	0.3910901566688767	0.44361204367855184
1.6258400018559258	0.24814476545401248	0.44356097493227165
1.6260702556847737	0.04340232187026542	0.4435099120652804
1.6263005095125456	0.18119154388551625	0.4434588550768996
1.6265307633392379	0.3584464924928878	0.44340780396645335
1.6267610171648526	0.43033628404473	0.4433567587332644
1.6269912709893848	0.3958741663445418	0.44330571937665725
1.6272215248128348	0.25267041443158944	0.44325468589595535
1.6274517786352058	0.03151455622914251	0.44320365829048125
1.6276820324564976	0.1970280614777738	0.44315263655955883
1.6279122862767066	0.36812935256785717	0.4431016207025124
1.6281425400958356	0.43161099234188116	0.44305061071866514
1.628372793913882	0.3707097147762338	0.4429996066073415
1.6286030477308482	0.19609005804010074	0.44294860836786465
1.6288333015467304	0.04557115663297351	0.4428976159995596
1.6290635553615302	0.2704596930879506	0.44284662950174997
1.6292938091752462	0.408810048795372	0.4427956488737603
1.6295240629878807	0.42020390788360007	0.44274467411491414
1.62975431679943	0.29843023262329127	0.4426937052245368
1.629984570609898	0.07146983545733998	0.44264274220195143
1.6302148244192876	0.17767071620250455	0.4425917850464822
1.630445078227588	0.3662106032090196	0.4425408337574559
1.6306753320348035	0.43332747697338314	0.44248988833419606
1.6309055858409356	0.3519751208728124	0.44243894877602724
1.6311358396459867	0.1414212958424667	0.4423880150822734
1.6313660934499494	0.11786813278295016	0.4423370872522612
1.6315963472528265	0.3380197037913597	0.4422861652853149
1.6318266010546183	0.4329621305239177	0.4422352491807593
1.632056854855325	0.3738885582273355	0.44218433893791964
1.6322871086549458	0.16739294779699831	0.442133434556121
1.6325173624534803	0.10003480460745473	0.4420825360346889
1.6327476162509313	0.33871099473557864	0.4420316433729478
1.6329778700472932	0.43975839075119366	0.4419807565702246
1.6332081238425673	0.3631896477383284	0.44192987562584424
1.633438377636755	0.14611825735911688	0.44187900053913204
1.6336686314298534	0.1313745246866923	0.4418281313094142
1.633898885221866	0.35965871877025946	0.4417772679360155
1.6341291390127917	0.44072331469071724	0.4417264104182622
1.6343593928026283	0.329796727144636	0.44167555875548054
1.634589646591377	0.08758853396850866	0.44162471294699623
1.6348199003790367	0.19642616925725487	0.44157387299213535
1.6350501541656077	0.395167975496167	0.44152303889022393
1.6352804079510885	0.4180556161597161	0.4414722106405885
1.635510661735481	0.2619238492975987	0.44142138824255495
1.6357409155187834	0.014551157131830306	0.44137057169544996
1.6359711693009966	0.2864413427447924	0.44131976099859954
1.6362014230821182	0.4243024756080783	0.44126895615133094
1.6364316768621512	0.37279326292097187	0.4412181571529699
1.6366619306410923	0.14318312235903186	0.4411673640028437
1.636892184418944	0.1551418758046677	0.4411165767002786
1.6371224381957004	0.38206483562604	0.4410657952446027
1.637352691971369	0.42572943687318104	0.441015019635141
1.637582945745944	0.25953449127809125	0.4409642498712219
1.6378131995194298	0.03666650145452416	0.4409134859521714
1.6380434532918238	0.31934445398521427	0.44086272787731706
1.6382737070631253	0.4384318429115279	0.4408119756459863
1.6385039608333336	0.3344630845824979	0.44076122925750644
1.6387342146024504	0.055086095446326366	0.44071048871120444
1.6389644683704732	0.2517754705004795	0.4406597540064082
1.6391947221374052	0.4307470975241161	0.44060902514244454
1.6394249759032413	0.3737980524312851	0.4405583021186422
1.639655229667982	0.12252832138825348	0.4405075849343286
1.6398854834316299	0.20165218590190492	0.4404568735888309
1.6401157371941835	0.41105219072306465	0.44040616808147715
1.6403459909556413	0.3971892992346055	0.44035546841159556
1.6405762447160053	0.16094506123308422	0.4403047745785137
1.6408064984752757	0.1645674823318764	0.44025408658155946
1.6410367522334497	0.3984789717228961	0.4402034044200615
1.641267005990524	0.4079651562870131	0.4401527280933488
1.6414972597465065	0.1701245259466062	0.44010205760074783
1.6417275135013945	0.1664691749623965	0.4400513929415876
1.6419577672551844	0.40656464769467976	0.44000073411519713
1.6421880210078776	0.40149779675745256	0.43995008112090467
1.6424182747594773	0.15227479895590196	0.4398994339580381
1.6426485285099768	0.18816981537068328	0.4398487926259275
1.6428787822593802	0.4133445713477806	0.4397981571239006
1.6431090360076848	0.37823533244078966	0.4397475274512869
1.6433392897548922	0.11225356254984922	0.4396969036074148
1.6435695435010005	0.2302160127036502	0.4396462855916138
1.6437997972460108	0.42033359999923936	0.4395956734032125
1.6440300509899226	0.3491279224775306	0.43954506704154017
1.644260304732736	0.044577994193605586	0.439494466505926
1.6444905584744494	0.2846321469616431	0.43944387179569955
1.6447208122150625	0.438177366201628	0.4393932829101902
1.644951065954577	0.2893781924215202	0.43934269984872704
1.6451813196929923	0.05564033507328042	0.43929212261063966
1.645411573430307	0.3626454868231693	0.4392415511952578
1.64564182716652	0.4222154548351399	0.4391909856019115
1.6458720809016336	0.18482724330275052	0.4391404258299299
1.6461023346356471	0.17811233847015906	0.43908987187864296
1.6463325883685591	0.4147545661898786	0.4390393237473808
1.646562842100371	0.3658802088232067	0.4389887814354731
1.6467930958310797	0.04762730270836053	0.43893824494225053
1.6470233495606865	0.2987958757317442	0.43888771426704304
1.647253603289192	0.4292640899882512	0.43883718940918043
1.6474838570165944	0.24803168752075677	0.43878667036799346
1.6477141107428956	0.12061544592450174	0.4387361571428121
1.6479443644680924	0.4008639425620642	0.4386856497329673
1.6481746181921817	0.3811855333266438	0.4386351481377904
1.648404871915172	0.06513875877716907	0.43858465235661004
1.6486351256370553	0.30030131671146837	0.43853416238875853
1.648865379357838	0.43091311756582634	0.4384836782335653
1.6490956330775193	0.22723673646112436	0.4384331998903612
1.6493258867960934	0.1534095106322658	0.43838272735847844
1.6495561405135661	0.40925550068662764	0.43833226063724673
1.6497863942299307	0.3487019416554388	0.4382817997259984
1.6500166479451879	0.003208967739764812	0.43823134462406454
1.6502469016593417	0.34050931190314343	0.43818089533077537
1.6504771553723918	0.41899334280009004	0.43813045184546223
1.6507074090843346	0.14082187109873567	0.43808001416745734
1.650937662795169	0.2529835450790584	0.4380295822960922
1.651167916504899	0.43607473205954694	0.4379791562306975
1.6513981702135254	0.25523408092200783	0.4379287359706046
1.6516284239210415	0.144702080757938	0.4378783215151465
1.6518586776274506	0.41274327776616465	0.43782791286365436
1.6520889313327534	0.3332458976793653	0.4377775100154598
1.6523191850369472	0.03671266088371267	0.43772711296989514
1.652549438740028	0.37184635845583647	0.4376767217262933
1.6527796924420055	0.38991050670522326	0.43762633628398423
1.653009946142874	0.05116813341232718	0.4375759566423011
1.653240199842635	0.3321934287199448	0.4375255828005759
1.6534704535412845	0.41448375045573566	0.43747521475814183
1.6537007072388268	0.12163007557197805	0.43742485251433
1.6539309609352582	0.2821254525736407	0.4373744960684739
1.6541612146305813	0.4228221522771912	0.43732414541990533
1.6543914683247942	0.18305757659936253	0.4372738005679573
1.654621722017897	0.22925589230844914	0.4372234615119623
1.654851975709888	0.4360009489710721	0.4371731282512535
1.6550822294007699	0.22223016008668095	0.4371228007851633
1.655312483090541	0.20308238584464766	0.43707247911302455
1.6555427367792006	0.43504763417735254	0.43702216323417065
1.6557729904667478	0.2490401723260153	0.43697185314793463
1.656003244153184	0.18049373135148689	0.4369215488536494
1.656233497838508	0.42383203707129724	0.4368712503506484
1.6564637515227174	0.26102934759482854	0.4368209576382653
1.6566940052058168	0.16325751687435486	0.43677067071583253
1.6569242588878057	0.42777249388391225	0.4367203895826835
1.6571545125686793	0.26009215094937	0.4366701142381529
1.6573847662484393	0.17490602409680042	0.4366198446815737
1.6576150199270863	0.4320148769151274	0.4365695809122796
1.6578452736046232	0.24232979551788525	0.43651932292960355
1.6580755272810421	0.19275197694579546	0.4364690707328811
1.6583057809563513	0.42482627166310316	0.4364188243214443
1.6585360346305413	0.22367379734005116	0.43636858369462916
1.6587662883036207	0.22150489103117116	0.43631834885176785
1.6589965419755808	0.4347764811847888	0.4362681197921963
1.6592267956464222	0.18317086106647204	0.43621789651524867
1.6594570493161513	0.26596038665044924	0.43616767902025766
1.659687302984764	0.4292888921681481	0.43611746730655854
1.6599175566522613	0.12522538630988195	0.4360672613734856
1.6601478103186424	0.30680482523310937	0.43601706122037337
1.6603780639839067	0.4077408914135676	0.43596686684655656
1.6606083176480542	0.05516008512991516	0.4359166782513698
1.6608385713110885	0.36153329755279245	0.43586649543414707
1.6610688249730015	0.37128689957835687	0.43581631839422486
1.661299078633795	0.038380454106933165	0.4357661471309376
1.661529332293472	0.40135417557094805	0.4357159816436197
1.6617595859520304	0.3096907461186979	0.43566582193160647
1.6619898396094712	0.13403197650788462	0.4356156679942329
1.662220093265795	0.43020694596034315	0.435565519830834
1.6624503469209984	0.22319721646970464	0.4355153774407457
1.6626806005750798	0.24657953195643245	0.4354652408233037
1.6629108542280444	0.42361762642616074	0.4354151099778424
1.6631411078798937	0.10449136966994221	0.43536498490369663
1.6633713615306185	0.3380700184334379	0.43531486560020427
1.6636016151802233	0.37747092932796195	0.4352647520666998
1.6638318688287068	0.035650380778467716	0.4352146443025192
1.6640621224760703	0.40954127517316413	0.435164542306998
1.6642923761223098	0.282060455944514	0.4351144460794729
1.6645226297674311	0.19272622254063126	0.4350643556192786
1.6647528834114322	0.4241223042784068	0.43501427092575157
1.6649831370543102	0.13794919004799033	0.4349641919982285
1.6652133906960658	0.32189488122700405	0.43491411883604536
1.6654436443366996	0.3860762398754145	0.43486405143853835
1.665673897976214	0.04309657778704207	0.434813989805043
1.6659041516146027	0.41868866516235165	0.4347639339348974
1.66613440525187	0.26178787611619936	0.4347138838274369
1.6663646588880123	0.22959774014642853	0.43466383948199894
1.6665949125230313	0.41696758917200505	0.43461380089791973
1.666825166156927	0.07302379453672925	0.4345637680745358
1.6670554197896983	0.3696270458504048	0.43451374101118434
1.6672856734213455	0.3304727037823619	0.43446371970720205
1.6675159270518674	0.14957279732447354	0.4344137041619262
1.667746180681267	0.42496123995251145	0.43436369437469313
1.6679764343095391	0.14152146669128535	0.43431369034484096
1.6682066879366855	0.33242236977815004	0.4342636920717065
1.668436941562707	0.3665518554138012	0.4342136995546268
1.6686671951876013	0.1020242772203831	0.4341637127929397
1.6688974488113704	0.4314191646437204	0.43411373178598206
1.6691277024340132	0.17288044638054806	0.43406375653309165
1.6693579560555296	0.31908103502801277	0.434013787033606
1.669588209675919	0.37069919279759855	0.43396382328686295
1.6698184632951807	0.08949879448437487	0.4339138652922001
1.6700487169133154	0.4314529925004323	0.43386391304895533
1.6702789705303216	0.16119172793591807	0.4338139665564666
1.6705092241462005	0.33395826768671016	0.43376402581407164
1.6707394777609508	0.353848325994485	0.4337140908211089
1.6709697313745733	0.12065714879820183	0.43366416157691595
1.6711999849870658	0.4326783282666161	0.43361423808083166
1.6714302385984303	0.11745855486834689	0.43356432033219366
1.6716604922086666	0.36742332946819267	0.4335144083303404
1.6718907458177727	0.3129563697983269	0.4334645020746105
1.672120999425749	0.19180375916590794	0.43341460156434264
1.6723512530325944	0.4193608719474451	0.43336470679887534
1.672581506638311	0.03278486425469823	0.43331481777754693
1.6728117602428954	0.4093228066967549	0.43326493449969655
1.67304201384635	0.23534033004850055	0.4332150569646626
1.673272267448672	0.2857115803910965	0.43316518517178454
1.6735025210498646	0.37877069210592307	0.43311531912040063
1.6737327746499269	0.09565535558454547	0.43306545880984987
1.673963028248856	0.4313792122837141	0.43301560423947205
1.6741932818466563	0.10879484668236067	0.4329657554086054
1.6744235354433208	0.3789681947313617	0.43291591231659055
1.6746537890388526	0.28603422314822197	0.43286607496276613
1.674884042633252	0.24310376008462561	0.43281624334647145
1.6751142962265184	0.39868706706149426	0.4327664174670462
1.67534454981865	0.07573660282304179	0.4327165973238301
1.6755748034096491	0.42846992034345655	0.43266678291616234
1.6758050569995162	0.10688020105784314	0.4326169742433824
1.6760353105882473	0.3762586581158587	0.43256717130483097
1.6762655641758444	0.268338923652816	0.4325173740998475
1.6764958177623066	0.2747151947559882	0.43246758262777185
1.6767260713476324	0.3783966562298656	0.4324177968879445
1.6769563249318244	0.13077425343040885	0.4323680168797049
1.6771865785148812	0.4194705359118894	0.4323182426023935
1.6774168320968015	0.033368007495248764	0.4322684740553506
1.6776470856775862	0.4153207845947816	0.4322187112379165
1.6778773392572373	0.17799902313871224	0.4321689541494311
1.6781075928357494	0.35201396414742014	0.43211920278923577
1.6783378464131236	0.30111637925414014	0.4320694571566711
1.6785680999893617	0.24082461002478803	0.432019717251077
1.6787983535644646	0.3878030667126896	0.43196998307179413
1.679028607138428	0.12475768597601183	0.43192025461816397
1.6792588607112564	0.4279431568213483	0.43187053188952645
1.6794891142829442	0.008605381385206112	0.43182081488522367
1.6797193678534936	0.4158509138492861	0.43177110360459614
1.6799496214229024	0.1336841394970315	0.4317213980469852
1.6801798749911743	0.38708489903219423	0.4316716982117314
1.6804101285583086	0.23709216911079234	0.43162200409817597
1.6806403821243021	0.3126717698259141	0.4315723157056608
1.6808706356891583	0.3288508449101729	0.4315226330335266
1.6811008892528723	0.23091175179524812	0.4314729560811157
1.6813311428154434	0.38718991386248597	0.4314232848477697
1.6815613963768767	0.14035959357209102	0.4313736193328292
1.6817916499371695	0.4126540820326642	0.4313239595356365
1.6820219034963229	0.03939274925744912	0.43127430545553297
1.6822521570543334	0.43136756952531075	0.4312246570918611
1.682482410611199	0.04690916774305942	0.4311750144439631
1.6827126641669268	0.41210093698837047	0.4311253775111797
1.6829429177215105	0.13474455857730738	0.43107574629285406
1.6831731712749536	0.38686318113110096	0.43102612078832747
1.683403424827255	0.20778388823786928	0.4309765009969425
1.6836336783784127	0.355909307026567	0.4309268869180417
1.6838639319284312	0.26984407391756476	0.4308772785509665
1.6840941854773028	0.3024513374222185	0.43082767589506094
1.684324439025031	0.3184288489580937	0.4307780789496667
1.6845546925716173	0.26531903796523215	0.43072848771412603
1.6847849461170576	0.34787086334318706	0.4306789021877825
1.6850151996613574	0.21197181881878394	0.43062932236997753
1.685245453204509	0.38469196357913443	0.4305797482600556
1.6854757067465156	0.169264620600048	0.4305301798573588
1.6857059602873774	0.3948266815258006	0.4304806171612301
1.6859362138270935	0.12616140166119771	0.4304310601710127
1.6861664673656636	0.4150362343512949	0.4303815088860497
1.6863967209030877	0.09019497139085313	0.4303319633056842
1.686626974439366	0.4139862553594802	0.43028242342925943
1.6868572279745007	0.05189190280532219	0.43023288925611836
1.6870874815084858	0.42791842872789027	0.4301833607856055
1.6873177350413242	0.031183956697426962	0.4301338380170637
1.6875479885730151	0.4196701322184071	0.4300843209498367
1.6877782421035585	0.006804821388090854	0.430034809583268
1.688008495632955	0.4261273517523235	0.42998530391670137
1.688238749161203	0.004671055938518853	0.42993580394948083
1.688469002688304	0.4291334254244536	0.42988630968094976
1.6886992562142549	0.014036636949771586	0.4298368211104529
1.688929509739057	0.42166020854543657	0.4297873382373337
1.6891597632627124	0.015840361165528893	0.42973786106093614
1.689390016785216	0.42541845992035454	0.42968838958060523
1.6896202703065666	0.01190121876946619	0.42963892379568547
1.6898505238267707	0.4215318450576505	0.42958946370551976
1.6900807773458257	0.001512806031116587	0.4295400093094529
1.69031103086373	0.4266290047278907	0.42949056060683
1.6905412843804848	0.015010856611627717	0.42944111759699494
1.690771537896087	0.4206856534868731	0.42939168027929314
1.691001791410538	0.03526568120713236	0.429342248653069
1.691232044923835	0.4226572118924618	0.4292928227176679
1.6914622984359828	0.0667024594092267	0.42924340247243337
1.6916925519469828	0.41297872371231126	0.42919398791671026
1.6919228054568263	0.09678812588568447	0.4291445790498453
1.692153058965517	0.41046953311094075	0.42909517587118273
1.6923833124730554	0.14050405370389477	0.42904577838006763
1.692613565979441	0.3913259228444971	0.42899638657584527
1.6928438194846764	0.17907926020229895	0.42894700045786033
1.693074072988755	0.37152448437156815	0.42889762002545945
1.6933043264916798	0.2309106981837835	0.4288482452779877
1.6935345799934491	0.3432629318313576	0.42879887621479074
1.6937648334940656	0.27228211746345243	0.42874951283521356
1.6939950869935285	0.2982304642937319	0.428700155138602
1.6942253404918355	0.31432826506461087	0.42865080312430226
1.6944555939889856	0.25076508064548875	0.42860145679166045
1.694685847484982	0.36660786299500636	0.42855211614002164
1.6949161009798204	0.187367759193728	0.4285027811687327
1.695146354473505	0.39067659342676986	0.42845345187713874
1.6953766079660335	0.11017955132532187	0.4284041282645864
1.6956068614574042	0.4215644570006795	0.4283548103304222
1.6958371149476195	0.02529045356332518	0.428305498073992
1.6960673684366778	0.4209277078192872	0.4282561914946422
1.696297621924581	0.06760099850833329	0.428206890591719
1.6965278754113244	0.40556258331711226	0.42815759536456977
1.6967581288969102	0.1620682823164281	0.4281083058125406
1.696988382381338	0.3726865776942963	0.42805902193497825
1.6972186358646073	0.2523645601309097	0.4280097437312296
1.6974488893467192	0.30040860508103706	0.4279604712006409
1.697679142827671	0.32598241375224696	0.42791120434255986
1.6979093963074656	0.21882034150518692	0.4278619431563327
1.698139649786099	0.3944461379419759	0.4278126876413072
1.6983699032635753	0.1080406038724746	0.4277634377968297
1.6986001567398887	0.4153440158252493	0.4277141936222484
1.6988304102150427	0.015372387916935737	0.42766495511691
1.6990606636890353	0.4146636850728883	0.427615722280162
1.6992909171618675	0.146879957042793	0.4275664951113516
1.6995211706335396	0.3711152767574004	0.4275172736098264
1.69975142410405	0.265363988515578	0.4274680577749341
1.6999816775733985	0.27680260074065305	0.4274188476060222
1.7002119310415869	0.3613068475783604	0.4273696431024383
1.7004421845086115	0.15523780763692388	0.4273204442635307
1.7006724379744742	0.40985352854402135	0.42727125108864705
1.7009026914391765	0.012209398542688654	0.42722206357713466
1.7011329449027137	0.42175349446706434	0.4271728817283426
1.7013631983650872	0.1479332258754269	0.4271237055416188
1.701593451826298	0.35879092963242165	0.4270745350163109
1.7018237052863452	0.2781965399012772	0.4270253701517675
1.7020539587452244	0.24856232906093578	0.4269762109473377
1.7022842122029431	0.3840219176821061	0.4269270574023683
1.7025144656594977	0.09422936474417087	0.4268779095162085
1.7027447191148875	0.42390676194373667	0.4268287672882069
1.7029749725691121	0.08632143315177124	0.42677963071771213
1.70320522602217	0.38035744760993373	0.42673049980407324
1.703435479474064	0.2448534332940088	0.4266813745466383
1.7036657329247924	0.27630823294791396	0.4266322549447566
1.7038959863743548	0.3746968412559061	0.426583140997777
1.7041262398227504	0.10546613687635081	0.4265340327050485
1.704356493269979	0.4267054963101258	0.4264849300659204
1.7045867467160414	0.09553996145506066	0.4264358330797416
1.7048170001609366	0.3729558129465369	0.4263867417458613
1.7050472536046644	0.2773765790966013	0.42633765606362894
1.7052775070472248	0.23892026438900096	0.4262885760323938
1.7055077604886177	0.39069462513659625	0.4262395016515053
1.7057380139288418	0.04389439932078154	0.4261904329203131
1.705968267367902	0.4206631912995151	0.42614136983816603
1.706198520805789	0.1687760375084108	0.42609231240441536
1.706428774242507	0.33050484649624984	0.42604326061840997
1.7066590276780509	0.347240589814867	0.42599421447950075
1.7068892811124303	0.14134603965263207	0.42594517398703563
1.7071195345456396	0.4162766856627924	0.42589613914036545
1.7073497879776798	0.08903562868825421	0.4258471099388402
1.7075800414085487	0.3655481296857726	0.42579808638181044
1.7078102948382465	0.29284754819763015	0.4257490684686261
1.708040548266774	0.2021559570645755	0.4257000561986374
1.7082708016941284	0.4157218148361754	0.42565104957119515
1.7085010551203133	0.03894532571788467	0.425602048585649
1.7087313085453264	0.39244155553452	0.42555305324134984
1.7089615619691683	0.27362552374382987	0.42550406353764814
1.7091918153918373	0.22358398053480347	0.42545507947389477
1.7094220688133301	0.4076008062141714	0.42540610104944115
1.709652322233654	0.027137421732877143	0.4253571282636364
1.709882575652805	0.3952122376191072	0.4253081611158323
1.7101128290707828	0.264817299482497	0.42525919960537983
1.7103430824875867	0.21830498828693956	0.42521024373163
1.7105733359032158	0.4091856227523868	0.42516129349393406
1.7108035893176723	0.04711185437768012	0.4251123488916427
1.7110338427309506	0.38167965804819226	0.42506340992410835
1.7112640961430576	0.3026633826244725	0.42501447659068065
1.7114943495539896	0.17939880885710435	0.42496554889071186
1.7117246029637494	0.42339950188084435	0.42491662682355286
1.7119548563723306	0.10961482570223005	0.4248677103885564
1.7121851097797365	0.3419078980245214	0.42481879958507335
1.7124153631859653	0.35021767926897185	0.4247698944124558
1.7126456165910187	0.1009121402193531	0.424720994870055
1.7128758699948974	0.41986074420901415	0.42467210095722274
1.7131061233975977	0.19852476103979938	0.4246232126733115
1.7133363767991188	0.27799383722868704	0.4245743300176735
1.7135666301994648	0.39017905467007186	0.4245254529896598
1.713796883598633	0.01651683718282987	0.4244765815886233
1.714027136996621	0.38811339823316915	0.42442771581391636
1.714257390393433	0.294568503072723	0.4243788556648905
1.7144876437890666	0.15644228676904925	0.4243300011408984
1.714717897183522	0.423832509941655	0.42428115224129265
1.714948150576798	0.16091658873221382	0.42423230896542574
1.7151784039688949	0.2943502286599547	0.4241834713126504
1.7154086573598128	0.3921431815913101	0.42413463928231887
1.7156389107495502	0.013607914091841866	0.4240858128737844
1.7158691641381079	0.3823229156427641	0.42403699208639956
1.7160994175254851	0.31980059810657824	0.42398817691951735
1.7163296709116813	0.12565883862149574	0.4239393673724906
1.7165599242966987	0.4206673811837564	0.42389056344467213
1.7167901776805337	0.21784941491417875	0.42384176513541555
1.7170204310631867	0.24124366931871322	0.423792972444074
1.717250684444658	0.41249422214549747	0.4237441853700006
1.7174809378249474	0.10365725944061105	0.42369540391254856
1.7177111912040537	0.32625549428472633	0.42364662807107173
1.7179414445819787	0.3805306673840762	0.423597857844923
1.7181716979587212	0.0014369722751215175	0.42354909323345613
1.7184019513342814	0.38235276026355086	0.4235003342360247
1.7186322047086573	0.33012414010153823	0.4234515808519827
1.7188624580818497	0.09425255913063035	0.4234028330806838
1.719092711453861	0.41196404160735933	0.4233540909214813
1.7193229648246855	0.26993297208251743	0.4233053543737303
1.719553218194326	0.17162415066906433	0.423256623436784
1.7197834715627813	0.4219000649014607	0.42320789810999676
1.720013724930054	0.20982219276146635	0.42315917839272227
1.720243978296139	0.23185874224308156	0.4231104642843156
1.720474231661039	0.4199050866589602	0.42306175578413036
1.720704485024755	0.15570389848198185	0.423013052891521
1.720934738387283	0.27602127427817275	0.42296435560584245
1.7211649917486236	0.41211934918654364	0.4229156639264492
1.721395245108779	0.11106164378176901	0.4228669778526952
1.7216254984677475	0.30683732060227026	0.4228182973839357
1.7218557518255244	0.401894796276978	0.4227696225195261
1.7220860051821185	0.07742284181326445	0.4227209532588195
1.7223162585375247	0.32691362657223083	0.42267228960117165
1.7225465118917458	0.3931799720840774	0.42262363154593696
1.722776765244776	0.05616214102097439	0.4225749790924717
1.7230070185966158	0.33612832427954176	0.42252633224013086
1.7232372719472686	0.3792876508334194	0.42247769098826876
1.7234675252967326	0.044114051493908124	0.422429055336241
1.7236977786450092	0.332698417715747	0.4223804252834025
1.7239280319920942	0.37813310127157107	0.42233180082910976
1.7241582853379889	0.05151528375525283	0.42228318197271775
1.7243885386826938	0.32643321023894395	0.42223456871358184
1.7246187920262088	0.3820990604663397	0.4221859610510578
1.7248490453685335	0.06867013396804073	0.4221373589845012
1.7250792987096668	0.3124928526193852	0.42208876251326816
1.725309552049609	0.3904987269148792	0.4220401716367144
1.7255398053883593	0.09789589795255924	0.42199158635419587
1.7257700587259182	0.2900558855051616	0.42194300666506857
1.7260003120622827	0.4071273996683929	0.42189443256868897
1.726230565397457	0.13938324625153511	0.42184586406441243
1.7264608187314359	0.26229634995906714	0.4217973011515962
1.726691072064225	0.41464451372657585	0.4217487438295954
1.7269213253958209	0.19035992549668218	0.4217001920977669
1.727151578726224	0.21255492975240725	0.4216516459554672
1.7273818320554328	0.4204571877455467	0.4216031054020529
1.7276120853834485	0.24825609483449207	0.42155457043688066
1.727842338710266	0.14811396283449574	0.4215060410593078
1.7280725920358921	0.4096685774287436	0.42145751726868974
1.72830284536032	0.304769480362851	0.4214089990643846
1.7285330986835565	0.06697162534909917	0.421360486445748
1.7287633520055996	0.3798797995519027	0.42131197941213705
1.7289936053264452	0.35526926014318577	0.4212634779629097
1.729223858646095	0.02993391843490789	0.42121498209742264
1.7294541119645483	0.3181575715305418	0.42116649181503324
1.729684365281806	0.3946815357967938	0.42111800711509845
1.7299146185978667	0.1386583731174812	0.4210695279969759
1.7301448719127306	0.2386308155199606	0.4210210544600228
1.730375125226397	0.41607820056644695	0.42097258650359687
1.7306053785388653	0.2481658491114971	0.42092412412705565
1.7308356318501368	0.12970150623753302	0.4208756673297565
1.7310658851602096	0.3926684266528388	0.42082721611105756
1.7312961384690837	0.33432727733498124	0.42077877047031637
1.7315263917767598	0.008274701586265476	0.4207303304068908
1.7317566450832367	0.33256037532094684	0.42068189592013877
1.731986898388515	0.39687824317662146	0.4206334670094183
1.7322171516925937	0.15629258284105177	0.4205850436740875
1.7324474049954732	0.21621358892603218	0.4205366259135045
1.7326776582971524	0.41652895476471163	0.4204882137270276
1.7329079115976311	0.2934950282683611	0.4204398071140152
1.7331381648969078	0.05854286487945021	0.4203914060738258
1.7333684181949855	0.3615876289389477	0.42034301060581725
1.7335986714918619	0.38330293520745895	0.42029462070934853
1.7338289247875365	0.11671863619535888	0.4202462363837782
1.73405917808201	0.23245592084164723	0.4201978576284649
1.7342894313752804	0.4093365357481157	0.4201494844427676
1.7345196846673503	0.28465919008157614	0.4201011168260446
1.7347499379582187	0.0554521303460882	0.4200527547776548
1.734980191247883	0.3569671583135364	0.4200043982969579
1.7352104445363443	0.39767927526855973	0.4199560473833125
1.7354406978236023	0.1479575520204658	0.4199077020360777
1.7356709511096566	0.20173449080210248	0.4198593622546128
1.7359012043945072	0.4023433762957899	0.419811028038277
1.736131457678152	0.3241660739874296	0.41976269938643007
1.7363617109605938	0.016442528789593125	0.41971437629843067
1.7365919642418313	0.30528546839574167	0.41966605877363855
1.7368222175218626	0.4110677014155997	0.41961774681141356
1.73705247080069	0.22999168586439306	0.419569440411115
1.737282724078312	0.10210537554307167	0.41952113957210263
1.737512977354728	0.36467342325415697	0.4194728442937364
1.7377432306299379	0.3849511106899184	0.41942455457537603
1.7379734839039418	0.1495806557309184	0.4193762704163815
1.738203737176739	0.19158427140308026	0.4193279918161128
1.738433990448329	0.40423005418075303	0.41927971877393017
1.7386642437187172	0.34675496475482254	0.4192314512891924
1.7388944969878928	0.06896873021666222	0.4191831893612621
1.7391247502558649	0.2537365649748601	0.4191349329894975
1.7393550035226248	0.4098383059624307	0.41908668217326084
1.7395852567881767	0.31448450978011777	0.4190384369119115
1.7398155100525203	0.01596786358925828	0.4189901972048101
1.7400457633156547	0.29206457716480444	0.41894196305131737
1.7402760165775781	0.418324219362739	0.41889373445079414
1.7405062698382938	0.2769788605054748	0.41884551140260057
1.7407365230978002	0.017730731162756308	0.41879729390609777
1.7409667763560954	0.3085219004472075	0.4187490819606468
1.7411970296131813	0.41585905563201586	0.4187008755656083
1.7414272828690576	0.2728785935694735	0.41865267472034334
1.741657536123721	0.034858703006737046	0.4186044794242136
1.741887789377175	0.3121630085018718	0.4185562896765795
1.7421180426294174	0.40745939279015253	0.41850810547680256
1.742348295880445	0.27363192902701683	0.4184599268242449
1.742578549130264	0.023786345314247392	0.41841175371826655
1.7428088023788697	0.308401389296505	0.41836358615822977
1.7430390556262643	0.40860295700085114	0.4183154241434958
1.7432693088724458	0.29027166962544426	0.4182672676734265
1.743499562117412	0.00599933228425114	0.4182191167473839
1.7437298153611676	0.2833607644253636	0.4181709713647288
1.7439600686037098	0.4110174376345459	0.4181228315248237
1.744190321845039	0.3174135854320351	0.4180746972270303
1.744420575085153	0.05841500418857423	0.41802656847071085
1.7446508283240525	0.23696568036989063	0.4179784452552273
1.7448810815617397	0.40710201632753906	0.41793032757994136
1.74511133479821	0.3571460371867983	0.41788221544421605
1.7453415880334648	0.12348661109307146	0.41783410884741334
1.745571841267503	0.16995712269768043	0.41778600778889574
1.7458020945003265	0.38096186689273653	0.41773791226802526
1.7460323477319344	0.39106766787600766	0.41768982228416446
1.746262600962326	0.2085852326649747	0.4176417378366761
1.7464928541915008	0.07102034514414235	0.41759365892492284
1.7467231074194596	0.32537948509845793	0.4175455855482672
1.7469533606462002	0.4164483935450369	0.41749751770607235
1.7471836138717234	0.2986658568749862	0.417449455397701
1.7474138670960242	0.04707092507968352	0.4174013986225169
1.7476441203191118	0.22704569092679017	0.41735334737988133
1.747874373540981	0.3992337503002855	0.41730530166915825
1.7481046267616323	0.3786862153132708	0.4172572614897107
1.7483348799810643	0.1763762147898122	0.4172092268409022
1.7485651331992758	0.09714669238408927	0.41716119772209626
1.7487953864162689	0.3292119118746992	0.4171131741326557
1.7490256396320425	0.41684016152135134	0.41706515607194417
1.749255892846596	0.31001649799604025	0.41701714353932523
1.749486146059928	0.06934055063952715	0.41696913653416284
1.7497163992720406	0.19526786013970496	0.4169211350558201
1.7499466524829348	0.3828136491066516	0.41687313910366053
1.7501769056926055	0.39155111063821857	0.4168251486770489
1.750407158901055	0.24215261935663845	0.41677716377534857
1.750637412108279	0.012260500807441864	0.4167291843979245
1.750867665314285	0.26500205750384015	0.4166812105441389
1.7510979185190683	0.40620828683872073	0.416633242213357
1.7513281717226297	0.3684831838642738	0.41658527940494267
1.7515584249249683	0.197016469430295	0.4165373221182603
1.7517886781260839	0.06461920631825663	0.41648937035267425
1.7520189313259749	0.29543527588792723	0.41644142410754914
1.7522491845246435	0.40266767358267647	0.41639348338224896
1.7524794377220876	0.3644360836175755	0.41634554817613867
1.7527096909183082	0.17458348007045396	0.4162976184885827
1.7529399441133044	0.08314706775708341	0.4162496943189457
1.7531701973070795	0.2980231711886346	0.416201775666592
1.7534004504996257	0.40791405443030354	0.41615386253088765
1.7536307036909466	0.3651588691698465	0.416105954911197
1.7538609568810402	0.17753474372599215	0.41605805280688546
1.7540912100699098	0.06482765813047892	0.4160101562173171
1.7543214632575532	0.28827683669722237	0.41596226514185763
1.75455171644397	0.39910980712189953	0.4159143795798723
1.7547819696291602	0.37051938527731193	0.41586649953072635
1.755012222813122	0.21802939645207475	0.41581862499378536
1.7552424759958585	0.02235099783558281	0.41577075596841406
1.755472729177367	0.24442907335645905	0.41572289245397864
1.7557029823576487	0.385810042502272	0.4156750344498442
1.7559332355367012	0.40242073682366947	0.4156271819553769
1.7561634887145252	0.2722767375243951	0.4155793349699422
1.7563937418911182	0.06071215821756193	0.41553149349290647
1.7566239950664848	0.17082295243638065	0.4154836575236344
1.756854248240622	0.3519362994401314	0.41543582706149274
1.7570845014135277	0.4063981787953622	0.4153880021058477
1.7573147545852057	0.3368799854847407	0.4153401826560646
1.7575450077556514	0.1695408839520349	0.41529236871151043
1.7577752609248691	0.061450503946838264	0.4152445602715506
1.7580055140928559	0.2630246457340729	0.41519675733555184
1.758235767259612	0.38985613039732225	0.4151489599028805
1.7584660204251368	0.4026608589494913	0.4151011679729031
1.7586962735894298	0.28227119217714847	0.41505338154498617
1.7589265267524918	0.09218304615615688	0.4150056006184961
1.7591567799143213	0.13067991921324557	0.4149578251928
1.7593870330749182	0.3141504289448287	0.41491005526726427
1.7596172862342825	0.39915246135427285	0.4148622908412559
1.7598475393924145	0.38344914008425535	0.4148145319141416
1.7600777925493127	0.2565239181261619	0.4147667784852885
1.760308045704977	0.05619439283394306	0.41471903055406373
1.7605382988594083	0.15207018698427838	0.41467128811983406
1.760768552012607	0.3263623702349686	0.41462355118196664
1.7609988051645697	0.40300559277899295	0.4145758197398293
1.7612290583152979	0.3859126469558036	0.414528093792789
1.761459311464791	0.25524376278406485	0.4144803733402133
1.7616895646130486	0.07058894352303996	0.4144326583814696
1.761919817760071	0.13647692074768913	0.4143849489159253
1.7621500709058595	0.3076811762435864	0.4143372449429478
1.7623803240504103	0.3941784017943484	0.41428954646190547
1.7626105771937248	0.3970368903872313	0.41424185347216574
1.7628408303358025	0.2953536180039275	0.41419416597309655
1.763071083476643	0.1253693559954171	0.4141464839640657
1.7633013366162469	0.07101999055598396	0.41409880744444116
1.7635315897546162	0.25446644039854144	0.4140511364135904
1.763761842891745	0.37435933680247974	0.41400347087088274
1.7639920960276354	0.4112741631576832	0.41395581081568594
1.7642223491622877	0.34683588758621636	0.41390815624736804
1.764452602295701	0.2226685111120174	0.41386050716529765
1.7646828554278755	0.03793584967315611	0.413812863568843
1.764913108558813	0.1492835607682472	0.41376522545737227
1.7651433616885093	0.3045932457416932	0.4137175928302547
1.7653736148169659	0.39617790239102235	0.41366996568685865
1.7656038679441823	0.39681834967293766	0.41362234402655285
1.7658341210701627	0.33254922474928267	0.41357472784870514
1.7660643741948983	0.18718891734383394	0.4135271171526862
1.766294627318391	0.01445322638552185	0.4134795119378644
1.7665248804406448	0.16477735220566514	0.4134319122036081
1.766755133561657	0.3033447244102882	0.4133843179492866
1.7669853866814278	0.39588689251259956	0.41333672917426906
1.767215639799956	0.4008053908441187	0.4132891458779249
1.7674458929172423	0.3341435615739776	0.4132415680596232
1.7676761460332873	0.2163958111890065	0.41319399571873316
1.7679063991480881	0.04766536217379341	0.4131464288546247
1.7681366522616457	0.11805732911126432	0.41309886746666724
1.76836690537396	0.2725496996469082	0.4130513115542301
1.768597158485029	0.3654829990567172	0.41300376111668335
1.7688274115948557	0.4088136033895627	0.4129562161533962
1.7690576647034377	0.37723587968350764	0.4129086766637387
1.7692879178107734	0.2870326547548896	0.4128611426470812
1.7695181709168664	0.14172077504889002	0.41281361410279255
1.769748424021714	0.014187996359304622	0.4127660910302436
1.769978677125319	0.17491741686786533	0.4127185734288036
1.7702089302276753	0.3011954318978204	0.4126710612978438
1.770439183328786	0.3824196616041346	0.4126235546367341
1.7706694364286506	0.4103229721946377	0.41257605344484466
1.7708996895272682	0.3639881806418742	0.4125285577215459
1.7711299426246392	0.28261356272521915	0.4124810674662083
1.7713601957207623	0.14717024390948763	0.41243358267820246
1.7715904488156389	0.0007314316467998405	0.41238610335689874
1.771820701909267	0.15246470740289386	0.41233862950166805
1.7720509550016483	0.2767139970845779	0.4122911611118808
1.7722812080927808	0.3699370987538611	0.4122436981869083
1.7725114611826642	0.4006161637414269	0.4121962407261212
1.7727417142713011	0.39658097256624814	0.41214878872889
1.7729719673586868	0.3247736887006238	0.41210134219458655
1.773202220444823	0.2242780064463329	0.4120539011225817
1.773432473529709	0.0912784680016474	0.4120064655122466
1.7736627266133451	0.04843768789877195	0.4119590353629525
1.7738929796957315	0.1860988083699446	0.41191161067407045
1.7741232327768703	0.2982853922203888	0.4118641914449714
1.7743534858567551	0.3722027352976459	0.41181677767502817
1.7745837389353887	0.40849154772053825	0.4117693693636116
1.7748139920127712	0.39863483286978973	0.4117219665100933
1.7750442450889017	0.3362481290412143	0.411674569113845
1.7752744981637798	0.24767373181466287	0.41162717717423847
1.775504751237406	0.13238570055693336	0.41157979069064554
1.7757350043097793	0.0032996489366005632	0.41153240966243804
1.7759652573808997	0.1264809296179487	0.411485034088988
1.776195510450766	0.24151068862028421	0.41143766396966763
1.7764257635193799	0.3298472289797425	0.4113902993038487
1.77665601658674	0.3882989333392408	0.41134294009090355
1.776886269652846	0.4024497389728695	0.41129558633020447
1.7771165227176953	0.3923590162086383	0.4112482380211244
1.7773467757812926	0.3295999738328938	0.41120089516303454
1.7775770288436346	0.2577097052885006	0.41115355775530804
1.7778072819047217	0.15235691890632422	0.4111062257973174
1.7780375349645532	0.035345303868814626	0.4110588992884352
1.7782677880231292	0.0795313769504764	0.41101157822803414
1.7784980410804474	0.1920879678135961	0.4109642626154874
1.778728294136511	0.28106771078280485	0.4109169524501672
1.7789585471913176	0.3535723339390013	0.4108696477314467
1.7791888002448666	0.3922806388271699	0.4108223484586991
1.7794190532971592	0.4035374726205317	0.410775054631297
1.7796493063481944	0.38900235992744125	0.4107277662486138
1.7798795593979684	0.3433659896662907	0.4106804833100234
1.780109812446488	0.27506758708728307	0.41063320581489765
1.780340065493749	0.1823393395442384	0.41058593376261077
1.7805703185397528	0.08558255658745795	0.41053866715253556
1.7808005715844966	0.014070906905128994	0.4104914059840463
1.7810308246279805	0.11943607069894863	0.41044415025651637
1.7812610776702058	0.2120957383242459	0.41039689996931905
1.7814913307111704	0.29135371060402226	0.4103496551218285
1.781721583750875	0.3437242039894597	0.4103024157134182
1.781951836789319	0.3920461690415	0.41025518174346226
1.7821820898265024	0.39947275625234246	0.4102079532113343
1.7824123428624252	0.4031175627631336	0.4101607301164084
1.7826425958970866	0.3673184534677262	0.4101135124580587
1.7828728489304875	0.32929713670663324	0.41006630023565915
1.7831031019626258	0.2574112767276925	0.4100190934485843
1.7833333549935024	0.1908302006355235	0.4099718920962081
1.783563608023116	0.10625869672293331	0.4099246961779052
1.7837938610514668	0.018224728167599735	0.40987750569305004
1.7840241140785547	0.06614785680410679	0.4098303206410168
1.784254367104381	0.15144743265677668	0.40978314102118
1.784484620128942	0.22140220543195904	0.4097359668329149
1.7847148731522389	0.2915290219200734	0.40968879807559583
1.7849451261742713	0.3346507952705064	0.40964163474859777
1.7851753791950395	0.3803079936631583	0.40959447685129524
1.7854056322145435	0.3932120785447586	0.4095473243830633
1.7856358852327787	0.4094575395512615	0.4095001773432777
1.7858661382497523	0.3915186823634909	0.40945303573131214
1.78609639126546	0.378543797856321	0.4094058995465425
1.786326644279906	0.3435160042708293	0.40935876878834304
1.7865568972930816	0.29481437211306755	0.4093116434560909
1.7867871503049906	0.24145226105506967	0.40926452354916043
1.7870174033156332	0.18057069362130082	0.40921740906692716
1.7872476563250066	0.11799118225299052	0.40917030000876686
1.7874779093331148	0.04701296026451551	0.4091231963740546
1.7877081623399533	0.017615658389776634	0.40907609816216656
1.7879384153455258	0.0851829384552174	0.40902900537247777
1.7881686683498301	0.142187992895543	0.4089819180043645
1.788398921352866	0.20433380684728192	0.4089348360572025
1.7886291743546319	0.2522959704536837	0.408887759530368
1.7888594273551295	0.2998254501043222	0.40884068842323656
1.789089680354358	0.3343991315019609	0.40879362273518455
1.7893199333523155	0.3594587307205018	0.40874656246558816
1.7895501863490046	0.3900240367758955	0.4086995076138233
1.7897804393444225	0.3938145470246807	0.4086524581792666
1.7900106923385726	0.4069745794868577	0.40860541416129376
1.7902409453314496	0.3970329522808978	0.40855837555928226
1.7904711983230552	0.39514586115945577	0.40851134237260817
1.790701451313394	0.3781964457204551	0.4084643146006471
1.7909317043024566	0.3560920466540623	0.4084172922427775
1.7911619572902473	0.32853534590423333	0.4083702752983753
1.7913922102767659	0.2998421879015089	0.40832326376681716
1.7916224632620141	0.2697473576793258	0.40827625764747955
1.7918527162459872	0.22673843191657514	0.4082292569397405
1.7920829692286866	0.19637688441692666	0.40818226164297644
1.792313222210113	0.15622309420953856	0.40813527175656433
1.7925434751902656	0.11231927845453943	0.4080882872798815
1.7927737281691438	0.07755364546960661	0.4080413082123052
1.79300398114675	0.035394989929587506	0.40799433455321227
1.7932342341230791	0.00022786607578570428	0.40794736630198086
1.7934644870981336	0.04069674197443712	0.407900403457988
1.7936947400719112	0.07557416511084494	0.40785344602061163
1.7939249930444148	0.10803044257333488	0.4078064939892287
1.7941552460156427	0.14271626944046584	0.40775954736321707
1.7943854989855967	0.17294491689269692	0.40771260614195404
1.7946157519542725	0.20112317655118123	0.4076656703248184
1.7948460049216712	0.22112694743935318	0.40761873991118747
1.7950762578877921	0.25081934096001146	0.4075718149004395
1.7953065108526365	0.2721876078813942	0.4075248952919521
1.7955367638162034	0.2844083947661399	0.40747798108510364
1.7957670167784925	0.3083035997491753	0.4074310722792721
1.7959972697395008	0.31921167537112044	0.4073841688738363
1.796227522699233	0.3344491751449791	0.40733727086817373
1.7964577756576865	0.3476237787442382	0.4072903782616629
1.7966880286148619	0.35143045137786455	0.4072434910536824
1.7969182815707572	0.36893912103958815	0.4071966092436109
1.7971485345253728	0.367166029953173	0.4071497328308269
1.7973787874787084	0.3808514450264933	0.40710286181470906
1.7976090404307636	0.38203572270277414	0.4070559961946362
1.7978392933815384	0.38660909294667073	0.40700913596998706
1.7980695463310308	0.39372702317805686	0.40696228114014077
1.7982997992792438	0.39264569656365583	0.40691543170447575
1.7985300522261751	0.39387203108928576	0.4068685876623712
1.798760305171825	0.39904883796905855	0.40682174901320634
1.7989905581161927	0.39296091245736753	0.4067749157563603
1.7992208110592782	0.4044706960660715	0.40672808789121234
1.7994510640010815	0.39594940745421214	0.40668126541714167
1.7996813169416004	0.4007367132760701	0.4066344483335281
1.7999115698808374	0.4007035311923424	0.4065876366397504
1.8001418228187909	0.3968150991376248	0.40654083033518845
1.8003720757554582	0.3989674414073383	0.4064940294192223
1.800602328690844	0.4029121033419192	0.4064472338912306
1.8008325816249453	0.3959865589673347	0.40640044375059375
1.8010628345577617	0.39669924931991224	0.40635365899669135
1.8012930874892934	0.4044950485065061	0.40630687962890333
1.8015233404195399	0.3953116271810903	0.40626010564660964
1.8017535933485003	0.4031257272400283	0.40621333704919055
1.8019838462761755	0.3976704897083023	0.4061665738360257
1.8022140992025644	0.3956927925833634	0.4061198160064956
1.8024443521276685	0.40206782860595236	0.40607306355997996
1.8026746050514844	0.39098166666375944	0.4060263164958599
1.8029048579740132	0.3971434825936796	0.4059795748135153
1.803135110895255	0.39038851772468763	0.40593283851232675
1.803365363815208	0.38351899230648706	0.405886107591675
1.8035956167338743	0.38880859001417556	0.4058393820509401
1.8038258696512521	0.37532937734839744	0.4057926618895031
1.8040561225673406	0.36844149724219055	0.4057459471067448
1.8042863754821412	0.37059536848379765	0.40569923770204547
1.804516628395653	0.35800975001230384	0.4056525336747865
1.804746881307874	0.3532662340574534	0.4056058350243489
1.8049771342188066	0.3426998780194331	0.40555914175011326
1.805207387128449	0.3219258970050273	0.40551245385146095
1.8054376400367982	0.31425857928487855	0.40546577132777367
1.8056678929438599	0.2983580953989211	0.40541909417843136
1.8058981458496308	0.27447165250279526	0.4053724224028162
1.8061283987541077	0.2605251801516198	0.40532575600030984
1.8063586516572965	0.23870677520730993	0.4052790949702927
1.8065889045591925	0.2085660950193288	0.40523243931214703
1.8068191574597938	0.18755422327619892	0.40518578902525487
1.807049410359106	0.1584026733603176	0.40513914410899654
1.8072796632571255	0.12690235127993627	0.40509250456275464
1.8075099161538521	0.09302655993242381	0.40504587038591083
1.8077401690492898	0.06127708431399925	0.4049992415778461
1.8079704219434296	0.022199227564159846	0.4049526181379442
1.8082006748362756	0.011607811758953868	0.4049060000655863
1.808430927727829	0.050585450245674235	0.4048593873601542
1.8086611806180866	0.09160090306979904	0.4048127800210305
1.8088914335070494	0.1239131508380904	0.40476617804759724
1.809121686394718	0.16947025391982304	0.40471958143923653
1.8093519392810913	0.20608270500693804	0.4046729901953311
1.809582192166168	0.23621355491346047	0.40462640431526326
1.8098124450499522	0.2792264934568026	0.4045798237984149
1.8100426979324373	0.3110771130459632	0.4045332486441698
1.8102729508136253	0.32935991002501824	0.4044866788519101
1.8105032036935167	0.3578043962000286	0.40444011442101846
1.8107334565721087	0.38240803383772437	0.40439355535087806
1.8109637094494058	0.3861183067972134	0.40434700164087095
1.811193962325405	0.3983883700251086	0.4043004532903805
1.8114242152001063	0.40377768960186833	0.40425391029878976
1.8116544680735094	0.38757037933406724	0.4042073726654817
1.8118847209456137	0.3789828953772295	0.4041608403898397
1.8121149738164173	0.35803896142871217	0.40411431347124716
1.8123452266859237	0.3286808103513104	0.4040677919090866
1.8125754795541307	0.2843482096658798	0.4040212757027419
1.812805732421038	0.2471777076723052	0.4039747648515964
1.813035985286645	0.1953352231096681	0.40392825935503374
1.813266238150952	0.13740481278887873	0.4038817592124374
1.8134964910139577	0.0752259717945084	0.40383526442319106
1.8137267438756597	0.013955975776186236	0.4037887749866791
1.8139569967360636	0.05378730303147272	0.4037422909022839
1.8141872495951656	0.11657797078555016	0.4036958121693902
1.8144175024529645	0.17744930540108259	0.403649338787382
1.8146477553094629	0.24098744174942327	0.40360287075564294
1.8148780081646583	0.28646734775632166	0.4035564080735573
1.8151082610185512	0.33093088510875274	0.4035099507405091
1.8153385138711429	0.37154470235557757	0.4034634987558824
1.8155687667224294	0.38681077607582537	0.403417052119062
1.8157990195724123	0.39381148522192894	0.4033706108294321
1.81602927242109	0.3884966878208287	0.4033241748863772
1.8162595252684643	0.3785548315744714	0.40327774428928154
1.8164897781145344	0.34130267376492096	0.4032313190375298
1.816720030959301	0.28937174236759083	0.40318489913050626
1.816950283802761	0.23593410160491957	0.4031384845675963
1.8171805366449154	0.16630365780120657	0.4030920753481845
1.8174107894857643	0.08441954222006123	0.40304567147165554
1.8176410423253067	0.006867579804897717	0.40299927293739457
1.8178712951635423	0.08031684632425029	0.4029528797447865
1.8181015480004712	0.1620773874579487	0.4029064918932164
1.8183318008360938	0.22857555664024143	0.4028601093820692
1.818562053670409	0.30094744141305824	0.40281373221073036
1.8187923065034215	0.3532538448529882	0.4027673603785841
1.8190225593351212	0.3778710194282115	0.40272099388501764
1.819252812165513	0.39512805330306056	0.40267463272941567
1.819483064994596	0.39470468037502493	0.4026282769111634
1.8197133178223706	0.36314656816645285	0.40258192642964663
1.8199435706488363	0.31107943571346586	0.40253558128425077
1.8201738234739928	0.25146037435019486	0.40248924147436166
1.820404076297839	0.16836265156076952	0.40244290699936514
1.8206343291203753	0.0749385980100703	0.40239657785864696
1.8208645819416014	0.025381617543541207	0.4023502540515931
1.8210948347615152	0.120759671396549	0.40230393557758987
1.82132508758012	0.2134147174723347	0.4022576224360226
1.8215553403974132	0.2931792572544344	0.4022113146262779
1.8217855932133968	0.34951348254085524	0.4021650121477414
1.822015846028067	0.38321960507763286	0.4021187149998003
1.8222460988414253	0.4020705627652296	0.40207242318184044
1.8224763516534714	0.38008250283274814	0.4020261366932482
1.8227066044642013	0.3301643938601238	0.4019798555334108
1.8229368572736218	0.26535955062262057	0.40193357970171356
1.8231671100817284	0.17654654760929345	0.4018873091975437
1.8233973628885192	0.07090182934903538	0.4018410440202883
1.8236276156939983	0.0433273269097208	0.40179478416933334
1.8238578684981637	0.14885903750890106	0.40174852964406593
1.8240881213010143	0.24438622982524455	0.40170228044387324
1.8243183741025488	0.3293413638089797	0.4016560365681423
1.8245486269027695	0.3769959224790979	0.4016097980162596
1.824778879701675	0.39180620019834533	0.40156356478761274
1.8250091324992668	0.3790022320489578	0.40151733688158836
1.8252393852955402	0.33644961339478546	0.40147111429757454
1.8254696380904978	0.2537602924911674	0.4014248970349582
1.8256998908841386	0.15040302427574045	0.4013786850931268
1.8259301436764628	0.02843690750869693	0.40133247847146775
1.826160396467469	0.08874457923198859	0.40128627716936865
1.8263906492571564	0.2062723822836585	0.4012400811862174
1.826620902045528	0.30061183699110444	0.4011938905214011
1.826851154832581	0.371830507339324	0.40114770517430764
1.827081407618316	0.3934045834273152	0.401101525144325
1.8273116604027326	0.37766423492519974	0.401055350430841
1.8275419131858297	0.33037717152440693	0.4010091810332437
1.8277721659676074	0.2436969933109931	0.4009630169509211
1.8280024187480617	0.12483496081908353	0.40091685818326217
1.8282326715271997	0.007906548358707938	0.40087070472965336
1.8284629243050174	0.13278574800728943	0.40082455658948385
1.8286931770815156	0.25271635160157446	0.4007784137621416
1.828923429856692	0.3397370411509085	0.4007322762470155
1.829153682630547	0.3941049965032019	0.40068614404349384
1.8293839354030774	0.39350252712155753	0.4006400171509658
1.82961418817429	0.34727719906860205	0.40059389556881847
1.8298444409441796	0.2513992195607157	0.4005477792964414
1.8300746937127472	0.1313105017920837	0.40050166833322326
1.8303049464799914	0.006910845060361714	0.40045556267855303
1.8305351992459131	0.14985868308938155	0.4004094623318193
1.8307654520105119	0.27187377727444323	0.4003633672924111
1.8309957047737886	0.35600449091487285	0.4003172775597172
1.8312259575357397	0.3894176844254863	0.4002711931331272
1.8314562102963667	0.38073558635607196	0.40022511401203015
1.8316864630556682	0.3127242911188304	0.40017904019581535
1.831916715813646	0.19977988629100735	0.40013297168387174
1.8321469685702987	0.05528816965442978	0.40008690847558886
1.8323772213256255	0.0970156125752798	0.40004085057035627
1.832607474079627	0.23612609091084946	0.3999947979675634
1.8328377268323024	0.33171555483366527	0.39994875066659974
1.8330679795836518	0.3858097645405349	0.399902708666855
1.8332982323336753	0.386915755300426	0.3998566719677188
1.8335284850823708	0.32093094238158226	0.3998106405685813
1.833758737829739	0.20015607966288218	0.39976461446883216
1.833988990575781	0.0502747842122801	0.399718593667861
1.834219243320494	0.10724235580585645	0.39967257816505825
1.8344494960638789	0.24800212801714183	0.399626567959814
1.8346797488059352	0.3553382395649725	0.39958056305151823
1.8349100015466624	0.39384413535853546	0.39953456343956123
1.8351402542860609	0.3737598688598396	0.39948856912333325
1.8353705070241302	0.28159225197209553	0.3994425801022245
1.8356007597608688	0.1426604636664044	0.3993965963756258
1.835831012496278	0.025748543132946694	0.39935061794292726
1.8360612652303572	0.184286094970017	0.3993046448035195
1.8362915179631056	0.3079163235752164	0.3992586769567933
1.8365217706945272	0.3829881235502395	0.39921271440213846
1.8367520234246135	0.389540816549267	0.3991667571389474
1.8369822761533685	0.3152722661287589	0.39912080516661014
1.8372125288807901	0.17803675850527906	0.399074858484518
1.8374427816068808	0.00903439838190273	0.39902891709206123
1.8376730343316392	0.15606175318375462	0.39898298098863133
1.8379032870550638	0.30157030048652916	0.3989370501736195
1.8381335397771565	0.37744221055638616	0.3988911246464166
1.8383637924979157	0.3862430793926373	0.3988452044064141
1.838594045217342	0.31364886678537834	0.39879928945300314
1.8388242979354341	0.1715644913676732	0.39875337978557546
1.8390545506521914	0.006063898522263467	0.3987074754035224
1.8392848033676144	0.18543747301784516	0.3986615763062355
1.8395150560816993	0.3244898170617467	0.398615682493107
1.8397453087944522	0.3848713945987357	0.3985697939635273
1.8399755615058697	0.3684711790527422	0.3985239107168889
1.8402058142159488	0.27582510030351215	0.39847803275258403
1.8404360669246942	0.11435279517340113	0.39843216007000365
1.8406663196321031	0.07650849786141217	0.3983862926685402
1.8408965723381725	0.24996198692353724	0.3983404305475863
1.841126825042908	0.3657974209900721	0.3982945737065329
1.8413570777463057	0.3947014813161742	0.3982487221447727
1.841587330448366	0.3291562103503651	0.398202875861698
1.8418175831490897	0.1904400634593143	0.39815703485670084
1.842047835848474	0.0014329489157770825	0.39811119912917425
1.8422780885465195	0.18747535113370886	0.3980653686785102
1.842508341243226	0.32519017275431894	0.3980195435041015
1.8427385939385943	0.3881969136820128	0.3979737236053404
1.8429688466326222	0.35681530046370064	0.39792790898161995
1.8431990993253102	0.22907079201684266	0.3978820996323326
1.843429352016655	0.039472124853758395	0.39783629555687205
1.8436596047066625	0.16154091460491876	0.3977904967546297
1.843889857395329	0.3149302695370073	0.39774470322499916
1.8441201100826565	0.39545876705486377	0.39769891496737325
1.8443503627686408	0.36065131650613164	0.3976531319811455
1.8445806154532838	0.2288294643103875	0.39760735426570887
1.8448108681365831	0.040614103792213	0.39756158182045687
1.8450411208185418	0.16526636014411178	0.3975158146447822
1.8452713734991577	0.3169581845805512	0.3974700527380786
1.845501626178431	0.38677659657893826	0.3974242960997394
1.8457318788563606	0.34670660860550373	0.3973785447291582
1.8459621315329469	0.2082099863836297	0.39733279862572846
1.8461923842081893	0.005862805732988141	0.397287057788844
1.8464226368820913	0.20399028399833313	0.39724132221789754
1.8466528895546452	0.3518129641616185	0.39719559191228454
1.8468831422258547	0.3910386763359461	0.3971498668713981
1.8471133948957212	0.3154321219853743	0.3971041470946316
1.8473436475642404	0.14405490029605583	0.39705843258138
1.8475739002314133	0.06829689901369002	0.397012723331037
1.8478041528972404	0.2622686051656077	0.39696701934299655
1.8480344055617217	0.3758162156401518	0.396921320616653
1.8482646582248563	0.3759458571899683	0.3968756271514005
1.8484949108866435	0.252768876580857	0.39682993894663365
1.848725163547087	0.04631656369163262	0.396784256001746
1.8489554162061796	0.17678668060972766	0.3967385783161333
1.8491856688639248	0.3405333994592685	0.39669290588918954
1.8494159215203196	0.3949662550766611	0.39664723872030966
1.8496461741753683	0.3188607739867486	0.3966015768088877
1.8498764268290677	0.13308393384619654	0.3965559201543188
1.850106679481418	0.0969266816803675	0.39651026875599765
1.850336932132417	0.2940591792160905	0.3964646226133197
1.8505671847820684	0.3834754380721137	0.39641898172567913
1.85079743743037	0.3460097938260429	0.3963733460924712
1.8510276900773208	0.19281094008454233	0.3963277157130912
1.8512579427229212	0.034916279825205676	0.3962820905869343
1.851488195367171	0.24912550904091696	0.39623647071339557
1.8517184480100692	0.37837915896916896	0.3961908560918705
1.851948700651617	0.3629752839431755	0.3961452467217543
1.8521789532918116	0.22286907707841125	0.3960996426024428
1.8524092059306545	0.0009930052256148514	0.39605404373333114
1.852639458568143	0.23040289370278197	0.39600845011381547
1.8528697112042807	0.3664959831944335	0.3959628617432907
1.8530999638390648	0.36997187276765353	0.39591727862115306
1.8533302164724959	0.23434701955685913	0.39587170074679806
1.8535604691045713	0.004845505967971397	0.3958261281196222
1.8537907217352945	0.22823111538757943	0.3957805607390206
1.854020974364663	0.37535668125853133	0.3957349986043897
1.854251226992675	0.3744874911939252	0.3956894417151259
1.854481479619334	0.22588345614362343	0.3956438900706245
1.8547117322446378	0.014423508123842917	0.39559834367028235
1.8549419848685869	0.24910308323477914	0.39555280251349534
1.8551722374911794	0.38151736745586773	0.3955072665996603
1.8554024901124153	0.3629884641405002	0.39546173592817346
1.855632742732295	0.19297838391547156	0.3954162104984313
1.8558629953508217	0.05566689953645931	0.3953706903098296
1.8560932479679872	0.28094082202953163	0.3953251753617667
1.8563235005837952	0.39085283981755065	0.39527966565363837
1.856553753198244	0.33473226761237895	0.3952341611848418
1.856784005811336	0.13525402896344524	0.39518866195477315
1.8570142584230698	0.12465763068080896	0.39514316796282967
1.8572445110334435	0.33046324760877016	0.39509767920840866
1.85747476364246	0.39221152359986666	0.3950521956909065
1.8577050162501167	0.2823900774647927	0.39500671740972076
1.857935268856411	0.047456893805325265	0.3949612443642491
1.8581655214613484	0.21005074732795298	0.3949157765538877
1.858395774064925	0.3686621935151685	0.39487031397803446
1.8586260266671415	0.3641693498075409	0.39482485663608685
1.858856279267995	0.19250432257628283	0.39477940452744253
1.8590865318674894	0.06783090724374802	0.39473395765149843
1.8593167844656218	0.2935187159096012	0.3946885160076526
1.8595470370623928	0.38602708181630585	0.39464307959530254
1.8597772896577995	0.29704294938729336	0.3945976484138465
1.8600075422518458	0.06711445134372812	0.3945522224626815
1.8602377948445292	0.19329690683029974	0.39450680174120595
1.860468047435846	0.3725779538980231	0.39446138624881827
1.8606983000258028	0.36480842716333844	0.3944159759849153
1.860928552614396	0.18151270460656016	0.39437057094889566
1.861158805201625	0.09016237952930023	0.3943251711401577
1.8613890577874903	0.31967834666507616	0.39427977655809937
1.8616193103719902	0.3863123255455592	0.39423438720211934
1.8618495629551255	0.2644293619243292	0.3941890030716158
1.8620798155368963	0.010829795645478119	0.394143624165987
1.8623100681173006	0.2515031428530251	0.3940982504846319
1.862540320696339	0.38226721333340813	0.3940528820269488
1.862770573274011	0.3207877237895706	0.3940075187923364
1.8630008258503155	0.09508738669297856	0.39396216078019364
1.8632310784252542	0.18705213054660536	0.39391680798991896
1.8634613309988255	0.3718119019511136	0.3938714604209113
1.8636915835710266	0.3601857350487914	0.3938261180725702
1.8639218361418626	0.15925745997220564	0.39378078094429353
1.8641520887113308	0.12248878691434462	0.39373544903548097
1.8643823412794307	0.3423824641150024	0.39369012234553147
1.864612593846161	0.3790740226232841	0.3936448008738446
1.8648428464115228	0.20551914673614807	0.3935994846198193
1.8650730989755155	0.07586685261573617	0.393554173582855
1.865303351538138	0.3190403505565996	0.3935088677623513
1.8655336040993895	0.3822102415402186	0.39346356715770764
1.8657638566592718	0.2347206699590163	0.3934182717683233
1.8659941092177836	0.044298205648288236	0.39337298159359796
1.8662243617749248	0.30409486005195824	0.39332769663293143
1.8664546143306942	0.3833242407870484	0.3932824168857235
1.8666848668850926	0.24619837780855333	0.39323714235137386
1.8669151194381184	0.031701215572373626	0.39319187302928255
1.8671453719897724	0.2985709490671992	0.39314660891884956
1.8673756245400535	0.3915852710078279	0.3931013500194748
1.8676058770889623	0.25620763080321335	0.3930560963305584
1.8678361296364967	0.031133640050609934	0.3930108478515007
1.8680663821826586	0.3004901559717831	0.39296560458170166
1.8682966347274466	0.39156050530013853	0.3929203665205617
1.868526887270861	0.24761118600771825	0.3928751336674813
1.868757139812901	0.044615270965054465	0.39282990602186063
1.8689873923535665	0.3097048244829641	0.39278468358310054
1.8692176448928561	0.3864590427377119	0.39273946635060153
1.8694478974307718	0.22575794414558745	0.3926942543237641
1.8696781499673105	0.07564996926061551	0.39264904750198926
1.8699084025024733	0.3220251010186377	0.3926038458846776
1.8701386550362598	0.37168969396022944	0.3925586494712301
1.87036890756867	0.18406017827948765	0.39251345826104744
1.870599160099703	0.1217486674749407	0.392468272253531
1.8708294126293588	0.3488917438706437	0.3924230914480816
1.871059665157641	0.3576142970310966	0.39237791584409965
1.8712899176845414	0.13298796467444843	0.39233274544098784
1.8715201702100634	0.1798178685131951	0.3922875802381468
1.8717504227342068	0.37596992727084383	0.3922424202349779
1.8719806752569754	0.32911075457223476	0.3921972654308817
1.8722109277783612	0.06391769757312472	0.39215211582526116
1.872441180298367	0.24520284778873414	0.3921069714175173
1.8726714328169927	0.3903060132443071	0.39206183220705154
1.8729016853342384	0.27567224241277516	0.3920166981932657
1.8731319378501041	0.023661477303038525	0.39197156937556127
1.8733621903645887	0.3075278128345269	0.39192644575334035
1.8735924428776958	0.378920995221797	0.3918813273260041
1.873822695389418	0.19328412619363772	0.3918362140929559
1.8740529478997587	0.12279365645423734	0.39179110605359685
1.874283200408717	0.3554770531985537	0.39174600320732933
1.8745134529162912	0.3374379594472178	0.39170090555355574
1.874743705422485	0.0827742112096867	0.3916558130916777
1.8749739579272955	0.2312465097096959	0.39161072582109774
1.8752042104307234	0.3902522233225466	0.39156564374121816
1.875434462932767	0.2684309741944727	0.3915205668514417
1.8756647154334267	0.04431966024376904	0.3914754951511708
1.8758949679327024	0.3248618654006368	0.3914304286398079
1.8761252204305927	0.3679788984132363	0.391385367316756
1.8763554729270988	0.14561071347343196	0.3913403111814173
1.8765857254222198	0.17934996430733985	0.39129526023319494
1.876815977915952	0.37424167618260146	0.39125021447149233
1.8770462304083015	0.2907812851085642	0.391205173895711
1.8772764828992647	0.010629033531449422	0.3911601385052549
1.877506735388843	0.31019339937665225	0.39111510829952656
1.8777369878770331	0.37553172981463756	0.3910700832779298
1.8779672403638359	0.16130362808624227	0.3910250634398675
1.8781974928492515	0.17844064870721923	0.39098004878474285
1.8784277453332794	0.383388108149852	0.3909350393119593
1.8786579978159188	0.29540393801614306	0.39089003502092023
1.8788882502971704	0.01639707606842966	0.3908450359110291
1.879118502777033	0.31440023577431914	0.39080004198168944
1.8793487552555064	0.3635855403154221	0.390755053232305
1.8795790077325907	0.13040296982950206	0.3907100696622794
1.879809260208285	0.2059964722177233	0.3906650912710163
1.880039512682586	0.3887652602349724	0.39062011805792024
1.8802697651555003	0.2597345450914629	0.39057515002239385
1.8805000176270243	0.07383380876564533	0.3905301871638415
1.880730270097157	0.34690550789009833	0.39048522948166764
1.8809605225658985	0.3376836812453029	0.3904402769752761
1.8811907750332482	0.05677330272852876	0.39039532964407103
1.881421027499206	0.26802349895453603	0.3903503874874568
1.881651279963772	0.37860026518265544	0.3903054505048376
1.8818815324269467	0.17678589860595087	0.3902605186956175
1.8821117848887272	0.17603836298644093	0.3902155920592016
1.882342037349114	0.3855112926428123	0.3901706705949941
1.8825722898081056	0.2740574187789232	0.3901257543024
1.8828025422657058	0.06560898121260905	0.390080843180823
1.8830327947219114	0.3427736452411916	0.39003593722966845
1.8832630471767227	0.3359541772799627	0.38999103644834093
1.883493299630138	0.04046738766335607	0.3899461408362457
1.8837235520821591	0.29480526042206195	0.389901250392787
1.8839538045327848	0.37769402073129166	0.3898563651173702
1.884184056982015	0.1362545751992112	0.3898114850094004
1.8844143094298478	0.21862430340853678	0.38976661006828284
1.8846445618762855	0.3802799235031346	0.3897217402934223
1.8848748143213263	0.20995155995163012	0.38967687568422427
1.8851050667649705	0.14694713854901764	0.389632016240094
1.8853353192072206	0.381599286264298	0.38958716196043636
1.8855655716480697	0.2782113102365458	0.38954231284465807
1.8857958240875206	0.07146004314491294	0.389497468892164
1.8860260765255727	0.35453490375950053	0.38945263010236
1.8862563289622285	0.3170037923423122	0.38940779647465096
1.8864865813974832	0.004946761602395988	0.3893629680084436
1.886716833831339	0.32728267283706014	0.3893181447031433
1.8869470862637965	0.3542789078376365	0.3892733265581556
1.8871773386948527	0.05944356216856456	0.3892285135728871
1.8874075911245085	0.2855192560257551	0.3891837057467436
1.8876378435527639	0.36487049179070996	0.389138903079131
1.887868095979618	0.1093277639988166	0.3890941055694557
1.888098348405071	0.2556569958339524	0.3890493132171237
1.888328600829123	0.3819401052582809	0.3890045260215413
1.8885588532517723	0.1509119807926359	0.38895974398211497
1.8887891056730175	0.22170551497333607	0.38891496709825146
1.8890193580928627	0.3802056201847847	0.3888701953693565
1.889249610511305	0.1794470504084844	0.388825428794837
1.889479862928344	0.19729104846199608	0.3887806673740996
1.889710115343979	0.38736050310038955	0.38873591110655126
1.889940367758211	0.20549531433667845	0.38869115999159826
1.8901706201710387	0.16832845287938014	0.38864641402864775
1.890400872582462	0.37825555576211267	0.38860167321710654
1.89063112499248	0.2167937725662646	0.3885569375563817
1.8908613774010936	0.16165382858362687	0.38851220704588013
1.8910916298083016	0.38633424338563044	0.38846748168500905
1.8913218822141038	0.22972314603882182	0.38842276147317556
1.891552134618501	0.15119954959610263	0.3883780464097868
1.8917823870214907	0.37638694080698226	0.3883333364942504
1.8920126394230736	0.22548512075099728	0.38828863172597355
1.892242891823252	0.1555531079656541	0.38824393210436325
1.8924731442220206	0.3789454272143199	0.38819923762882796
1.8927033966193818	0.2215224192297891	0.38815454829877477
1.8929336490153348	0.1613548290726748	0.38810986411361137
1.8931639014098798	0.38063769882159787	0.38806518507274546
1.893394153803015	0.21349943377647976	0.38802051117558495
1.8936244061947423	0.1789574333368419	0.38797584242153743
1.8938546585850602	0.38175943943579044	0.38793117881001105
1.8940849109739688	0.19327119486510105	0.3878865203404136
1.894315163361467	0.2002050889112888	0.3878418670121534
1.8945454157475554	0.38304435807471576	0.3877972188246384
1.8947756681322327	0.16539091410309026	0.3877525757772769
1.8950059205155014	0.22766944962390565	0.38770793786947677
1.8952361728973566	0.3758976487016868	0.38766330510064706
1.8954664252778002	0.12589810393686013	0.3876186774701959
1.8956966776568323	0.26451273511918144	0.3875740549775316
1.8959269300344501	0.3706741409606753	0.3875294376220631
1.8961571824106571	0.0806192231382909	0.3874848254031984
1.8963874347854512	0.28981836534468297	0.3874402183203465
1.8966176871588298	0.3508157039346416	0.38739561637291653
1.8968479395307976	0.02478207526051907	0.3873510195603163
1.8970781919013515	0.33123495595298125	0.3873064278819554
1.897308444270491	0.3224385346508082	0.3872618413372426
1.8975386966382188	0.03993374452169296	0.3872172599255865
1.897768949004529	0.35439267994560286	0.3871726836463971
1.8979992013694242	0.2819680806976991	0.38712811249908324
1.898229453732904	0.11163345036059527	0.38708354648305393
1.8984597060949706	0.3749526135310566	0.387038985597718
1.8986899584556183	0.21871830559397096	0.3869944298424859
1.8989202108148495	0.1849757771796537	0.3869498792167664
1.899150463172663	0.3864602997122849	0.3869053337199694
1.8993807155290605	0.1476888738971191	0.3868607933515039
1.8996109678840407	0.25324079699128993	0.38681625811077974
1.899841220237603	0.3610736741413273	0.3867717279972067
1.9000714725897474	0.05583084483249012	0.38672720301019453
1.9003017249404732	0.31841073391420327	0.38668268314915294
1.9005319772897804	0.3210104301466585	0.38663816841349197
1.900762229637666	0.04800958283387126	0.3865936588026221
1.9009924819841348	0.36533864178110753	0.3865491543159522
1.9012227343291839	0.2549107755075387	0.38650465495289305
1.9014529866728132	0.15206926155204623	0.3864601607128547
1.9016832390150218	0.3806668467782034	0.38641567159524753
1.90191349135581	0.1607572741062966	0.38637118759948164
1.902143743695177	0.2517329002923788	0.38632670872496755
1.9023739960331227	0.35938368151921785	0.38628223497111575
1.902604248369647	0.04032731071615063	0.3862377663373366
1.9028345007047491	0.3358710926386834	0.38619330282304076
1.903064753038429	0.30749329450080554	0.386148844427639
1.9032950053706859	0.08737029733962298	0.3861043911505419
1.903525257701522	0.3813634168780935	0.3860599429911598
1.903755510030933	0.20619579039459784	0.3860154999489044
1.90398576235892	0.21299491105634943	0.3859710620231863
1.9042160146854832	0.3682409947206477	0.3859266292134164
1.9044462670106217	0.07015160756237643	0.3858822015190058
1.904676519334336	0.31711336664412265	0.3858377789393655
1.9049067716566255	0.30881399129609943	0.38579336147390686
1.9051370239774896	0.08523605722102351	0.385748949122041
1.9053672762969271	0.3794766407395207	0.38570454188317954
1.9055975286149398	0.19915603899457124	0.3856601397567334
1.9058277809315263	0.22325270856431387	0.3856157427421143
1.9060580332466863	0.36646595219725253	0.3855713508387337
1.906288285560421	0.04205417301672004	0.3855269640460029
1.9065185378727267	0.33610501425470696	0.38548258236333427
1.9067487901836049	0.28314526765407116	0.3854382057901392
1.9069790424930575	0.132424954463096	0.38539383432582897
1.9072092948010797	0.3785492205173464	0.3853494679698165
1.907439547107673	0.13920983863930533	0.38530510672151314
1.9076697994128378	0.2818604507389779	0.3852607505803308
1.9079000517165712	0.34306893379266146	0.38521639954568226
1.908130304018877	0.040190802760985855	0.3851720536169786
1.9083605563197532	0.3647042862550535	0.38512771279363245
1.9085908086192016	0.21510939277458418	0.3850833770750557
1.9088210609172174	0.22628843802594398	0.38503904646066156
1.9090513132138018	0.36417933111717543	0.384994720949862
1.909281565508955	0.02289129229560599	0.3849504005420695
1.9095118178026789	0.3540189492096052	0.38490608523669634
1.9097420700949688	0.2612602342228394	0.3848617750331557
1.9099723223858267	0.17240235798836076	0.38481746993086
1.910202574675252	0.37184492091831706	0.3847731699292219
1.9104328269632447	0.0691101312221601	0.38472887502765424
1.9106630792498043	0.3322054197310276	0.38468458522556986
1.9108933315349306	0.2814966940597825	0.3846403005223818
1.9111235838186225	0.1496730001002848	0.38459602091750306
1.9113538361008817	0.3829303157802625	0.3845517464103465
1.9115840883817055	0.09320584422310096	0.3845074770003258
1.9118143406610941	0.31512651928181745	0.38446321268685374
1.9120445929390477	0.2933322195194887	0.3844189534693438
1.9122748452155678	0.13825656494023886	0.38437469934720886
1.9125050974906506	0.37591630157249567	0.3843304503198631
1.9127353497642967	0.09338088079421619	0.38428620638671973
1.9129656020365067	0.32332240940352086	0.3842419675471921
1.9131958543072802	0.2914921749699859	0.384197733800694
1.9134261065766165	0.15212881934461583	0.38415350514663915
1.9136563588445148	0.38206369510843596	0.3841092815844413
1.9138866111109756	0.07381363902759619	0.3840650631135142
1.9141168633759997	0.3354151051316022	0.3840208497332715
1.914347115639584	0.27060212961334773	0.38397664144312776
1.9145773679017295	0.17952307384152189	0.3839324382424966
1.914807620162436	0.3663864182680474	0.3838882401307923
1.9150378724217039	0.03111572013348418	0.38384404710742875
1.9152681246795316	0.3505807761257523	0.3837998591718204
1.9154983769359186	0.22554747081827373	0.3837556763233817
1.9157286291908653	0.23027553660727762	0.3837114985615268
1.9159588814443713	0.349122541333442	0.38366732588567015
1.9161891336964363	0.03586671073240262	0.38362315829522625
1.91641938594706	0.3757610908878484	0.3835789957896097
1.9166496381962417	0.16595783855039442	0.38353483836823515
1.916879890443981	0.2871531246179895	0.38349068603051734
1.9171101426902786	0.32052175244801767	0.3834465387758709
1.9173403949351329	0.11367246488664806	0.38340239660371084
1.9175706471785445	0.37454860879410007	0.3833582595134518
1.9178008994205147	0.07785734257453235	0.3833141275045087
1.918031151661039	0.33741619798397327	0.38327000057629723
1.9182614039001196	0.24491107216964808	0.383225878728232
1.9184916561377594	0.21721007782113255	0.3831817619597276
1.9187219083739506	0.3507052132539358	0.38313765027020064
1.9189521606086968	0.04072405083063385	0.3830935436590657
1.9191824128419974	0.3783769153210614	0.38304944212573827
1.919412665073851	0.14385228806097547	0.383005345669634
1.9196429173042602	0.3063355036658465	0.38296125429016775
1.919873169533223	0.2919770737557156	0.38291716798675557
1.9201034217607391	0.164981210785068	0.3828730867588129
1.9203336739868107	0.3651146404531249	0.3828290106057551
1.9205639262114322	0.0005616316432199842	0.38278493952699894
1.920794178434606	0.3656763151211784	0.38274087352195973
1.92102443065633	0.16880346488311715	0.3826968125900538
1.921254682876607	0.29723576848932876	0.3826527567306964
1.921484935095436	0.2976024750393256	0.3826087059433038
1.9217151873128153	0.16250756438817446	0.3825646602272923
1.9219454395287443	0.37295681212536386	0.38252061958207834
1.922175691743225	0.0013101463127330737	0.3824765840070775
1.9224059439562553	0.36539918520910125	0.3824325535017064
1.9226361961678353	0.15411782158243933	0.3823885280653816
1.922866448377965	0.3049354329916223	0.3823445076975193
1.9230967005866446	0.27621961851764787	0.38230049239753605
1.9233269527938714	0.19468138232348411	0.38225648216484875
1.9235572049996468	0.35599584136776047	0.3822124769988738
1.923787457203968	0.05020804105078683	0.38216847689902833
1.9240177094068391	0.37439769782918464	0.38212448186472836
1.924247961608257	0.09588395927213841	0.3820804918953913
1.9244782138082217	0.3429009291657766	0.3820365069904339
1.9247084660067337	0.22869012216286994	0.381992527149273
1.9249387182037885	0.25506071240141337	0.38194855237132663
1.9251689703993922	0.3264204551944575	0.3819045826560105
1.9253992225935417	0.12892806989472239	0.38186061800274235
1.9256294747862366	0.3682509146974229	0.38181665841093954
1.9258597269774802	0.00012651595991641784	0.3817727038800186
1.9260899791672645	0.3671578099401919	0.38172875440939846
1.926320231355593	0.12828743313139762	0.3816848099984959
1.9265504835424656	0.3290880043338089	0.3816408706467283
1.9267807357278839	0.24106660364208615	0.3815969363535129
1.9270109879118436	0.24631692069002892	0.3815530071182681
1.9272412400943457	0.32016633969811353	0.38150908294041147
1.9274714922753915	0.13929380373085254	0.38146516381936046
1.9277017444549787	0.3632419928349292	0.38142124975453323
1.9279319966331077	0.021412765302423115	0.3813773407453476
1.9281622488097785	0.37649348022236756	0.3813334367912216
1.9283925009849903	0.0959917453198752	0.38128953789157327
1.9286227531587443	0.3489380595401547	0.38124564404582056
1.9288530053310378	0.20282544206572	0.381201755253382
1.9290832575018715	0.2803588968045794	0.3811578715136757
1.9293135096712453	0.28909076504394565	0.38111399282611996
1.9295437618391613	0.19998533565247786	0.3810701191901327
1.9297740140056137	0.3424866047686598	0.38102625060513345
1.930004266170605	0.10607254146538062	0.3809823870705401
1.9302345183341347	0.3677457101541025	0.38093852858577143
1.9304647704962044	0.0034001844196852593	0.3808946751502457
1.9306950226568105	0.3688301195802172	0.3808508267633823
1.930925274815954	0.09381721648198399	0.3808069834245996
1.9311555269736347	0.348023895018736	0.3807631451333166
1.9313857791298534	0.1846673117960457	0.380719311888952
1.931616031284608	0.3073344422577851	0.38067548369092513
1.9318462834378987	0.2552225299387946	0.38063166053865494
1.9320765355897247	0.24407007726034324	0.3805878424315606
1.9323067877400841	0.31681389677187644	0.3805440293690617
1.9325370398889812	0.16771981474539427	0.3805002213505766
1.9327672920364132	0.3563254859751049	0.3804564183755251
1.9329975441823797	0.08657098173092304	0.3804126204433265
1.9332277963268794	0.3762675129834272	0.3803688275534008
1.9334580484699138	0.009555801740980863	0.38032503970516673
1.933688300611482	0.3743174330870441	0.3802812568980443
1.9339185527515834	0.06842098038982969	0.38023747913145317
1.9341488048902153	0.3660146003038415	0.3801937064048135
1.934379057027382	0.13862684597038388	0.38014993871754427
1.9346093091630805	0.33054393731871035	0.38010617606906566
1.9348395612973113	0.20270331033022077	0.3800624184587976
1.9350698134300757	0.29535879183624125	0.38001866588615996
1.935300065561369	0.256096313453926	0.37997491835057334
1.9355303176911933	0.25138232969871355	0.3799311758514575
1.9357605698195477	0.29403625374475767	0.3798874383882328
1.9359908219464326	0.2071797478314007	0.3798437059603194
1.936221074071848	0.32550608678453424	0.3797999785671375
1.936451326195792	0.15484143260300692	0.3797562562081078
1.936681578318265	0.3525081574400317	0.3797125388826506
1.9369118304392683	0.10190774192180406	0.3796688265901863
1.9371420825587986	0.36313278876270294	0.37962511933013593
1.937372334676857	0.050796412494194434	0.3795814171019199
1.9376025867934432	0.3746622434514313	0.37953771990495894
1.9378328389085568	0.0018533409787655775	0.37949402773867386
1.938063091022198	0.37778132820736676	0.3794503406024854
1.9382933431343656	0.04521053333291736	0.3794066584958148
1.93852359524506	0.37057311617824373	0.3793629814180828
1.93875384735428	0.08850168976532014	0.3793193093687106
1.938984099462025	0.36189464449157155	0.3792756423471195
1.9392143515682962	0.126859395732152	0.37923198035273037
1.9394446036730926	0.3410202443460409	0.37918832338496467
1.9396748557764136	0.15951960194096998	0.3791446714432436
1.939905107878259	0.33525102505829407	0.37910102452698874
1.9401353599786284	0.1889965305923526	0.3790573826356215
1.9403656120775215	0.3107524772507402	0.37901374576856334
1.940595864174938	0.2137674406252992	0.378970113925236
1.9408261162708795	0.30443040218024886	0.3789264871050606
1.9410563683653417	0.2348506425462673	0.37888286530745974
1.9412866204583263	0.2800572288725857	0.37883924853185486
1.9415168725498333	0.2524300166798771	0.3787956367776678
1.9417471246398612	0.26707004307947474	0.3787520300443205
1.9419773767284114	0.2648600652057259	0.3787084283312349
1.942207628815482	0.25721637282710536	0.37866483163783327
1.942437880901073	0.2725103554582171	0.3786212399635376
1.9426681329851847	0.25070966964938285	0.37857765330777005
1.9428983850678152	0.27961160989270717	0.3785340716699531
1.9431286371489667	0.24303762809968468	0.37849049504950877
1.943358889228637	0.28588323931186727	0.3784469234458597
1.9435891413068251	0.23726351016187955	0.3784033568584284
1.943819393383533	0.2906040367410401	0.3783597952866372
1.9440496454587595	0.23202917965790976	0.3783162387299087
1.9442798975325037	0.2908650916082871	0.3782726871876657
1.9445101496047656	0.23219626788784806	0.37822914065933094
1.9447404016755467	0.298790418834435	0.3781855991443267
1.9449706537448426	0.2330940693180723	0.3781420626420768
1.9452009058126551	0.29255132624368624	0.37809853115200365
1.9454311578789842	0.23603875679361833	0.37805500467353026
1.9456614099438292	0.2910622780364931	0.37801148320607975
1.9458916620071893	0.24059933291036165	0.3779679667490753
1.9461219140690647	0.28493414003848827	0.3779244553019401
1.9463521661294547	0.2454148880179642	0.3778809488640973
1.9465824181883575	0.2760057202177587	0.3778374474349707
1.9468126702457762	0.26218859073703554	0.377793951013983
1.9470429223017087	0.2628651314160091	0.3777504596005579
1.947273174356155	0.27236063289022255	0.37770697319411906
1.9475034264091131	0.25097213484735775	0.3776634917940902
1.9477336784605854	0.2897365328364105	0.3776200153998946
1.94796393051057	0.22875464892688413	0.37757654401095614
1.948194182559067	0.30434485787253035	0.37753307762669874
1.9484244346060782	0.2112385461892648	0.3774896162465457
1.9486546866515984	0.3185108229996068	0.37744615986992186
1.9488849386956293	0.18515747441467667	0.37740270849625096
1.949115190738171	0.33045501718352094	0.37735926212495685
1.949345442779223	0.15751684175629604	0.37731582075546377
1.9495756948187848	0.3482309521466993	0.37727238438719585
1.9498059468568567	0.12438158941248484	0.3772289530195773
1.950036198893438	0.35372966546694307	0.37718552665203264
1.9502664509285286	0.08771641790104989	0.377142105283986
1.9504967029621287	0.3711162788438876	0.3770986889148618
1.9507269549942363	0.0445349873884584	0.37705527754408497
1.9509572070248515	0.37365715216075623	0.37701187117108
1.9511874590539748	0.0014559466393702647	0.3769684697952712
1.951417711081605	0.37135354743320736	0.3769250734160837
1.9516479631077444	0.04831037801437427	0.3768816820329418
1.9518782151323884	0.3653032105081937	0.376838295645271
1.9521084671555387	0.09523928081903582	0.37679491425249584
1.9523387191771948	0.3498066327544263	0.37675153785404136
1.9525689711973555	0.14901529606685238	0.3767081664493329
1.9527992232160227	0.3277034469810923	0.37666480003779507
1.953029475233195	0.19933990172422333	0.3766214386188532
1.953259727248871	0.2939353299477017	0.3765780821919329
1.9534899792630545	0.24952324714888274	0.37653473075645855
1.953720231275739	0.25683738709192305	0.37649138431185686
1.9539504832869274	0.28683764726340377	0.37644804285755246
1.954180735296619	0.20402684329942627	0.3764047063929712
1.9544109873048148	0.3338014319776309	0.3763613749175382
1.9546412393115113	0.1418745460644274	0.3763180484306798
1.9548714913167107	0.3547099966210628	0.3762747269318212
1.9551017433204114	0.07343918846365499	0.3762314104203884
1.9553319953226136	0.36848733517393156	0.37618809889580723
1.955562247323317	0.0018429159340657142	0.3761447923575036
1.955792499322521	0.36856746287544	0.3761014908049034
1.9560227513202257	0.07681247633230931	0.37605819423743275
1.9562530033164303	0.35193482597421843	0.37601490265451776
1.9564832553111349	0.15377036266896102	0.3759716160555846
1.9567135073043391	0.3163080647541672	0.3759283344400594
1.9569437592960421	0.2262109382304133	0.3758850578073688
1.9571740112862441	0.26388489551914834	0.3758417861569388
1.9574042632749442	0.28883841926656567	0.3757985194881961
1.9576345152621462	0.19582353679729564	0.3757552578005664
1.9578647672478418	0.3352357165205769	0.37571200109347774
1.9580950192320348	0.10888490149358188	0.37566874936635614
1.9583252712147248	0.36256988784063887	0.3756255026186281
1.9585555231959118	0.014111617993414233	0.3755822608497204
1.9587857751755915	0.37408742814332246	0.37553902405906076
1.9590160271537702	0.0836559694452259	0.37549579224607466
1.9592462791304446	0.3443283842435178	0.3754525654101897
1.9594765311056148	0.17945101152053783	0.3754093435508329
1.959706783079278	0.3019395385150111	0.3753661266674317
1.9599370350514373	0.26385432299126355	0.37532291475941265
1.960167287022091	0.2211790873008443	0.37527970782620335
1.9603975389912385	0.329666551493183	0.37523650586723106
1.9606277909588776	0.12949168519872026	0.37519330888192354
1.9608580429250115	0.3669550791554736	0.37515011686970745
1.9610882948896384	0.016333966418997398	0.3751069298300107
1.961318546852758	0.3726323009780129	0.37506374776226087
1.9615487988143714	0.097648768154773	0.3750205706658851
1.9617790507744748	0.3330761718069053	0.374977398540312
1.9620093027330698	0.2070079279791206	0.3749342313849688
1.9622395546901557	0.2680612655123449	0.37489106919928344
1.9624698066457325	0.2957120883471883	0.3748479119826838
1.9627000585997991	0.1763832240936519	0.3748047597345979
1.9629303105523563	0.3468716945057525	0.3747616124544536
1.9631605625034034	0.05603243227417776	0.37471847014167914
1.9633908144529395	0.36530740069394496	0.37467533279570264
1.9636210664009646	0.07441674028383233	0.3746322004159523
1.9638513183474773	0.3401636213619983	0.3745890730018566
1.9640815702924797	0.1960555046261378	0.37454595055284357
1.9643118222359701	0.27101787437831765	0.3745028330683417
1.9645420741779476	0.2948019257528707	0.37445972054777965
1.9647723261184131	0.16457639550808892	0.3744166129905858
1.9650025780573652	0.35238319073077007	0.3743735103961889
1.9652328299948039	0.02956579082917285	0.37433041276401763
1.9654630819307286	0.36320324096237944	0.3742873200935007
1.9656933338651383	0.10975839018234235	0.3742442323840671
1.9659235857980346	0.32646157214919064	0.3742011496351454
1.9661538377294163	0.2327227534427153	0.3741580718461647
1.9663840896592828	0.23227963153729714	0.37411499901655393
1.9666143415876334	0.3242728462248243	0.3740719311457423
1.9668445935144665	0.09661293409687072	0.37402886823315934
1.9670748454397853	0.36571586855945704	0.3739858102782334
1.9673050973635873	0.054138839248295434	0.37394275728039417
1.9675353492858725	0.3442238984266781	0.3738997092390711
1.9677656012066387	0.2001975884151052	0.37385666615369384
1.9679958531258892	0.2616596653461081	0.3738136280236911
1.9682261050436216	0.30730488008196216	0.3737705948484929
1.968456356959836	0.12425969797979841	0.3737275666275288
1.9686866088745305	0.37150745555368614	0.3736845433602287
1.9689168607877074	0.03831205322151471	0.3736415250460219
1.9691471126993643	0.3532093309484348	0.3735985116843384
1.9693773646095019	0.19425233974787265	0.3735555032746081
1.9696076165181218	0.26328698425775254	0.37351249981626045
1.9698378684252187	0.31799885971518327	0.3734695013087264
1.970068120330795	0.11179452576491103	0.3734265077514356
1.9702983722348502	0.3694339482495414	0.37338351914381795
1.9705286241373838	0.059964224541059985	0.373340535485304
1.9707588760383938	0.34339993623389914	0.37329755677532406
1.970989127937884	0.22363770937624922	0.37325458301330783
1.9712193798358513	0.23105171157922733	0.37321161419868615
1.9714496317322954	0.3372496056187651	0.37316865033088953
1.9716798836272118	0.0704759898555424	0.3731256914093492
1.9719101355206097	0.36727766197067446	0.37308273743349407
1.9721403874124832	0.11500691101397938	0.37303978840275565
1.9723706393028329	0.30807059134752823	0.3729968443165646
1.9726008911916568	0.27397316666527544	0.3729539051743521
1.972831143078957	0.17481875174442382	0.3729109709755484
1.9730613949647318	0.35403218376576245	0.37286804171958476
1.973291646848981	0.01257237443292486	0.372825117405892
1.9735218987317038	0.34906525302770164	0.37278219803390145
1.9737521506129005	0.19596670712650516	0.372739283603044
1.9739824024925718	0.24800284290091373	0.3726963741127506
1.9742126543707148	0.32465143409284436	0.3726534695624531
1.9744429062473305	0.07140008021632116	0.3726105699515824
1.9746731581224182	0.36282534245473164	0.37256767527957
1.9749034099959788	0.12839195159438338	0.37252478554584717
1.97513366186801	0.297136214531719	0.37248190074984566
1.9753639137385122	0.2873020401529996	0.37243902089099706
1.9755941656074858	0.1336190001222955	0.3723961459687327
1.9758244174749282	0.3713687739936622	0.37235327598248485
1.976054669340842	0.0744779849297148	0.37231041093168465
1.9762849212052256	0.3270499131324923	0.3722675508157641
1.9765151730680786	0.26042932472144953	0.3722246956341553
1.9767454249294008	0.1758137409166075	0.37218184538629007
1.976975676789192	0.35915082361449646	0.3721390000716004
1.9772059286474508	0.039057228208011885	0.37209615968951854
1.9774361805041782	0.3346087523433262	0.3720533242394765
1.977666432359373	0.2400716859433373	0.37201049372090667
1.977896684213033	0.19892778704851993	0.37196766813324156
1.9781269360651623	0.35316561536902	0.37192484747591276
1.9783571879157582	0.01868431490677165	0.37188203174835327
1.97858743976482	0.3394554373298494	0.37183922094999544
1.9788176916123483	0.2301713627297098	0.3717964150802718
1.9790479434583417	0.2014707312201095	0.371753614138615
1.9792781953028005	0.3509461754134276	0.3717108181244578
1.9795084471457198	0.01737523540284428	0.3716680270372336
1.979738698987108	0.3392852394515564	0.3716252408763737
1.97996895082696	0.2324691382075177	0.37158245964131187
1.980199202665272	0.19710698815556355	0.3715396833314817
1.9804294545020515	0.35212854394476617	0.3714969119463146
1.9806597063372944	0.03418345576504972	0.3714541454852446
1.9808899581709993	0.3320099713116415	0.37141138394770473
1.9811202100031668	0.24906301721413232	0.3713686273331283
1.981350461833798	0.17211405358204943	0.3713258756409481
1.9815807136628893	0.35842468708973596	0.3712831288705982
1.9818109654904417	0.06773337938596813	0.37124038702151174
1.9820412173164554	0.31748254977370527	0.371197650093122
1.982271469140931	0.27878758557731087	0.3711549180848624
1.9825017209638653	0.1284518676501032	0.3711121909961671
1.98273197278526	0.3651552619357651	0.37106946882646935
1.9829622246051137	0.11802560993731548	0.371026751575203
1.9831924764234266	0.28568823967194645	0.3709840392418018
1.983422728240196	0.3190374197981137	0.3709413318257001
1.9836529800554263	0.06469119118703304	0.37089862932633083
1.9838832318691149	0.36382099677229746	0.3708559317431285
1.9841134836812608	0.1867048189073746	0.37081323907552716
1.984343735491862	0.23056225206394607	0.37077055132296144
1.9845739873009227	0.34940958172543934	0.37072786848486444
1.9848042391084402	0.022451170755636185	0.370685190560671
1.985034490914414	0.33026719868918397	0.3706425175498154
1.9852647427188437	0.26233173934394377	0.3705998494517321
1.9854949945217282	0.14776073656368177	0.37055718626585554
1.9857252463230688	0.36150764101199256	0.37051452799162016
1.9859554981228642	0.12174382775472173	0.37047187462846043
1.9861857499211144	0.2747815839264006	0.37042922617581114
1.9864160017178187	0.3217833549933472	0.37038658263310686
1.9866462535129772	0.03786920238292796	0.37034394399978254
1.9868765053065887	0.34907464384577	0.37030131027527297
1.9871067570986536	0.22177946180611144	0.3702586814590129
1.9873370088891715	0.1843103248704408	0.37021605755043746
1.9875672606781407	0.36662739398832855	0.3701734385489818
1.987797512465563	0.0938614225674865	0.37013082445408074
1.9880277642514368	0.29291941009473926	0.37008821526516944
1.988258016035762	0.3191681760613267	0.3700456109816833
1.9884882678185383	0.04641673842701263	0.3700030116030576
1.9887185195997683	0.35588966426042856	0.36996041712872696
1.9889487713794451	0.22864662068646893	0.36991782755812813
1.9891790231575726	0.17305833778027224	0.3698752428906959
1.989409274934149	0.36417104898330077	0.36983266312586593
1.9896395267091704	0.11185595355208344	0.3697900882630746
1.9898697784826451	0.27168084389494057	0.3697475183017559
1.9901000302545684	0.32872832427773235	0.36970495324134645
1.99033028202494	0.011936383483065166	0.369662393081282
1.9905605337937593	0.3348787379167208	0.3696198378209985
1.9907907855610283	0.2612434838348073	0.3695772874599315
1.991021037326742	0.12951773170184566	0.36953474199751773
1.9912512890909029	0.3666207711968364	0.36949220143319295
1.9914815408535096	0.16811707098606488	0.3694496657663933
1.9917117926145602	0.22763916745265672	0.3694071349965553
1.9919420443740592	0.35367103827233015	0.3693646091231143
1.992172296132003	0.0707776456436778	0.3693220881455073
1.992402547888392	0.2932489556233168	0.3692795720631706
1.9926327996432254	0.3155114256407983	0.36923706087554053
1.9928630513965027	0.03130774118824399	0.3691945545820539
1.9930933031482243	0.3388369797502224	0.369152053182147
1.9933235548983896	0.2553339086509252	0.3691095566752566
1.9935538066469976	0.12426916065417298	0.36906706506081943
1.9937840583940487	0.36019390821445385	0.36902457833827224
1.9940143101395418	0.1828209865686613	0.36898209650705194
1.994244561883475	0.20345811945733538	0.3689396195665959
1.9944748136258523	0.3585349864289629	0.36889714751634006
1.9947050653666707	0.10764152412698064	0.3688546803557221
1.9949353171059305	0.26624238887228474	0.36881221808417897
1.9951655688436303	0.34030688503050305	0.368769760701148
1.9953958205797653	0.03666687235667465	0.3687273082060673
1.9956260723143457	0.31191496665778257	0.3686848605983722
1.9958563240473655	0.3121693847940474	0.36864241787750107
1.9960865757788246	0.03314905604619017	0.3685999800428914
1.9963168275087229	0.34132699825077906	0.36855754709398064
1.9965470792370597	0.27348667091269024	0.36851511903020623
1.9967773309638341	0.09804174026957624	0.368472695851006
1.9970075826890468	0.35353538602067286	0.3684302775558176
1.9972378344126966	0.22926667189016395	0.3683878641440787
1.9974680861347833	0.14891684703749508	0.36834545561522725
1.997698337855307	0.35888122829584457	0.36830305196870095
1.9979285895742676	0.18185412992187577	0.3682606532039378
1.9981588412916638	0.1980141009383528	0.368218259320376
1.9983890930074952	0.3634238973361355	0.36817587031745347
1.998619344721762	0.13892710852427484	0.3681334861946084
1.998849596434464	0.23347456086705112	0.3680911069512789
1.9990798481456005	0.359544916900455	0.3680487325869033
1.9993100998551707	0.1034967429363583	0.3680063631009201
1.9995403515631751	0.2587673780858837	0.3679639984927675
1.9997706032696128	0.34939815385552997	0.3679216387618841
2.0000008549744823	0.06975124478167549	0.3678792839077086
2.0002311066777856	0.2775890524550595	0.3678369339296791
2.0004613583795217	0.33417180400874985	0.3677945888272346
2.000691610079689	0.041889088336885094	0.36775224859981365
2.0009218617782887	0.29542367424950555	0.3677099132468552
2.001152113475322	0.3298935693855154	0.3676675827677976
2.001382365170784	0.01940053310710199	0.36762525716208067
2.001612616864676	0.3103168052242522	0.3675829364291429
2.0018428685569987	0.32185775732757366	0.36754062056842346
2.002073120247752	0.004885015179384736	0.36749830957936114
2.002303371936934	0.3121631107666011	0.3674560034613956
2.002533623624545	0.3157191741451	0.3674137022139658
2.0027638753105848	0.0023871661928674404	0.3673714058365111
2.0029941269950498	0.3214092127662188	0.36732911432847154
2.003224378677946	0.3085150373058466	0.3672868276892852
2.00345463035927	0.006572480362574462	0.3672445459183923
2.003684882039021	0.3163280463618384	0.3672022690152324
2.003915133717199	0.3062170316770032	0.3671599969792452
2.0041453853938056	0.0038397236727766293	0.3671177298098699
2.0043756370688364	0.31811493597556373	0.36707546750654696
2.0046058887422933	0.31135581481793373	0.3670332100687159
2.0048361404141755	0.005952378606855935	0.3669909574958166
2.0050663920844807	0.31083494769097403	0.36694870978728955
2.005296643753213	0.3255615238129458	0.36690646694257373
2.0055268954203695	0.02510856431384298	0.36686422896110976
2.0057571470859505	0.2964421032830746	0.3668219958423377
2.005987398749955	0.3333124254977519	0.3667797675856979
2.0062176504123825	0.046841863964636944	0.3667375441906305
2.006447902073233	0.2798691709212861	0.36669532565657603
2.0066781537325062	0.33683123605598503	0.3666531119829746
2.006908405390202	0.07402110575133147	0.3666109031692669
2.007138657046319	0.26442818033785	0.36656869921489343
2.0073689087008546	0.35449221640816153	0.3665265001192954
2.0075991603538146	0.10965297561072543	0.3664843058819121
2.007829412005196	0.23434428512317865	0.366442116502185
2.008059663654997	0.3600813259150496	0.36639993197955495
2.0082899153032185	0.14926943560162553	0.3663577523134627
2.008520166949856	0.20334969589175542	0.3663155775033498
2.0087504185949165	0.3568479412685081	0.3662734075486561
2.008980670238396	0.18923054742629086	0.3662312424488231
2.009210921880294	0.1594740757334519	0.366189082203292
2.00944117352061	0.35611290530055306	0.36614692681150396
2.009671425159344	0.22691234297722257	0.3661047762729003
2.009901676796496	0.10795114206820416	0.3660626305869222
2.010131928432066	0.35146503374103005	0.36602048975301094
2.010362180066051	0.27416777204645904	0.3659783537706083
2.0105924316984534	0.045026895890578233	0.3659362226391555
2.0108226833292715	0.3257085491872065	0.3658940963580942
2.01105293495851	0.3165801333834518	0.3658519749268651
2.0112831865861596	0.024515970006613347	0.36580985834491175
2.0115134382122233	0.2827477299833457	0.36576774661167494
2.011743689836702	0.34101554023720326	0.36572563972659644
2.0119739414595945	0.09698763362564897	0.3656835376891183
2.012204193080901	0.23513436626068854	0.36564144049868247
2.012434444700621	0.35541216660512676	0.3655993481547307
2.0126646963187547	0.16493634422044598	0.36555726065670524
2.012894947935301	0.16790568789915017	0.3655151780040482
2.0131251995502617	0.3630466228219138	0.36547310019620144
2.0133554511636325	0.2411725347111495	0.3654310272326079
2.0135857027754147	0.08198678299465906	0.3653889591127097
2.0138159543856085	0.33687774629936934	0.36534689583594915
2.0140462059942132	0.3047596300364978	0.36530483740176867
2.0142764576012278	0.01015945763033832	0.36526278380961097
2.014506709206653	0.2916846493277452	0.36522073505891833
2.014736960810488	0.33962653607622595	0.3651786911491336
2.0149672124127327	0.10722845387032401	0.3651366520796994
2.015197464013386	0.21867261022519255	0.3650946178500588
2.0154277156124487	0.35704898603195656	0.3650525884596542
2.0156579672099197	0.20712077416030814	0.36501056390792874
2.0158882188057987	0.12095631578583009	0.36496854419432545
2.016118470400085	0.3428984797247213	0.3649265293182873
2.016348721992777	0.28423179342031624	0.36488451927925786
2.0165789735838775	0.009997424149035983	0.3648425140766794
2.016809225173385	0.2980606678176122	0.36480051370999556
2.0170394767612985	0.34349791476932007	0.3647585181786496
2.017269728347618	0.11216031995548448	0.3647165274820851
2.017499979932342	0.2102931958013509	0.36467454161974544
2.017730231515472	0.359258111827192	0.36463256059107385
2.0179604830970064	0.22547383727858053	0.36459058439551395
2.0181907346769457	0.0908780479656803	0.3645486130325095
2.018420986255289	0.3304107973362219	0.36450664650150405
2.018651237832035	0.31324320438621084	0.3644646848019415
2.018881489407185	0.04279483555072519	0.3644227279332655
2.019111740980738	0.25874495114418783	0.3643807758949201
2.0193419925526936	0.35864018859184665	0.364338828686349
2.019572244123051	0.17820531458552238	0.36429688630699636
2.0198024956918097	0.14329461405403887	0.3642549487563063
2.0200327472589708	0.3429934681669485	0.3642130160337228
2.020262998824532	0.2825324636904806	0.3641710881386901
2.020493250388495	0.0015559068686409883	0.3641291650706525
2.0207235019508576	0.283588844651263	0.36408724682905425
2.020953753511624	0.3544975195053059	0.36404533341333917
2.0211840050707863	0.15306344268146793	0.36400342482295295
2.0214142566283475	0.15806085268095382	0.3639615210573394
2.021644508184308	0.3532102251721751	0.36391962211594325
2.021874759738667	0.2826123211593088	0.363877727998209
2.0221050112914214	0.0022982380180349704	0.3638358387035819
2.022335262842576	0.2845815695269697	0.36379395423150573
2.022565514392128	0.34943727620230103	0.36375207458142583
2.022795765940077	0.1603516883119057	0.36371019975278707
2.0230260174864227	0.14693334246928638	0.36366832974503444
2.023256269031165	0.3494030817065438	0.3636264645576129
2.023486520574303	0.2963684032589594	0.3635846041899677
2.023716772115836	0.026844377125556193	0.3635427486415438
2.0239470236557646	0.2569176448422532	0.3635008979117864
2.024177275194088	0.3525252460472913	0.363459052000141
2.0244075267308066	0.19452888300289062	0.3634172109060526
2.024637778265918	0.10534844195355786	0.36337537462896696
2.0248680297994235	0.3342167839002457	0.36333354316832944
2.0250982813313225	0.3216899207771139	0.3632917165235856
2.0253285328616113	0.08620671420028397	0.3632498946941814
2.0255587843902956	0.21109435660220313	0.36320807767956165
2.0257890359173722	0.3540819998904121	0.3631662654791724
2.0260192874428404	0.24831633126373392	0.36312445809245963
2.0262495389667	0.029280687519520343	0.36308265551886915
2.02647979048895	0.29133555523151106	0.36304085775784695
2.0267100420095914	0.3491226098885358	0.36299906480883876
2.0269402935286234	0.1719995009124739	0.3629572766712907
2.027170545046045	0.12637043348061253	0.36291549334464906
2.0274007965618566	0.3347469764893364	0.3628737148283599
2.0276310480760573	0.31053487823203907	0.36283194112186934
2.027861299588647	0.08338032666667416	0.36279017222462384
2.028091551099625	0.20759446758817413	0.36274840813606973
2.0283218026089913	0.3600443766455921	0.3627066488556534
2.028552054116745	0.2711377037507705	0.36266489438282146
2.028782305622886	0.0023632868489432135	0.36262314471702034
2.0290125571274156	0.26892156711350285	0.3625813998576965
2.0292428086303307	0.351541538793412	0.362539659804297
2.0294730601316315	0.2082285989936013	0.3624979245562684
2.0297033116313186	0.0730210294175897	0.36245619411305746
2.029933563129391	0.31137377208709677	0.36241446847411124
2.030163814625849	0.34244806286872187	0.3623727476388764
2.030394066120697	0.15848689933953974	0.36233103160679914
2.030624317613924	0.1294018908169056	0.36228932037732847
2.030854569105535	0.33087536998894784	0.36224761394991056
2.0310848205955296	0.32283491256236585	0.36220591232399246
2.031315072083908	0.10697828584503474	0.3621642154990215
2.0315453235706684	0.17889800240918904	0.3621225234744451
2.031775575055812	0.3484352206361099	0.3620808362497106
2.0320058265393373	0.2944977070023129	0.3620391538242654
2.0322360780212447	0.06274774784950832	0.361997476197557
2.03246632950153	0.21380826475600748	0.3619558033690336
2.0326965809801996	0.35442965213736943	0.3619141353381417
2.03292683245725	0.28084018727596294	0.36187247210432943
2.0331570839326814	0.03087343950083085	0.36183081366704467
2.0333873354064917	0.23554276825311693	0.36178916002573525
2.0336175868786825	0.35451695018121476	0.36174751117984905
2.033847838349253	0.261203723000608	0.36170586712883385
2.0340780898182014	0.0071832518814407	0.361664227872138
2.034308341285528	0.2512036355250056	0.36162259340920944
2.0345385927512334	0.3595217321332849	0.3615809637394962
2.034768844215316	0.25419100737686007	0.3615393388624468
2.034999095677776	0.006327186015541053	0.36149771877750914
2.035229347138613	0.259777751868503	0.3614561034841317
2.0354595985978263	0.36055437432843024	0.36141449298176304
2.0356898500554164	0.24869546452846328	0.36137288726985134
2.0359201015113824	0.005007371068585176	0.3613312863478452
2.036150352965722	0.26010906575225823	0.36128969021519364
2.0363806044184383	0.35180170228363955	0.36124809887134474
2.036610855869529	0.24860543206797553	0.3612065123157474
2.0368411073189945	0.0015667675038059103	0.36116493054785037
2.037071358766833	0.2516609567186451	0.3611233535671027
2.037301610213046	0.35947446170004116	0.361081781372953
2.0375318616576332	0.26495380107668975	0.3610402139648503
2.037762113100592	0.021566366543479626	0.36099865134224385
2.037992364541923	0.23023967055504369	0.36095709350458266
2.038222615981627	0.35053352688217226	0.3609155404513158
2.0384528674197018	0.2766534349565297	0.36087399218189264
2.0386831188561483	0.04537796257046167	0.3608324486957623
2.0389133702909663	0.21085860496122905	0.3607909099923742
2.0391436217241545	0.3543450348790233	0.36074937607117774
2.0393738731557125	0.30174721911001817	0.36070784693162256
2.0396041245856407	0.08828878267538626	0.36066632257315795
2.0398343760139386	0.17602109326506948	0.3606248029952337
2.0400646274406053	0.3342422103774628	0.36058328819729935
2.040294878865641	0.3183652730963235	0.36054177817880473
2.040525130289044	0.12831874632659784	0.3605002729391996
2.0407553817108166	0.1282133324310008	0.3604587724779338
2.0409856331309584	0.32204651427553355	0.3604172767944568
2.041215884549465	0.34619342362154054	0.3603757858882195
2.0414461359663383	0.18875161574414356	0.36033429975867154
2.041676387381578	0.06594245260761519	0.360292818405263
2.0419066387951843	0.28249357563600996	0.36025134182744406
2.0421368902071557	0.35073607853784095	0.36020987002466487
2.0423671416174933	0.24053950545148622	0.3601684029963758
2.0425973930261954	0.004070898448624349	0.36012694074202733
2.042827644433262	0.2345672996873182	0.36008548326106976
2.043057895838693	0.35354096833579723	0.3600440305529535
2.0432881472424875	0.2955341157414576	0.3600025826171293
2.043518398644643	0.08456532451284504	0.3599611394530482
2.043748650045164	0.1650872041462071	0.3599197010601598
2.0439789014440475	0.3353041750977346	0.35987826743791546
2.044209152841294	0.3376115091627926	0.35983683858576593
2.044439404236902	0.17404117215335832	0.35979541450316205
2.0446696556308694	0.0764112333116226	0.35975399518955525
2.0448999070232006	0.28371257717152876	0.3597125806443957
2.045130158413892	0.35198936272919396	0.35967117086713474
2.0453604098029445	0.24785166634445283	0.35962976585722367
2.045590661190357	0.029247717360332437	0.35958836561411356
2.045820912576129	0.20740042911085327	0.3595469701372557
2.0460511639602608	0.3486238687163335	0.3595055794261013
2.046281415342751	0.3164616635138946	0.35946419348010195
2.0465116667235996	0.1389401056390847	0.3594228122987089
2.0467419181028066	0.1046865530844287	0.3593814358813738
2.0469721694803713	0.30156102428642034	0.3593400642275481
2.0472024208562933	0.3545096350506146	0.3592986973366835
2.04743267223057	0.24725170105110592	0.35925733520823216
2.0476629236032062	0.02410418381602683	0.3592159778416448
2.0478931749741984	0.2051497199785341	0.3591746252363738
2.0481234263435466	0.3400167852558132	0.359133277391871
2.0483536777112503	0.31622578898585013	0.3590919343075884
2.0485839290773113	0.15478554734963895	0.35905059598297756
2.048814180441725	0.08268743610756552	0.3590092624174914
2.0490444318044925	0.2812476318361168	0.35896793361058166
2.049274683165615	0.3548381513565436	0.3589266095617004
2.0495049345250904	0.2708703226375528	0.35888529027030003
2.0497351858829176	0.06636615731407625	0.3588439757358331
2.0499654372390994	0.16840920112787672	0.3588026659577514
2.0501956885936337	0.3285607737349967	0.3587613609355077
2.0504259399465203	0.34568029240267667	0.35872006066855455
2.0506561912977577	0.21376486678329923	0.3586787651563445
2.050886442647347	0.010892096411472485	0.3586374743983301
2.051116693995288	0.23038247272169976	0.3585961883939642
2.051346945341579	0.3499014388031376	0.3585549071426994
2.05157719668622	0.32194669241898216	0.35851363064398867
2.051807448029211	0.15767522777937107	0.3584723588972849
2.052037699370551	0.07246887212295883	0.3584310919020409
2.0522679507102413	0.27243695246839106	0.35838982965770977
2.05249820204828	0.3569239172396849	0.3583485721637446
2.052728453384667	0.2955822787521927	0.35830731941959854
2.0529587047194013	0.1118218713079039	0.3582660714247248
2.0531889560524843	0.11709417502501032	0.3582248281785765
2.0534192073839135	0.2937121990545832	0.35818358968060715
2.0536494587136898	0.3499541350350992	0.3581423559302702
2.0538797100418127	0.26563154366920844	0.3581011269270189
2.0541099613682814	0.07735245028978227	0.35805990267030696
2.054340212693096	0.14242366153461178	0.35801868315958785
2.0545704640162534	0.3130756571564667	0.3579774683943156
2.0548007153377577	0.3454662402357232	0.3579362583739432
2.055030966657607	0.25045045863844273	0.3578950530979248
2.0552612179758003	0.05576708912473899	0.35785385256571417
2.0554914692923374	0.1590550989342278	0.3578126567767653
2.055721720607218	0.3169149425847163	0.35777146573053203
2.0559519719204444	0.352134998289466	0.357730279426468
2.0561822232320104	0.25201306468574647	0.35768909786402825
2.056412474541919	0.05595904193035872	0.3576479210426664
2.056642725850169	0.15986246258099457	0.35760674896183675
2.0568729771567607	0.3170401637518197	0.3575655816209935
2.0571032284616932	0.35309434810711604	0.35752441901959103
2.0573334797649667	0.2602056881755543	0.3574832611570837
2.0575637310665784	0.06921172354274094	0.35744210803292636
2.057793982366532	0.14467018661361725	0.3574009596465728
2.0580242336648253	0.30570092418491635	0.3573598159974779
2.0582544849614575	0.3510428693943155	0.35731867708509646
2.058484736256429	0.2733918785280134	0.35727754290888314
2.058714987549736	0.09631735958497223	0.35723641346829305
2.0589452388413836	0.11667810871015633	0.35719528876278034
2.0591754901313695	0.288845354695979	0.3571541687918001
2.059405741419692	0.35550513538632317	0.35711305355480755
2.059635992706351	0.2997330931689203	0.35707194305125767
2.0598662439913475	0.13717544044840643	0.3570308372806053
2.0600964952746796	0.0709296590000051	0.35698973624230584
2.0603267465563477	0.2553694942024896	0.3569486399358146
2.060556997836351	0.3474955093381838	0.3569075483605866
2.0607872491146892	0.32208899091087073	0.35686646151607726
2.061017500391362	0.18836315114411298	0.35682537940174214
2.061247751666371	0.010519138928064518	0.3567843020170361
2.0614780029397117	0.20417301321407016	0.3567432293614155
2.0617082542113865	0.32822662616780884	0.35670216143433564
2.0619385054813937	0.34137950873011935	0.3566610982352521
2.0621687567497333	0.24301528886191764	0.35662003976362067
2.0623990080164054	0.06614663289444182	0.35657898601889715
2.0626292592814095	0.13759762406600518	0.3565379370005372
2.062859510544745	0.29427694397349896	0.35649689270799684
2.0630897618064123	0.355570184007325	0.35645585314073197
2.0633200130664098	0.30250189048095194	0.3564148182981988
2.063550264324738	0.15378819253255294	0.35637378817985327
2.063780515581396	0.045692178200453556	0.35633276278515147
2.0640107668363843	0.22744892870144465	0.3562917421135498
2.064241018089701	0.338220441007247	0.3562507261645045
2.0644712693413463	0.34097711366832123	0.35620971493747183
2.0647015205913206	0.24165654998545003	0.3561687084319083
2.064931771839624	0.06435173229383634	0.3561277066472701
2.0651620230862533	0.13030523628170076	0.35608670958301425
2.0653922743312108	0.28631651279257403	0.356045717238597
2.065622525574495	0.35150185895416247	0.35600472961347507
2.065852776816105	0.31399450192243394	0.3559637467071053
2.066083028056042	0.18131661966877524	0.3559227685189443
2.0663132792943046	0.006777116796230498	0.35588179504844897
2.0665435305308923	0.19175828147280932	0.35584082629507624
2.066773781765805	0.31890089900018337	0.35579986225828303
2.0670040329990425	0.3529812248557027	0.3557589029375265
2.067234284230604	0.28306279063991624	0.35571794833226367
2.0674645354604895	0.13313083488578964	0.3556769984419516
2.0676947866886946	0.0562347856976535	0.3556360532660483
2.0679250379152263	0.22730691780798729	0.35559511280400974
2.068155289140081	0.3352708527668914	0.35555417705529374
2.0683855403632583	0.3450513544189542	0.3555132460193579
2.0686157915847567	0.2610012243614449	0.3554723196956596
2.0688460428045796	0.10151051337265554	0.35543139808365604
2.0690762940227208	0.08273364827736784	0.35539048118280564
2.0693065452391832	0.24509825770801522	0.3553495689925655
2.0695367964539657	0.33829215222467673	0.3553086615123934
2.0697670476670678	0.33969427153822246	0.3552677587417472
2.06999729887849	0.2508434772260729	0.3552268606800847
2.070227550088231	0.0948932879522657	0.3551859673268638
2.0704578012962913	0.08540613946028563	0.35514507868154244
2.07068805250267	0.2406605810801092	0.35510419474357874
2.0709183037073666	0.3342800764834732	0.35506331551243064
2.071148554910383	0.3399784921348042	0.35502244098755603
2.0713788061117144	0.2555874881212739	0.35498157116841395
2.0716090573113624	0.10650521471625776	0.3549407060544622
2.071839308509327	0.06932447239555475	0.35489984564515914
2.0720695597056067	0.23370956256757813	0.3548589899399634
2.0722998109002035	0.32882156153880415	0.3548181389383329
2.0725300620931155	0.34560650400883947	0.3547772926397266
2.072760313284342	0.27652727969513663	0.35473645104360296
2.0729905644738835	0.13891348381424484	0.35469561414942075
2.0732208156617387	0.03650942067935424	0.35465478195663863
2.073451066847908	0.20001518818773795	0.3546139544647153
2.0736813180323903	0.3161448444588467	0.3545731316731096
2.0739115692151864	0.3532904095038302	0.3545323135812805
2.0741418203962945	0.3079049590793584	0.35449150018868697
2.0743720715757163	0.18646983597593447	0.3544506914947878
2.074602322753449	0.02212827732983569	0.3544098874990425
2.0748325739294926	0.14765779461737027	0.35436908820091007
2.075062825103848	0.2802405934202275	0.35432829359984963
2.075293076276513	0.3485441490335315	0.3542875036953206
2.075523327447489	0.3326353313506732	0.3542467184867821
2.0757535786167742	0.24406251434085013	0.3542059379736939
2.075983829784369	0.09902670511755851	0.3541651621555151
2.076214080950274	0.06444553823735777	0.3541243910317053
2.0764443321144865	0.2149305920181763	0.3540836246017242
2.0766745832770077	0.31649134294934456	0.35404286286503145
2.0769048344378365	0.3530092111302169	0.35400210582108665
2.0771350855969732	0.30485063984102867	0.35396135346934965
2.0773653367544176	0.19138473880651907	0.3539206058092802
2.077595587910168	0.033526054264054084	0.3538798628403384
2.0778258390642255	0.12634503664207247	0.3538391245619839
2.0780560902165885	0.26079582151535097	0.35379839097367705
2.0782863413672574	0.33960524593548064	0.3537576620748778
2.078516592516231	0.3401936523238586	0.35371693786504627
2.07874684366351	0.272867305665007	0.35367621834364266
2.078977094809093	0.15013121059839846	0.3536355035101274
2.0792073459529803	0.0008658684295362318	0.35359479336396055
2.079437597095171	0.15200235843709783	0.35355408790460274
2.0796678482356628	0.2802488334314183	0.3535133871315148
2.07989809937446	0.3376700235381845	0.3534726910441564
2.0801283505115595	0.33536692957593345	0.35343199964198846
2.080358601646961	0.26631017199358903	0.3533913129244717
2.0805888527806644	0.1459574168834735	0.35335063089106683
2.0808191039126687	0.006890509835913022	0.3533099535412346
2.0810493550429743	0.15900484722450403	0.3532692808744359
2.081279606171581	0.27943750259204414	0.35322861289013147
2.0815098572984865	0.34440125093844365	0.35318794958778255
2.0817401084236926	0.3449400522025768	0.3531472909668498
2.0819703595471974	0.2769941869797272	0.3531066370267947
2.082200610669002	0.15899779229630848	0.3530659877670779
2.082430861789103	0.011016808416673962	0.35302534318716133
2.082661112907504	0.13546511464935235	0.35298470328650555
2.082891364024203	0.2571155957277469	0.35294406806457207
2.083121615139199	0.32774904863522375	0.35290343752082237
2.0833518662524924	0.3422502001329215	0.35286281165471783
2.083582117364083	0.29689407492912284	0.35282219046571994
2.083812368473969	0.19672993857834667	0.3527815739532905
2.0840426195821506	0.0618569267579788	0.352740962116891
2.0842728706886278	0.0832075140417961	0.35270035495598323
2.0845031217934	0.2176723515174135	0.35265975247002873
2.0847333728964696	0.31010080890586034	0.3526191546584891
2.084963623997831	0.3455261505607038	0.352578561520827
2.085193875097486	0.3230740646207174	0.35253797305650403
2.0854241261954343	0.24628394856468702	0.3524973892649821
2.085654377291676	0.13125668725567938	0.3524568101457233
2.0858846283862094	0.005083113240442666	0.3524162356981899
2.0861148794790356	0.14590532220463026	0.352375665921844
2.0863451305701544	0.2601860442475723	0.3523351008161476
2.0865753816595642	0.3331207721804774	0.35229454038056346
2.0868056327472653	0.3472386095298946	0.35225398461455365
2.087035883833257	0.3082494605168633	0.3522134335175807
2.0872661349175394	0.2177854525599599	0.3521728870891072
2.0874963860001117	0.10195064021013325	0.3521323453285956
2.087726637080973	0.03513753511570303	0.3520918082355087
2.087956888160124	0.1629782223742502	0.352051275809309
2.0881871392375633	0.2696073963560122	0.3520107480494593
2.0884173903132908	0.3332024063727079	0.3519702249554225
2.0886476413873067	0.34704379884190023	0.35192970652666145
2.088877892459611	0.30879860370753165	0.3518891927626388
2.089108143530202	0.22355448553129872	0.35184868366281796
2.0893383945990793	0.1021623804150443	0.3518081792266619
2.089568645666243	0.031198339244191575	0.3517676794536337
2.089798896731693	0.15814584875350102	0.3517271843431965
2.0900291477954283	0.25950013862102156	0.3516866938948136
2.090259398857448	0.3320320989552948	0.3516462081079484
2.090489649917753	0.3418342974597613	0.35160572698206405
2.090719900976343	0.3142937761520878	0.35156525051662413
2.0909501520332165	0.2447595197803627	0.35152477871109206
2.091180403088374	0.14063604702245489	0.3514843115649315
2.091410654141815	0.012641973641435884	0.3514438490776058
2.0916409051935387	0.1144791638009735	0.3514033912485789
2.0918711562435446	0.22692347179218492	0.3513629380773146
2.0921014072918327	0.30530327322542405	0.3513224895632765
2.092331658338402	0.34181884541452645	0.35128204570592864
2.092561909383253	0.3334825106139571	0.35124160650473485
2.092792160426385	0.28827421259839103	0.35120117195915906
2.093022411467797	0.20139550077834856	0.3511607420686654
2.0932526625074894	0.092317596690066	0.351120316832718
2.0934829135454613	0.03254334828723908	0.351079896250781
2.0937131645817124	0.15234218614688366	0.35103948032231863
2.0939434156162426	0.25283687632350765	0.3509990690467952
2.094173666649051	0.31257760718315913	0.35095866242367507
2.094403917680138	0.3432170947101951	0.3509182604524227
2.0946341687095025	0.32919901489865117	0.3508778631325024
2.0948644197371435	0.28162893639808734	0.350837470463379
2.0950946707630673	0.19511643428288697	0.350797082444516
2.0953249217872623	0.08437253336149456	0.35075669907537993
2.0955551728097332	0.033652351499817545	0.35071632035543454
2.0957854238304803	0.1438468509326971	0.35067594628414467
2.0960156748495025	0.2411413511582754	0.35063557686097524
2.0962459258668	0.31100197801621277	0.350595212085391
2.0964761768823728	0.34877317216995907	0.35055485195685687
2.0967064278962186	0.3416730754650563	0.35051449647483834
2.096936678908338	0.29666291334157635	0.35047414563880014
2.0971669299187305	0.2172164306548191	0.35043379944820763
2.097397180927396	0.11843401700216577	0.3503934579025258
2.097627431934332	0.010823585321820883	0.3503531210012205
2.0978576829395426	0.10116621547302573	0.35031278874375626
2.0980879339430243	0.2040336432118925	0.35027246112959876
2.098318184944778	0.28184173906491927	0.3502321381582135
2.0985484359448026	0.3292313213294473	0.3501918198290661
2.0987786869430973	0.3411947236579904	0.35015150614162216
2.0990089379396606	0.33153236577999123	0.35011119709534766
2.099239188934495	0.2780963315300681	0.3500708926897076
2.0994694399275993	0.19817740498736175	0.350030592924168
2.0996996909189725	0.0949635320255931	0.3499902977981948
2.099929941908614	0.008610981283801278	0.3499500073112539
2.100160192896524	0.11246678558405818	0.3499097214628113
2.1003904438827004	0.209108773272761	0.34986944025233313
2.1006206948671453	0.28125270903624694	0.3498291636792851
2.100850945849857	0.33072873339559383	0.3497888917431336
2.101081196830836	0.3505187976782645	0.34974862444334476
2.1013114478100805	0.33166455821870994	0.34970836177938486
2.1015416987875906	0.2850037172717408	0.3496681037507204
2.1017719497633665	0.2102461938659004	0.34962785035681754
2.102002200737409	0.1292837022783079	0.3495876015971424
2.102232451709714	0.029419620628439558	0.34954735747116245
2.102462702680284	0.07155527061922559	0.34950711797834355
2.102692953649117	0.17011157105226205	0.3494668831181526
2.1029232046162134	0.24951366715737888	0.3494266528900562
2.103153455581573	0.3080327564860852	0.34938642729352104
2.103383706545199	0.3423222029329918	0.34934620632801344
2.103613957507083	0.339193799272088	0.3493059899930015
2.1038442084672293	0.3160501116823417	0.3492657782879515
2.1040744594256364	0.2740671932743276	0.3492255712123305
2.104304710382305	0.20410011008576934	0.3491853687656055
2.1045349613372335	0.1181923353030804	0.3491451709472437
2.1047652122904235	0.02110286666360739	0.3491049777567121
2.104995463241872	0.07205293832931503	0.34906478919347816
2.1052257141915804	0.1598733390208022	0.34902460525700923
2.1054559651395475	0.2356946522128475	0.34898442594677254
2.1056862160857737	0.29885656465794713	0.3489442512622355
2.1059164670302577	0.33585119557564935	0.34890408120286565
2.1061467179729996	0.3464945022367406	0.34886391576813064
2.1063769689139984	0.32823238279890365	0.348823754957498
2.106607219853254	0.2905851541250272	0.3487835987704354
2.1068374707907664	0.23511342980832314	0.34874344720641065
2.1070677217265357	0.1684294243037457	0.34870330026489144
2.10729797266056	0.07987015457720231	0.3486631579453457
2.1075282235928396	0.007237512774913857	0.34862302024724134
2.1077584745233744	0.09375030208331925	0.3485828871700465
2.107988725452164	0.1735615564769305	0.3485427587132288
2.108218976379207	0.2478967114933602	0.3485026348762568
2.1084492273045017	0.30051668144943466	0.34846251565859904
2.1086794782280522	0.3275882342118688	0.34842240105972266
2.1089097291498557	0.3410186504026227	0.34838229107909646
2.1091399800699118	0.3363047488714639	0.34834218571618886
2.10937023098822	0.3091665572641414	0.34830208497046816
2.1096004819047796	0.2598628641642293	0.348261988841403
2.1098307328195864	0.19235634820253306	0.3482218973284626
2.110060983732649	0.12018299674195074	0.34818181043111396
2.1102912346439617	0.041603862642698414	0.34814172814882655
2.1105214855535244	0.04001644812121545	0.34810165048106917
2.110751736461337	0.12336096170459726	0.34806157742731053
2.110981987367401	0.1950277744827705	0.3480215089870191
2.111212238271712	0.25245651893458887	0.34798144515966456
2.1114424891742707	0.30215941686511283	0.34794138594471546
2.111672740075078	0.33580633598527027	0.34790133134164086
2.1119029909741336	0.3447819979361413	0.3478612813499098
2.112133241871436	0.33521431080916775	0.34782123596899145
2.112363492766987	0.31787942087350657	0.3477811951983547
2.112593743660783	0.27942661428330196	0.34774115903746944
2.112823994552825	0.22216309917013824	0.34770112748580473
2.113054245443113	0.15493536246701606	0.34766110054282995
2.1132844963316457	0.0870840074948662	0.3476210782080146
2.113514747218423	0.016349911681197926	0.347581060480828
2.1137449981034453	0.06193025197665116	0.34754104736074
2.1139752489867116	0.13295078306632535	0.34750103884722006
2.114205499868221	0.19836798062510677	0.34746103493973785
2.1144357507479747	0.24900030671907847	0.3474210356377632
2.1146660016259706	0.2925977608472722	0.347381040940766
2.1148962525022097	0.32507784330674383	0.3473410508482159
2.1151265033766906	0.3451331712534794	0.34730106535958305
2.115356754249413	0.3441928241952922	0.3472610844743374
2.1155870051203767	0.32485788857745573	0.347221108191949
2.115817255989581	0.29455456221727894	0.34718113651188803
2.1160475068570257	0.26114947351171797	0.3471411694336246
2.1162777577227105	0.21357789023434237	0.34710120695662905
2.116508008586635	0.15575197037920627	0.3470612490803716
2.1167382594487987	0.08591757035180586	0.34702129580432256
2.116968510309204	0.024864277763799597	0.34698134712795203
2.1171987611678453	0.04158253275487017	0.34694140305073135
2.1174290120247243	0.10674336911829153	0.34690146357213064
2.1176592628798407	0.17047991158126252	0.3468615286916205
2.117889513733194	0.22227926192129968	0.34682159840867166
2.1181197645847827	0.27041208785312465	0.3467816727227551
2.118350015434609	0.29822260079265617	0.34674175163334103
2.118580266282672	0.3288295023987149	0.34670183513990055
2.1188105171289706	0.34366797115587455	0.3466619232419046
2.1190407679735044	0.34226122231764866	0.3466220159388242
2.1192710188162724	0.32772445808908823	0.34658211323013033
2.1195012696572726	0.31400334105390826	0.34654221511529465
2.1197315204965093	0.28471736732313113	0.3465023215937873
2.1199617713339793	0.2471856141149605	0.34646243266508
2.1201920221696824	0.1952016107820454	0.3464225483286441
2.1204222730036184	0.14383166221392538	0.34638266858395084
2.1206525238357865	0.0926150834625718	0.34634279343047164
2.120882774666187	0.03422658529163641	0.34630292286767794
2.121113025494819	0.024439337057746036	0.34626305689504133
2.1213432763216815	0.07713879252922554	0.3462231955120334
2.1215735271467753	0.1336069584886465	0.34618333871812573
2.1218037779700993	0.1850458274458362	0.34614348651279003
2.122034028791655	0.23129544372055838	0.34610363889549783
2.1222642796114384	0.2642241088507064	0.3460637958657216
2.1224945304294502	0.30082259946826084	0.3460239574229329
2.1227247812456915	0.32210529346384137	0.3459841235666036
2.1229550320601605	0.33226074896942404	0.3459442942962057
2.1231852828728575	0.3368716253870017	0.34590446961121146
2.123415533683781	0.34443131914963065	0.3458646495110929
2.1236457844929326	0.333688469814684	0.3458248339953222
2.1238760353003108	0.31281555897699553	0.34578502306337155
2.1241062861059152	0.28382611968073046	0.3457452167147133
2.124336536909745	0.25868051603385056	0.34570541494882
2.124566787711799	0.22720563798534665	0.34566561776516413
2.12479703851208	0.1851532791151659	0.3456258251632177
2.1250272893105846	0.14260018453538595	0.34558603714245373
2.1252575401073135	0.09968471049755594	0.3455462537023446
2.1254877909022665	0.04937303045180841	0.34550647484236313
2.1257180416954427	0.0017869600671638342	0.3454667005619819
2.1259482924868425	0.0445645537252225	0.34542693086067383
2.126178543276464	0.08946174491215331	0.34538716573791184
2.126408794064308	0.1336031470250279	0.3453474051931688
2.1266390448503736	0.16965696963492458	0.34530764922591767
2.1268692956346604	0.20920992918156708	0.3452678978356315
2.1270995464171683	0.24499365099048304	0.3452281510217835
2.1273297971978957	0.2741158658789711	0.34518840878384666
2.1275600479768437	0.29075004419304495	0.3451486711212944
2.127790298754012	0.31326008657751064	0.3451089380335997
2.128020549529399	0.33022306369864673	0.34506920952023623
2.1282508003030047	0.3408130000084445	0.34502948558067725
2.1284810510748295	0.3365804238035035	0.3449897662143962
2.12871130184487	0.34439380401281516	0.344950051420867
2.12894155261313	0.33410893255451657	0.34491034119956265
2.1291718033796077	0.32026263288424284	0.34487063554995695
2.1294020541443017	0.3035522641114312	0.34483093447152374
2.1296323049072123	0.2938011515223724	0.3447912379637368
2.1298625556683386	0.270717125189709	0.34475154602606994
2.1300928064276787	0.2469590008376511	0.34471185865799736
2.130323057185236	0.21911571803599134	0.3446721758589923
2.1305533079410077	0.1896188281225577	0.34463249762852927
2.1307835586949944	0.1510482818206358	0.34459282396608215
2.131013809447194	0.12475297598104709	0.3445531548711252
2.1312440601976084	0.09229150219531422	0.3445134903431326
2.131474310946235	0.05857962381573906	0.3444738303815786
2.1317045616930734	0.02267645658802253	0.34443417498593765
2.1319348124381254	0.007708465830998434	0.3443945241556839
2.1321650631813887	0.04172976419701774	0.3443548778902918
2.1323953139228635	0.07509350498387324	0.344315236189236
2.1326255646625496	0.106717781767181	0.34427559905199095
2.1328558154004464	0.13171763148507037	0.3442359664780313
2.133086066136552	0.16490569031163074	0.344196338466832
2.1333163168708684	0.18977313074290908	0.34415671501786727
2.1335465676033945	0.21357963053088358	0.3441170961306121
2.1337768183341295	0.23026043498786117	0.3440774818045415
2.1340070690630735	0.25569831566138057	0.34403787203913033
2.1342373197902247	0.27490378439987817	0.34399826683385354
2.1344675705155844	0.28915044654747907	0.34395866618818616
2.1346978212391488	0.3045184523947957	0.34391907010160383
2.134928071960922	0.31392454299678296	0.3438794785735807
2.1351583226809026	0.3254660371812394	0.3438398916035925
2.135388573399089	0.32866808998439634	0.3438003091911145
2.1356188241154808	0.32998231429726654	0.3437607313356221
2.1358490748300785	0.3388518292813252	0.34372115803659065
2.1360793255428794	0.34155657184900157	0.34368158929349574
2.1363095762538857	0.33620474525939065	0.3436420251058127
2.1365398269630966	0.33305228076605714	0.3436024654730172
2.1367700776705107	0.33676062739415635	0.34356291039458486
2.1370003283761285	0.3306335600572443	0.3435233598699914
2.137230579079948	0.32045565646415924	0.3434838138987127
2.13746082978197	0.3174883156918769	0.3434442724802245
2.1376910804821945	0.31292710029691045	0.3434047356140027
2.1379213311806207	0.29761814991864927	0.34336520329952314
2.138151581877248	0.28457635998018616	0.34332567553626187
2.1383818325720756	0.2777505905279715	0.3432861523236951
2.1386120832651043	0.27174786879996493	0.3432466336612988
2.138842333956331	0.25638077159063166	0.34320711954854954
2.1390725846457586	0.24768096013087326	0.34316760998492296
2.1393028353333854	0.23185265851955333	0.3431281049698957
2.1395330860192106	0.21439627629769548	0.3430886045029441
2.139763336703234	0.20548545059097806	0.3430491085835446
2.1399935873854554	0.1970590724472284	0.3430096172111737
2.1402238380658742	0.17900431129001965	0.34297013038530794
2.1404540887444874	0.16970582669205697	0.3429306481054243
2.1406843394212998	0.15700430023656248	0.34289117037099864
2.1409145900963082	0.14570496278114814	0.3428516971815082
2.141144840769512	0.12589167845807728	0.34281222853642973
2.1413750914409118	0.120386021950661	0.3427727644352401
2.141605342110508	0.1085647052666731	0.3427333048774157
2.141835592778297	0.09613894746768167	0.3426938498624344
2.14206584344428	0.08372423548635283	0.3426543993897729
2.1422960941084566	0.07780870381679886	0.34261495345890813
2.1425263447708263	0.06511262640194362	0.3425755120693173
2.1427565954313894	0.053160734400672705	0.3425360752204777
2.142986846090144	0.04630392771333677	0.34249664291186666
2.1432170967470907	0.03734247247631489	0.34245721514296135
2.1434473474022293	0.028504082555486976	0.3424177919132392
2.1436775980555596	0.024148065071946778	0.3423783732221776
2.1439078487070797	0.013171615913585233	0.3423389590692543
2.144138099356791	0.006299954615029135	0.34229954945394664
2.144368350004692	0.001726920553850625	0.3422601443757324
2.1445986006507813	0.0038350704661167592	0.3422207438340894
2.1448288512950606	0.011722840420459846	0.342181347828495
2.145059101937529	0.013427497989744575	0.3421419563584272
2.1452893525781853	0.018407260227917027	0.34210256942336403
2.1455196032170294	0.023686602663945067	0.34206318702278327
2.145749853854061	0.028118963802017227	0.342023809156163
2.1459801044892806	0.028757566771851817	0.341984435822981
2.146210355122686	0.03291947506480086	0.3419450670227157
2.146440605754277	0.034374452715656145	0.3419057027548454
2.146670856384054	0.03428881517195562	0.341866343018848
2.1469011070120168	0.034589680545632676	0.34182698781420195
2.1471313576381643	0.039304888153122663	0.34178763714038557
2.147361608262498	0.035802199021265434	0.3417482909968771
2.147591858885013	0.03751201025339723	0.34170894938315544
2.147822109505713	0.03437883619780624	0.34166961229869885
2.1480523601245958	0.03205164550606182	0.34163027974298604
2.1482826107416613	0.030681480350813473	0.3415909517154955
2.148512861356909	0.03141067765358779	0.34155162821570617
2.1487431119703397	0.023656834897131468	0.3415123092430966
2.14897336258195	0.023268982768371152	0.341472994797146
2.1492036131917427	0.0184473261579452	0.3414336848773328
2.1494338637997163	0.014049606031624806	0.34139437948313606
2.14966411440587	0.006670333982607413	0.34135507861403497
2.1498943650102036	0.006160315763797497	0.3413157822695085
2.1501246156127167	0.0024532271647138004	0.34127649044903585
2.150354866213408	0.00808622448315566	0.34123720315209627
2.150585116812279	0.01584324247243457	0.3411979203781689
2.150815367409328	0.02060014256550574	0.341158642126733
2.151045618004555	0.03316557787345262	0.34111936839726803
2.151275868597959	0.03867505171454788	0.3410800991892534
2.1515061191895404	0.04542546284199356	0.34104083450216865
2.1517363697792975	0.05678426382049538	0.3410015743354935
2.1519666203672316	0.06609393369887578	0.3409623186887072
2.152196870953341	0.07590489492455949	0.34092306756128965
2.152427121537626	0.08923838500828596	0.3408838209527206
2.1526573721200855	0.09436773968166454	0.3408445788624797
2.1528876227007196	0.10790536579885557	0.34080534129004697
2.1531178732795273	0.12112258812839212	0.34076610823490233
2.1533481238565093	0.13274256242084978	0.34072687969652554
2.1535783744316617	0.14320727389866328	0.3406876556743973
2.1538086250049893	0.15875072006818902	0.3406484361679967
2.1540388755764894	0.16820798585885585	0.3406092211768044
2.1542691261461613	0.1762024394093726	0.34057001070030063
2.154499376714005	0.1938338417173519	0.3405308047379656
2.154729627280019	0.20853875423797935	0.34049160328927974
2.1549598778442065	0.21552962985070218	0.3404524063537229
2.1551901284065615	0.2326678608334588	0.3404132139307765
2.155420378967087	0.2434149172257637	0.34037402601992056
2.1556506295257813	0.2497117709986677	0.3403348426206356
2.155880880082645	0.2640664339060155	0.34029566373240244
2.1561111306376772	0.2799778846980764	0.3402564893547015
2.1563413811908765	0.288333890286338	0.34021731948701384
2.1565716317422448	0.30022479306117006	0.34017815412881997
2.15680188229178	0.30060789645477376	0.340138993279601
2.157032132839482	0.3104882884492777	0.3400998369388377
2.1572623833853504	0.3229377434283935	0.3400606851060113
2.1574926339293845	0.32337346638788905	0.34002153778060257
2.1577228844715846	0.3258809014666609	0.33998239496209276
2.157953135011951	0.33752346644392867	0.33994325664996283
2.1581833855504806	0.33064258760204535	0.3399041228436944
2.1584136360871753	0.3345981534701208	0.3398649935427686
2.158643886622033	0.33785129842714473	0.33982586874666676
2.1588741371550553	0.3291059165322808	0.33978674845487017
2.15910438768624	0.32425987230509906	0.3397476326668605
2.1593346382155874	0.3237610650310808	0.33970852138211916
2.159564888743097	0.3066190825198064	0.3396694146001278
2.159795139268768	0.3016532704289299	0.33963031232036806
2.160025389792601	0.29037818315467157	0.33959121454232155
2.1602556403145945	0.27129313540323224	0.3395521212654702
2.1604858908347486	0.2556337033643302	0.3395130324892957
2.1607161413530607	0.2411878741416854	0.3394739482132804
2.1609463918695346	0.2158207558114727	0.33943486843690546
2.161176642384168	0.197052925065636	0.3393957931596533
2.16140689289696	0.1669440368282249	0.3393567223810059
2.1616371434079102	0.1436569538004207	0.33931765610044545
2.1618673939170185	0.11628142385668927	0.33927859431745416
2.1620976444242848	0.0860722260722547	0.33923953703151416
2.162327894929708	0.05539847265966888	0.3392004842421079
2.162558145433288	0.026217260676205778	0.3391614359487177
2.162788395935024	0.009445256201366437	0.339122392150826
2.163018646434916	0.04023820241271861	0.3390833528479152
2.1632488969329633	0.06995457320995635	0.33904431803946794
2.1634791474291655	0.10409201311523245	0.3390052877249668
2.1637093979235247	0.13909788315534238	0.33896626190389406
2.1639396484160356	0.1642662490615833	0.3389272405757332
2.1641698989067004	0.1978830459367087	0.3388882237399665
2.1644001493955187	0.22504130011668982	0.33884921139607704
2.1646303998824896	0.24463804409254578	0.3388102035435475
2.164860650367613	0.27089183891611684	0.33877120018186097
2.1650909008508887	0.2941811806337434	0.33873220131050047
2.165321151332317	0.3105916221101817	0.33869320692894883
2.165551401811895	0.32238788095170634	0.33865421703668963
2.165781652289624	0.32421142168968825	0.3386152316332058
2.166011902765504	0.3364029315995075	0.33857625071798053
2.1662421532395335	0.33331396085679704	0.33853727429049735
2.166472403711712	0.3268807235403766	0.33849830235023964
2.16670265418204	0.3225234847274154	0.3384593348966906
2.166932904650514	0.3106363879243798	0.3384203719293343
2.1671631551171386	0.2847660062653764	0.33838141344765343
2.1673934055819113	0.26872539798147116	0.3383424594511321
2.1676236560448308	0.23432649993397825	0.3383035099392539
2.1678539065058975	0.20633452464510202	0.33826456491150253
2.1680841569651106	0.17114829425833666	0.3382256243673619
2.168314407422469	0.13423099760637772	0.3381866883063159
2.168544657877974	0.09061189059587624	0.33814775672784814
2.1687749083316246	0.049934676764849584	0.33810882963144284
2.169005158783419	0.0005581522878535805	0.33806990701658407
2.1692354092333583	0.0411736550169533	0.3380309888827558
2.1694656596814417	0.08406598913563068	0.33799207522944213
2.1696959101276674	0.13035554433741028	0.3379531660561276
2.1699261605720372	0.17148841421191482	0.33791426136229596
2.17015641101455	0.21069896602408034	0.3378753611474319
2.1703866614552045	0.24450461941599294	0.3378364654110197
2.170616911894001	0.2675933960205139	0.3377975741525438
2.1708471623309387	0.3030483336915791	0.33775868737148873
2.1710774127660177	0.3132849586630925	0.33771980506733906
2.1713076631992374	0.32662536779565704	0.33768092723957943
2.171537913630597	0.33539679186398386	0.3376420538876944
2.1717681640600954	0.32718134378028174	0.337603185011169
2.1719984144877342	0.32151202844215343	0.3375643206094877
2.172228664913511	0.30557692166429984	0.3375254606821357
2.1724589153374265	0.27408332412447556	0.3374866052285975
2.17268916575948	0.25041134512837926	0.3374477542483585
2.172919416179671	0.20685363770333354	0.33740890774090343
2.1731496665979986	0.16764691577172253	0.3373700657057177
2.173379917014463	0.11695474704263764	0.3373312281422861
2.1736101674290644	0.0647103262941851	0.33729239505009406
2.173840417841801	0.009984238954348322	0.33725356642862686
2.174070668252673	0.03896571670374355	0.33721474227736986
2.1743009186616797	0.09892738191156233	0.3371759225958083
2.1745311690688216	0.14870548700395594	0.3371371073834278
2.174761419474097	0.19131791497615208	0.3370982966397138
2.1749916698775027	0.24041382371168582	0.3370594903641525
2.1752219202790455	0.2739962568742572	0.33702068855622824
2.175452170678721	0.29701624375897356	0.33698189121542743
2.1756824210765284	0.32704253637318764	0.3369430983412358
2.1759126714724677	0.3268932372480828	0.33690430993313913
2.176142921866539	0.33218163963496694	0.3368655259906233
2.17637317225874	0.32243362894922506	0.33682674651317446
2.176603422649073	0.29750920014757465	0.3367879715002781
2.1768336730375357	0.2715537202044899	0.33674920095142064
2.1770639234241287	0.22919680576329174	0.33671043486608804
2.1772941738088507	0.18086470856979936	0.33667167324376657
2.177524424191702	0.1305422478544927	0.3366329160839423
2.177754674572684	0.06876600830114588	0.3365941633861012
2.1779849249517915	0.008714149013723915	0.33655541514973053
2.178215175329027	0.05430428148102151	0.3365166713743162
2.1784454257043895	0.11652082905465729	0.33647793205934456
2.1786756760778787	0.1720421130596607	0.3364391972043023
2.1789059264494943	0.21994043188685014	0.3364004668086759
2.179136176819236	0.2711847604546521	0.33636174087195203
2.1793664271870994	0.30225400327736207	0.336323019393618
2.179596677553091	0.3243448153011935	0.3362843023731593
2.179826927917208	0.3269348394852732	0.33624558981006347
2.1800571782794487	0.33308889993850055	0.3362068817038172
2.1802874286398133	0.30863338327834816	0.3361681780539077
2.180517678998301	0.28394680119681615	0.33612947885982164
2.1807479293549124	0.24396594240233074	0.3360907841210462
2.1809781797096455	0.19366655635182747	0.3360520938370687
2.1812084300625005	0.13080725434419754	0.33601340800737606
2.1814386804134775	0.06467307752693141	0.3359747266314555
2.181668930762575	0.002534864834458417	0.33593604970879454
2.181899181109794	0.07064243680708696	0.3358973772388803
2.1821294314551323	0.1413680049554654	0.3358587092212003
2.1823596817985913	0.19585568278394735	0.335820045655242
2.1825899321401696	0.25378017148692494	0.3357813865404928
2.1828201824798668	0.28968384024540506	0.3357427318764404
2.1830504328176827	0.3154362572007134	0.33570408166257243
2.1832806831536162	0.33409846301607526	0.33566543589837655
2.183510933487668	0.32464490718934597	0.33562679458334055
2.183741183819839	0.3095456161203616	0.33558815771695194
2.1839714341501244	0.27200914600687376	0.33554952529869925
2.1842016844785266	0.22765054190955747	0.33551089732807
2.184431934805045	0.1659988830908718	0.3354722738045523
2.1846621851296786	0.09679539479619485	0.33543365472763415
2.184892435452427	0.026891575149393998	0.33539504009680376
2.18512268577329	0.05428280341130054	0.3353564299115492
2.1853529360922677	0.12431376856177051	0.33531782417135864
2.18558318640936	0.19419129724201045	0.3352792228757204
2.185813436724564	0.2511177845181082	0.33524062602412297
2.186043687037882	0.2896478687105204	0.3352020336160547
2.186273937349312	0.3206570840245676	0.33516344565100403
2.186504187658854	0.3309680315673972	0.3351248621284595
2.1867344379665083	0.31994735468007085	0.33508628304790955
2.186964688272269	0.29961395683098074	0.33504770840884374
2.1871949385761447	0.24775614275125712	0.3350091382107493
2.187425188878131	0.19707485562088778	0.3349705724531157
2.1876554391782266	0.12119173843698874	0.3349320111354317
2.187885689476432	0.04557798203983332	0.3348934542571862
2.1881159397727465	0.034371255912236	0.3348549018178682
2.188346190067169	0.11603272329254308	0.3348163538169668
2.1885764403596997	0.18913160479933105	0.33477781025397074
2.1888066906503387	0.2517599759537851	0.3347392711283694
2.1890369409390846	0.2938455536889597	0.3347007364396517
2.189267191225938	0.32127014859507186	0.33466220618730713
2.1894974415108965	0.33214361457407704	0.33462368037082496
2.1897276917939617	0.3122281660660316	0.3345851589896944
2.1899579420751327	0.2854753000886351	0.3345466420434048
2.1901881923544093	0.22877846214044373	0.3345081295314457
2.1904184426317896	0.16100814539863062	0.3344696214533069
2.190648692907274	0.07643541147748248	0.3344311178084777
2.190878943180863	0.008195292538906246	0.3343926185964478
2.1911091934525544	0.09098403793729354	0.3343541238167069
2.1913394437223492	0.17347389016460352	0.3343156334687448
2.1915696939902465	0.2429156409262272	0.33427714755205123
2.1917999442562452	0.29223584580684503	0.3342386660661163
2.1920301945203455	0.32634148405709423	0.33420018901042964
2.192260444782548	0.32464598311395776	0.3341617163844814
2.19249069504285	0.3177987267058754	0.3341232481877616
2.1927209453012533	0.26907310670232515	0.3340847844197604
2.192951195557756	0.21543646243667963	0.3340463250799679
2.1931814458123573	0.13626768308313028	0.3340078701678746
2.1934116960650583	0.05072821008919587	0.33396941968297034
2.193641946315858	0.044248116280045074	0.3339309736247458
2.193872196564756	0.13195479098305046	0.3338925319926912
2.194102446811751	0.20564840939043	0.333854094786297
2.194332697056844	0.2740174462762726	0.33381566200505397
2.194562947300033	0.31211662676798657	0.33377723364845246
2.194793197541319	0.3271812893294654	0.3337388097159832
2.195023447780698	0.3232160647613049	0.3337003902071374
2.195253698018175	0.2794340355019616	0.33366197512140483
2.195483948253747	0.22587973114055113	0.3336235644582767
2.195714198487414	0.13993061605169954	0.333585158217244
2.1959444487191746	0.05502773152622242	0.3335467563977976
2.1961746989490294	0.04446053139139211	0.3335083589994285
2.1964049491769777	0.1368123207491737	0.33346996602162776
2.196635199403018	0.21331037516526136	0.3334315774638866
2.196865449627149	0.28248307479268037	0.33339319332569634
2.197095699849374	0.3160979629433361	0.3333548136065477
2.1973259500696907	0.32809567506615345	0.33331643830593216
2.1975562002880986	0.31144660530864315	0.33327806742334115
2.1977864505045965	0.26118780784963036	0.3332397009582661
2.1980167007191853	0.1951800914851087	0.3332013389101984
2.1982469509318636	0.09978294831385989	0.33316298127862953
2.1984772011426315	0.007151302090491862	0.33312462806305115
2.1987074513514853	0.09731150015421786	0.33308627926295536
2.1989377015584304	0.18707477809661105	0.33304793487783296
2.1991679517634632	0.2554747645637173	0.33300959490717613
2.199398201966584	0.3117367967761173	0.33297125935047667
2.1996284521677913	0.32596110987038074	0.3329329282072265
2.199858702367086	0.31757959503492394	0.3328946014769174
2.200088952564464	0.27772353942297795	0.33285627915904203
2.20031920275993	0.20316068294231837	0.33281796125309143
2.200549452953482	0.11368623439152403	0.3327796477585581
2.200779703145119	0.006812745067333231	0.3327413386749343
2.2010099533348395	0.08920915970377885	0.3327030340017122
2.201240203522645	0.19127075800627208	0.33266473373838407
2.2014704537085334	0.2627552107336578	0.3326264378844423
2.2017007038925014	0.3161353528568332	0.3325881464393799
2.2019309540745557	0.3278448655666677	0.33254985940268805
2.202161204254693	0.30935336663965896	0.3325115767738599
2.2023914544329113	0.25974519743933927	0.332473298552388
2.2026217046092116	0.17732329042288286	0.3324350247377651
2.2028519547835925	0.08049215475412547	0.33239675532948365
2.203082204956054	0.027169957681092816	0.3323584903270367
2.203312455126596	0.13349423521554182	0.3323202297299168
2.2035427052952166	0.22559695188313855	0.332281973537617
2.2037729554619174	0.2892111616901838	0.33224372174963007
2.2040032056266963	0.3232153890108289	0.3322054743654491
2.2042334557895535	0.32261916417471065	0.3321672313845671
2.2044637059504892	0.2816869212014167	0.3321289928064772
2.2046939561095016	0.21412409383289774	0.33209075863067256
2.2049242062665897	0.11511424936097575	0.33205252885664643
2.2051544564217562	0.007119554561300923	0.33201430348389194
2.2053847065749985	0.10881340935590031	0.33197608251190236
2.205614956726316	0.203084215824827	0.3319378659401713
2.2058452068757095	0.278048464438417	0.3318996537681921
2.2060754570231773	0.32109508852284085	0.3318614459954583
2.206305707168719	0.3230528609200566	0.3318232426214635
2.2065359573123353	0.2886777826314919	0.33178504364570116
2.2067662074540246	0.2149939739313566	0.3317468490676652
2.206996457593787	0.11772332258558038	0.33170865888684925
2.207226707731622	0.0034138473136281766	0.33167047310274705
2.207456957867529	0.11165803626784082	0.33163229171485253
2.207687208001508	0.20803545401830642	0.33159411472265954
2.2079174581335574	0.2891645792627485	0.3315559421256622
2.208147708263677	0.3263744620155663	0.33151777392335463
2.2083779583918677	0.3174719742313217	0.3314796101152305
2.2086082085181284	0.2769291582173496	0.3314414507007842
2.2088384586424588	0.19437784019373044	0.33140329567950993
2.209068708764858	0.08641509351484603	0.33136514505090187
2.209298958885326	0.02851560713983936	0.33132699881445454
2.2095292090038616	0.14992060878503277	0.3312888569696622
2.2097594591204652	0.23648702600683044	0.3312507195160192
2.209989709235138	0.31035775965349066	0.3312125864530199
2.2102199593478753	0.32164766118032123	0.33117445778015936
2.2104502094586795	0.30842228324735643	0.3311363334969319
2.210680459567549	0.2366187637413198	0.33109821360283226
2.2109107096744838	0.14386652457222598	0.33106009809735515
2.2111409597794838	0.02206022490860804	0.3310219869799953
2.211371209882549	0.09946532083458201	0.33098388025024755
2.2116014599836773	0.20359641597529488	0.330945777907607
2.211831710082873	0.2884113194863388	0.3309076799515677
2.2120619601801286	0.32127291475291647	0.33086958638162617
2.2122922102754474	0.3175465893811639	0.3308314971972766
2.212522460368828	0.2600567757790352	0.3307934123980144
2.2127527104602702	0.16897439015726112	0.33075533198333457
2.212982960549774	0.05148495470235814	0.3307172559527325
2.213213210637339	0.07818141441063109	0.33067918430570337
2.213443460722964	0.1837061650402619	0.33064111704174265
2.213673710806653	0.28166672616986377	0.3306030541603452
2.213903960888398	0.3159361251779342	0.33056499566100755
2.2141342109682025	0.3234480371657976	0.33052694154322476
2.214364461046065	0.2607438554716113	0.3304888918064925
2.214594711121987	0.17552597264447867	0.33045084645030615
2.214824961195966	0.04915432595835195	0.3304128054741618
2.2150552112680026	0.07721656751588829	0.33037476887755496
2.2152854613380897	0.19717987998688097	0.33033673665998264
2.2155157114062396	0.28227586269858573	0.33029870882093854
2.2157459614724453	0.3213017916540258	0.3302606853599198
2.2159762115367068	0.3162391966959096	0.3302226662764223
2.2162064615990236	0.2527859225052522	0.33018465156994214
2.2164367116593953	0.15330587069695956	0.33014664123997545
2.2166669617178227	0.02798132134971934	0.33010863528601814
2.216897211774303	0.10488766465578861	0.33007063370756695
2.2171274618288352	0.21870139630755348	0.33003263650411807
2.217357711881421	0.2970904664707949	0.3299946436751676
2.2175879619320593	0.32388988978876376	0.3299566552202122
2.2178182119807497	0.3011481284471998	0.3299186711387483
2.218048462027492	0.22298356207970568	0.3298806914302723
2.218278712072284	0.11132154256258936	0.32984271609428095
2.2185089621151275	0.025448169142670396	0.32980474513027075
2.2187392121560214	0.1546236592790925	0.3297667785377384
2.2189694621949654	0.2585888761495126	0.3297288163161808
2.2191997122319584	0.3138332117202564	0.32969085846509455
2.219429962267	0.32062231260229324	0.3296529049839768
2.2196602123000906	0.2665441141035887	0.3296149558723243
2.2198904623312288	0.1685236937902856	0.32957701112963417
2.220120712360411	0.035228553048298396	0.32953907075540395
2.220350962387644	0.0992910106469391	0.3295011347491296
2.2205812124129234	0.2245947065471595	0.32946320311030886
2.220811462436249	0.29399455873305913	0.32942527583843906
2.2210417124576205	0.3307757918044158	0.32938735293301735
2.2212719624770374	0.28574354876788555	0.3293494343935411
2.221502212494499	0.20688334353791893	0.3293115202195077
2.221732462510004	0.07649218749307823	0.32927361041041486
2.221962712523554	0.06100833056110244	0.32923570496575966
2.2221929625351473	0.19472236794412162	0.32919780388503994
2.2224232125447836	0.2829278294441896	0.3291599071677533
2.2226534625524628	0.32520838027362553	0.32912201481339737
2.222883712558184	0.2996595384767041	0.32908412682147
2.2231139625619467	0.22416654028670488	0.32904624319146886
2.2233442125637484	0.09742583236235713	0.32900836392289223
2.223574462563593	0.04241152116374325	0.32897048901523734
2.223804712561478	0.18262968032999277	0.32893261846800254
2.224034962557403	0.27476594233562923	0.32889475228068576
2.224265212551368	0.3262037905554642	0.3288568904527852
2.2244954625433713	0.2998588238813056	0.328819032983799
2.224725712533413	0.2285942006555839	0.3287811798732253
2.224955962521493	0.09709612624121	0.3287433311205625
2.2251862125076105	0.04510526942614135	0.32870548672530875
2.225416462491767	0.18512609769055177	0.3286676466869623
2.2256467124739587	0.2818939871254742	0.3286298110050221
2.225876962454186	0.32279226318713206	0.32859197967898635
2.2261072124324497	0.2998369019394598	0.3285541527083536
2.226337462408749	0.21426024182641812	0.3285163300926224
2.2265677123830825	0.08160524355564774	0.32847851183129156
2.226797962355451	0.06637590392838645	0.3284406979238597
2.227028212325853	0.19760454056847043	0.3284028883698258
2.227258462294295	0.29553578872544456	0.32836508316868745
2.227488712260764	0.32114504895513274	0.3283272823199456
2.2277189622252656	0.2875924963857974	0.32828948582309836
2.2279492121877995	0.18418393553819518	0.3282516936776446
2.228179462148365	0.045798682277919056	0.3282139058830835
2.2284097121069615	0.1049169348672972	0.3281761224389141
2.228639962063589	0.23289675976109636	0.32813834334463565
2.228870212018247	0.3084355846137772	0.32810056859974734
2.2291004619709396	0.32452079731019334	0.3280627982037478
2.2293307119216568	0.25872627419730015	0.3280250321561379
2.229560961870403	0.13864615052641446	0.32798727045641624
2.229791211817178	0.013029541920601906	0.32794951310408227
2.2300214617619813	0.1565777227982032	0.3279117600986356
2.230251711704812	0.2744676675395798	0.32787401143957584
2.23048196164567	0.3182739060163826	0.32783626712640257
2.2307122115845543	0.30431976843365505	0.3277985271586157
2.2309424615214657	0.20823952622379538	0.3277607915357146
2.231172711456402	0.07035236504022929	0.32772306025719944
2.2314029613893642	0.08976328944606732	0.32768533332256994
2.2316332113203514	0.21616540073911344	0.32764761073132614
2.231863461249363	0.31122153711551426	0.3276098924829679
2.2320937111763985	0.3151811728536395	0.32757217857699544
2.2323239611014567	0.25958935645268477	0.3275344690129089
2.232554211024539	0.13064060183294632	0.32749676379020815
2.232784460945644	0.02056386667750404	0.32745906290839366
2.2330147108647713	0.17789541903915065	0.32742136636696567
2.2332449607819203	0.27591675665425086	0.32738367416542447
2.2334752106970903	0.3287746834652926	0.3273459863032705
2.2337054606102815	0.2816060423038117	0.3273083027800042
2.2339357105214934	0.18174065691288283	0.3272706235951261
2.2341659604307247	0.02577498124139138	0.3272329487481368
2.2343962103379753	0.1312838436165063	0.32719527823853695
2.2346264602432453	0.25828473748278113	0.3271576120658271
2.2348567101465338	0.31842585757809083	0.3271199502295082
2.2350869600478402	0.30094096717172036	0.32708229272908085
2.2353172099471643	0.2093794671103833	0.32704463956404595
2.2355474598445055	0.0625721502111431	0.32700699073390455
2.235777709739864	0.10274878046348987	0.3269693462381575
2.2360079596332363	0.23863676420651964	0.32693170607630617
2.2362382095246267	0.3139720977225553	0.32689407024785105
2.236468459414032	0.31026971739074355	0.32685643875229364
2.2366987093014523	0.22607626673307582	0.326818811589135
2.236928959186887	0.08260833363821812	0.32678118875787654
2.237159209070336	0.08024582079954837	0.3267435702580195
2.237389458951798	0.2282402466307656	0.32670595608906533
2.2376197088312755	0.3120126133869359	0.32666834625051505
2.2378499587087637	0.3120030752997323	0.32663074074187076
2.2380802085842637	0.23420615255460203	0.32659313956263386
2.2383104584577755	0.09087666070678732	0.3265555427123058
2.238540708329299	0.07821666594836688	0.3265179501903883
2.238770958198833	0.2203807000589656	0.3264803619963831
2.239001208066377	0.31049943317935336	0.32644277812979194
2.239231457931932	0.31329036536103155	0.3264051985901166
2.239461707795496	0.23113745374364844	0.3263676233768591
2.2396919576570684	0.0833495052439891	0.3263300524895213
2.239922207516649	0.08458574633390588	0.32629248592760535
2.2401524573742386	0.22703178636322352	0.32625492369061315
2.240382707229835	0.3147588588621713	0.3262173657780469
2.2406129570834388	0.3077873042845297	0.3261798121894087
2.2408432069350495	0.21674671438425416	0.3261422629242009
2.2410734567846675	0.06713207555088907	0.32610471798192553
2.24130370663229	0.10814793381871426	0.32606717736208535
2.2415339564779173	0.24849749816277478	0.32602964106418253
2.24176420632155	0.31640841984301127	0.3259921090877197
2.241994456163187	0.29814295072195957	0.3259545814321992
2.2422247060028275	0.1946818252153748	0.3259170580971236
2.2424549558404716	0.02971210536248925	0.3258795390819957
2.242685205676119	0.1399672290222547	0.32584202438631793
2.2429154555097686	0.26679940064900004	0.32580451400959337
2.2431457053414157	0.3230411299798835	0.32576700795132546
2.2433759551710692	0.28094184316968795	0.32572950621101543
2.243606204998724	0.15174444637159243	0.32569200878816706
2.243836454824379	0.01554408876333735	0.3256545156822834
2.2440667046480343	0.1821936774403139	0.32561702689286737
2.24429695446969	0.29382203966424086	0.3255795424194221
2.244527204289344	0.31959372828474647	0.32554206226145077
2.2447574541069977	0.24359058099729541	0.32550458641845653
2.2449877039226496	0.102233406703302	0.3254671148899427
2.2452179537362964	0.08058633855884959	0.3254296476754131
2.2454482035479435	0.23015817102124295	0.3253921847743701
2.2456784533575873	0.3153166765539984	0.32535472618631767
2.2459087031652283	0.2969635779064063	0.3253172719107593
2.246138952970865	0.19890203089478947	0.3252798219471985
2.2463692027744973	0.02479120151004574	0.3252423762951389
2.246599452576125	0.1461110145644224	0.3252049349540842
2.246829702375748	0.28346228007582336	0.32516749792353794
2.2470599521733647	0.3149322677584826	0.32513006520300414
2.247290201968975	0.26785382687728615	0.32509263679198663
2.2475204517625786	0.11719022021817083	0.32505521268998916
2.2477507015541747	0.05388518108808055	0.32501779289651583
2.247980951343764	0.22462415797490254	0.32498037741107055
2.2482112011313444	0.3061047178899411	0.32494296623315744
2.2484414509169124	0.3076744278505977	0.3249055593622812
2.2486717007004757	0.19317953995055456	0.32486815679794473
2.2489019504820296	0.029465854162641414	0.324830758539653
2.249132200261573	0.15691360836198004	0.32479336458691027
2.249362450039107	0.2755098358004385	0.32475597493922087
2.249592699814629	0.32412338454206724	0.3247185895960892
2.2498229495881406	0.249585719280247	0.32468120855701976
2.250053199359641	0.10329922357783099	0.3246438318215168
2.250283449129128	0.08530899065773159	0.32460645938908544
2.2505136988966026	0.24266089100609978	0.32456909125922995
2.2507439486620644	0.31589239368117106	0.3245317274314551
2.250974198425512	0.2887355716179118	0.3244943679052657
2.2512044481869458	0.16159871026217426	0.32445701268016647
2.251434697946365	0.02121454488460106	0.3244196617556624
2.2516649477037687	0.19652290380827206	0.3243823151312583
2.2518951974591577	0.30156712044010386	0.3243449728064591
2.2521254472125296	0.30960203016125104	0.32430763478077007
2.252355696963886	0.21057894200675548	0.3242703010536961
2.252585946713225	0.03135683436697803	0.3242329716247423
2.252816196460547	0.14999317112751326	0.324195646493414
2.2530464462058513	0.28440031126930987	0.32415832565921643
2.253276695949137	0.3130110391986265	0.324121009121655
2.253506945690405	0.2455860837700392	0.3240836968802348
2.2537371954296526	0.07493055489845396	0.32404638893446164
2.253967445166881	0.10689231310429342	0.32400908528384087
2.254197694902086	0.2674000453005868	0.32397178592787834
2.2544279446352737	0.3134934404393794	0.32393449086607895
2.2546581943664408	0.2686242506041306	0.3238972000979487
2.254888444095586	0.10957758899809103	0.3238599136229934
2.2551186938227086	0.07340433544372085	0.32382263144071877
2.2553489435478093	0.2471098314813604	0.3237853535506306
2.255579193270887	0.31294709900928686	0.32374807995223487
2.255809442991941	0.28193276063685946	0.32371081064503754
2.256039692710972	0.13749846418013967	0.32367354562854445
2.2562699424279784	0.052740554923740135	0.3236362849022619
2.2565001921429597	0.2287175084781705	0.3235990284656957
2.2567304418559155	0.3125997475695464	0.3235617763183524
2.2569606915668463	0.2866102046339714	0.323524528459738
2.2571909412757503	0.1533261519234856	0.32348728488935885
2.2574211909826283	0.037928792307618364	0.32345004560672125
2.2576514406874786	0.21510065600693135	0.32341281061133165
2.2578816903903025	0.3141293190443336	0.32337557990269633
2.258111940091097	0.29043757633996126	0.3233383534803221
2.2583421897898637	0.15945368400934068	0.3233011313437154
2.258572439486601	0.03128471769423115	0.3232639134923829
2.2588026891813087	0.20956493247671298	0.32322669992583125
2.2590329388739865	0.31129827118037867	0.32318949064356717
2.2592631885646344	0.2947183893840686	0.3231522856450975
2.259493438253249	0.15928559463051253	0.32311508492992935
2.2597236879398346	0.03224490755312348	0.32307788849756913
2.259953937624388	0.2194444161588903	0.323040696347524
2.2601841873069093	0.30749723677813073	0.32300350847930104
2.2604144369873977	0.29390827835179356	0.32296632489240734
2.260644686665853	0.1460109562722504	0.32292914558635
2.260874936342275	0.042013707595608185	0.3228919705606363
2.2611051860166618	0.23086233181897775	0.32285479981477355
2.261335435689015	0.31734336505229266	0.3228176333482688
2.261565685359333	0.27867804135166796	0.3227804711606296
2.261795935027615	0.1321041014679119	0.3227433132513633
2.2620261846938616	0.0672294917754369	0.3227061596199774
2.2622564343580716	0.2380374745197878	0.32266901026597955
2.262486684020245	0.3177214645966705	0.3226318651888772
2.2627169336803803	0.2692434457919051	0.32259472438817804
2.262947183338478	0.1035624368677357	0.3225575878633899
2.2631774329945373	0.0954522643485129	0.3225204556140203
2.263407682648559	0.2664574800488196	0.32248332763957716
2.2636379323005404	0.31189457263196674	0.3224462039395685
2.263868181950482	0.24963218592703976	0.32240908451350225
2.264098431598383	0.06610699332670728	0.3223719693608862
2.2643286812442436	0.1271469906945411	0.32233485848122856
2.264558930888063	0.2877148699872706	0.32229775187403736
2.264789180529841	0.3096709869894351	0.3222606495388208
2.2650194301695765	0.21545286600583974	0.3222235514750871
2.26524967980727	0.02194322017448269	0.32218645768234444
2.2654799294429235	0.17598778812136462	0.3221493681601007
2.2657101790765304	0.3007713246712713	0.3221122829078653
2.265940428708093	0.30143840770353253	0.32207520192514627
2.266170678337611	0.1697356921647334	0.322038125211452
2.2664009279650843	0.031336447607343	0.3220010527662911
2.2666311775905124	0.2216849429282714	0.321963984589172
2.2668614272138945	0.3136602280352196	0.32192692067960366
2.26709167683523	0.27251705146934846	0.32188986103709466
2.2673219264545175	0.1174760650454393	0.32185280566115404
2.2675521760717587	0.09865284319913786	0.32181575455129013
2.2677824256869528	0.2596962497317938	0.32177870770701206
2.2680126753000986	0.32177638681861853	0.3217416651278288
2.268242924911195	0.22609239062071385	0.32170462681324946
2.268473174520243	0.04825523050805025	0.32166759276278295
2.2687034241272412	0.1669752370627344	0.3216305629759385
2.2689336737321892	0.2910596638048701	0.3215935374522252
2.2691639233350838	0.30612892349136767	0.3215565161911529
2.26939417293593	0.17029080344262024	0.3215194991922298
2.2696244225347244	0.03535950679468616	0.3214824864549658
2.269854672131468	0.22767757538366717	0.3214454779788703
2.2700849217261583	0.3172045501117949	0.32140847376345266
2.2703151713187957	0.2618874947173041	0.3213714738082225
2.2705454209093796	0.08933391429737952	0.3213344781126895
2.2707756704979105	0.1227733776655269	0.32129748667636293
2.271005920084386	0.28439126441629176	0.32126049949875296
2.2712361696688075	0.3060938039880397	0.32122351657936904
2.271466419251173	0.20275031720369746	0.321186537917721
2.2716966688314826	0.009343964075945566	0.3211495635133188
2.2719269184097364	0.2007231457118649	0.32111259336567216
2.272157167985933	0.31908005707681364	0.32107562747429125
2.272387417560073	0.2700101269015994	0.32103866583868595
2.272617667132156	0.11085825247355202	0.3210017084583663
2.27284791670218	0.11065058475914397	0.3209647553328427
2.273078166270145	0.276026852791466	0.32092780646162516
2.273308415836051	0.31307674659150264	0.32089086184422405
2.2735386653998977	0.1989492233554102	0.3208539214801495
2.273768914961684	0.0007765998397193941	0.32081698536891207
2.27399916452141	0.2106848477160557	0.320780053510022
2.2742294140790755	0.3072963815677385	0.32074312590298987
2.274459663634679	0.2751012307815399	0.3207062025473261
2.274689913188221	0.09597957760524509	0.32066928344254136
2.2749201627397007	0.12038219046418014	0.3206323685881464
2.275150412289117	0.28591896375835313	0.3205954579836518
2.27538066183647	0.30648431776783464	0.32055855162856844
2.275610911381759	0.18276499359826873	0.3205216495224069
2.275841160924984	0.02988272483615384	0.3204847516646783
2.2760714104661437	0.22964086545216925	0.32044785805489345
2.2763016600052386	0.3149198089013737	0.32041096869256336
2.276531909542267	0.24748608047924625	0.32037408357719904
2.2767621590772316	0.06159745879396886	0.3203372027083114
2.2769924086101274	0.16428517875883886	0.32030032608541203
2.2772226581409565	0.29473148149665596	0.32026345370801185
2.277452907669718	0.2975377589403756	0.3202265855756223
2.277683157196411	0.1334875704947662	0.3201897216877545
2.277913406721036	0.07935267778986044	0.3201528620439199
2.278143656243591	0.26991430296539237	0.32011600664363005
2.278373905764077	0.310089650014199	0.32007915548639626
2.2786041552824927	0.2035552151546917	0.3200423085717302
2.2788344047988383	0.009544227888623635	0.3200054658991434
2.2790646543131166	0.21754192104653675	0.31996862746814697
2.2792949038253196	0.3126902404042867	0.31993179327825383
2.279525153335451	0.2518000084283903	0.31989496332897505
2.2797554028435094	0.06418994925450221	0.3198581376198227
2.2799856523494952	0.16303593850218082	0.3198213161503084
2.280215901853407	0.2971546885682078	0.31978449891994426
2.280446151355246	0.2926334420244311	0.3197476859282421
2.2806764008550098	0.12274683234229308	0.31971087717471425
2.280906650352699	0.1012544850153402	0.31967407265887254
2.2811368998483132	0.28119968694116526	0.31963727238022926
2.2813671493418517	0.3053638545523196	0.31960047633829664
2.281597398833314	0.17595590072857262	0.31956368453258693
2.2818276483226994	0.04665417443726044	0.3195268969626125
2.2820578978100077	0.24637942664720777	0.31949011362788565
2.2822881472952385	0.31434778817048	0.3194533345279189
2.282518396778393	0.21748772608141587	0.3194165596622245
2.2827486462594666	0.008259457937876413	0.31937978903031555
2.2829788957384616	0.21422933244321743	0.31934302263170433
2.2832091452153764	0.30771911507306127	0.3193062604659036
2.2834393946902116	0.2548529484057004	0.319269502532426
2.2836696441629663	0.04936434472293309	0.3192327488307843
2.28389989363364	0.16929701101621167	0.3191959993604915
2.284130143102232	0.3075194120970793	0.3191592541210603
2.2843603925687432	0.273679406048187	0.31912251311200357
2.2845906420331707	0.09606170550988602	0.3190857763328346
2.2848208914955155	0.14308210792047305	0.3190490437830664
2.285051140955777	0.289166388140259	0.31901231546221204
2.2852813904139544	0.2957267594280613	0.3189755913697846
2.2855116398700477	0.12377053454019438	0.3189388715052974
2.2857418893240555	0.10404899726843095	0.3189021558682638
2.2859721387759784	0.2833984703218546	0.31886544445819703
2.2862023882258153	0.3017305883726302	0.3188287372746105
2.286432637673569	0.15750663053826827	0.3187920343170172
2.2866628871192334	0.08218555560596663	0.3187553355849316
2.28689313656281	0.2675990329151996	0.3187186410778668
2.287123386004299	0.3111084424503366	0.31868195079533645
2.2873536354437	0.16928133066448983	0.3186452647368542
2.287583884881012	0.05109400853736784	0.3186085829019337
2.287814134316235	0.26205631931285006	0.3185719052900889
2.2880443837493685	0.3068759344898002	0.31853523190083355
2.2882746331804116	0.19171372023754876	0.3184985627336816
2.2885048826093644	0.04076291571177115	0.31846189778814693
2.2887351320362272	0.2468448712234084	0.31842523706374337
2.288965381460997	0.31130043542595115	0.31838858055998553
2.289195630883675	0.19888193840243784	0.31835192827638725
2.2894258803042606	0.02459402646215919	0.31831528021246264
2.2896561297227525	0.2410240308062021	0.3182786363677261
2.2898863791391513	0.30726285108713547	0.31824199674169174
2.2901166285534558	0.2115896125321785	0.318205361333874
2.2903468779656664	0.02343608174238461	0.3181687301437873
2.290577127375782	0.22829935962869197	0.31813210317094615
2.290807376783806	0.31991926968945195	0.31809548041486424
2.2910376261897296	0.20904379881934226	0.31805886187505766
2.2912678755935576	0.017320102480938626	0.3180222475510402
2.291498124995288	0.23213480740038375	0.3179856374423267
2.2917283743949217	0.3114749189393776	0.31794903154843185
2.2919586237924574	0.21207526872202992	0.3179124298688704
2.2921888731878943	0.02612393022059653	0.3178758324031573
2.2924191225812325	0.23160868693814787	0.3178392391508074
2.2926493719724723	0.31808818778767	0.31780265011133557
2.2928796213616116	0.19981797272719382	0.317766065284257
2.2931098707486504	0.02991535365572684	0.3177294846690867
2.2933401201335886	0.2446935864483209	0.31769290826533986
2.2935703695164262	0.31284292609487924	0.31765633607253146
2.2938006188971616	0.19290268789109366	0.317619768090177
2.294030868275794	0.04865838645852147	0.31758320431779175
2.294261117652325	0.2511942487159949	0.31754664475489086
2.294491367026752	0.3148735561982952	0.31751008940098996
2.2947216163990785	0.17427660844599888	0.3174735382556039
2.2949518657692978	0.06375012521888176	0.3174369913182493
2.295182115137413	0.268961925976655	0.3174004485884411
2.2954123645034223	0.30404610271182564	0.3173639100656951
2.2956426138673267	0.15417587246877917	0.3173273757495268
2.2958728632291248	0.09022889458273675	0.3172908456394521
2.2961031125888165	0.27860872139220383	0.3172543197349867
2.296333361946401	0.2998959385753075	0.3172177980356465
2.296563611301878	0.12249887687507566	0.31718128054094746
2.296793860655247	0.11294939932963219	0.3171447672504055
2.297024110006512	0.2982147031649611	0.317108258163536
2.2972543593556636	0.28040231767364404	0.3170717532798564
2.2974846087027054	0.09563912417862758	0.3170352525988821
2.2977148580476374	0.1515230312437534	0.3169987561201294
2.297945107390459	0.3049053382922646	0.3169622638431145
2.29817535673117	0.2660294961468125	0.31692577576735353
2.2984056060697693	0.05193815267048629	0.3168892918923631
2.2986358554062565	0.18289398442901073	0.31685281221765954
2.298866104740632	0.3168397143732289	0.3168163367427593
2.299096354072894	0.23354523016077156	0.31677986546717884
2.299326603403043	0.012194576809496066	0.3167433983904349
2.2995568527310777	0.22373771779938811	0.31670693551204404
2.299787102056998	0.31371431068610206	0.316670476831523
2.300017351380804	0.20302736001849442	0.31663402234838844
2.3002476007024946	0.04320643756901654	0.31659757206215716
2.3004778500220695	0.25249499066512643	0.3165611259723461
2.3007080993395257	0.3111501707386779	0.3165246840784725
2.300938348654867	0.15260468606235605	0.31648824638005263
2.3011685979680916	0.09215439767902878	0.31645181287660384
2.301398847279198	0.2854801033410192	0.31641538356764326
2.3016290965881865	0.287874601653196	0.316378958452688
2.301859345895056	0.10226146788030885	0.31634253753125524
2.302089595199807	0.1519994234181314	0.3163061208028623
2.3023198445024375	0.30016835891683846	0.3162697082670264
2.302550093802948	0.26077926134838747	0.31623329992326493
